A low-rank technique for computing the quasi-stationary distribution of subcritical Galton-Watson processes

We present a new algorithm for computing the quasi-stationary distribution of subcritical Galton--Watson branching processes. This algorithm is based on a particular discretization of a well-known functional equation that characterizes the quasi-stationary distribution of these processes. We provide a theoretical analysis of the approximate low-rank structure that stems from this discretization, and we extend the procedure to multitype branching processes. We use numerical examples to demonstrate that our algorithm is both more accurate and more efficient than other approaches.

==> P_z_.dat <==
0	0	0.6
0.025253	0.025253	0.60712
0.050505	0.050505	0.61436
0.075758	0.075758	0.62171
0.10101	0.10101	0.62917
0.12626	0.12626	0.63675
0.15152	0.15152	0.64444
0.17677	0.17677	0.65227
0.20202	0.20202	0.66022
0.22727	0.22727	0.66829
0.25253	0.25253	0.6765
0.27778	0.27778	0.68485
0.30303	0.30303	0.69333
0.32828	0.32828	0.70196
0.35354	0.35354	0.71073
0.37879	0.37879	0.71966
0.40404	0.40404	0.72874
0.42929	0.42929	0.73797
0.45455	0.45455	0.74737
0.4798	0.4798	0.75693
0.50505	0.50505	0.76667
0.5303	0.5303	0.77658
0.55556	0.55556	0.78667
0.58081	0.58081	0.79694
0.60606	0.60606	0.80741
0.63131	0.63131	0.81807
0.65657	0.65657	0.82893
0.68182	0.68182	0.84
0.70707	0.70707	0.85128
0.73232	0.73232	0.86278
0.75758	0.75758	0.87451
0.78283	0.78283	0.88647
0.80808	0.80808	0.89867
0.83333	0.83333	0.91111
0.85859	0.85859	0.92381
0.88384	0.88384	0.93677
0.90909	0.90909	0.95
0.93434	0.93434	0.96351
0.9596	0.9596	0.9773
0.98485	0.98485	0.9914
1.0101	1.0101	1.0058
1.0354	1.0354	1.0205
1.0606	1.0606	1.0356
1.0859	1.0859	1.0509
1.1111	1.1111	1.0667
1.1364	1.1364	1.0828
1.1616	1.1616	1.0992
1.1869	1.1869	1.1161
1.2121	1.2121	1.1333
1.2374	1.2374	1.151
1.2626	1.2626	1.1691
1.2879	1.2879	1.1877
1.3131	1.3131	1.2067
1.3384	1.3384	1.2262
1.3636	1.3636	1.2462
1.3889	1.3889	1.2667
1.4141	1.4141	1.2877
1.4394	1.4394	1.3093
1.4646	1.4646	1.3315
1.4899	1.4899	1.3543
1.5152	1.5152	1.3778
1.5404	1.5404	1.4019
1.5657	1.5657	1.4267
1.5909	1.5909	1.4522
1.6162	1.6162	1.4784
1.6414	1.6414	1.5055
1.6667	1.6667	1.5333
1.6919	1.6919	1.5621
1.7172	1.7172	1.5917
1.7424	1.7424	1.6222
1.7677	1.7677	1.6538
1.7929	1.7929	1.6863
1.8182	1.8182	1.72
1.8434	1.8434	1.7548
1.8687	1.8687	1.7908
1.8939	1.8939	1.8281
1.9192	1.9192	1.8667
1.9444	1.9444	1.9067
1.9697	1.9697	1.9481
1.9949	1.9949	1.9912
2.0202	2.0202	2.0359
2.0455	2.0455	2.0824
2.0707	2.0707	2.1307
2.096	2.096	2.181
2.1212	2.1212	2.2333
2.1465	2.1465	2.2879
2.1717	2.1717	2.3449
2.197	2.197	2.4044
2.2222	2.2222	2.4667
2.2475	2.2475	2.5318
2.2727	2.2727	2.6
2.298	2.298	2.6715
2.3232	2.3232	2.7467
2.3485	2.3485	2.8256
2.3737	2.3737	2.9088
2.399	2.399	2.9964
2.4242	2.4242	3.0889
2.4495	2.4495	3.1867
2.4747	2.4747	3.2902
2.5	2.5	3.4


==> Pz.dat <==
0	0	0.6
0.025253	0.025253	0.60712
0.050505	0.050505	0.61436
0.075758	0.075758	0.62171
0.10101	0.10101	0.62917
0.12626	0.12626	0.63675
0.15152	0.15152	0.64444
0.17677	0.17677	0.65227
0.20202	0.20202	0.66022
0.22727	0.22727	0.66829
0.25253	0.25253	0.6765
0.27778	0.27778	0.68485
0.30303	0.30303	0.69333
0.32828	0.32828	0.70196
0.35354	0.35354	0.71073
0.37879	0.37879	0.71966
0.40404	0.40404	0.72874
0.42929	0.42929	0.73797
0.45455	0.45455	0.74737
0.4798	0.4798	0.75693
0.50505	0.50505	0.76667
0.5303	0.5303	0.77658
0.55556	0.55556	0.78667
0.58081	0.58081	0.79694
0.60606	0.60606	0.80741
0.63131	0.63131	0.81807
0.65657	0.65657	0.82893
0.68182	0.68182	0.84
0.70707	0.70707	0.85128
0.73232	0.73232	0.86278
0.75758	0.75758	0.87451
0.78283	0.78283	0.88647
0.80808	0.80808	0.89867
0.83333	0.83333	0.91111
0.85859	0.85859	0.92381
0.88384	0.88384	0.93677
0.90909	0.90909	0.95
0.93434	0.93434	0.96351
0.9596	0.9596	0.9773
0.98485	0.98485	0.9914
1.0101	1.0101	1.0058
1.0354	1.0354	1.0205
1.0606	1.0606	1.0356
1.0859	1.0859	1.0509
1.1111	1.1111	1.0667
1.1364	1.1364	1.0828
1.1616	1.1616	1.0992
1.1869	1.1869	1.1161
1.2121	1.2121	1.1333
1.2374	1.2374	1.151
1.2626	1.2626	1.1691
1.2879	1.2879	1.1877
1.3131	1.3131	1.2067
1.3384	1.3384	1.2262
1.3636	1.3636	1.2462
1.3889	1.3889	1.2667
1.4141	1.4141	1.2877
1.4394	1.4394	1.3093
1.4646	1.4646	1.3315
1.4899	1.4899	1.3543
1.5152	1.5152	1.3778
1.5404	1.5404	1.4019
1.5657	1.5657	1.4267
1.5909	1.5909	1.4522
1.6162	1.6162	1.4784
1.6414	1.6414	1.5055
1.6667	1.6667	1.5333
1.6919	1.6919	1.5621
1.7172	1.7172	1.5917
1.7424	1.7424	1.6222
1.7677	1.7677	1.6538
1.7929	1.7929	1.6863
1.8182	1.8182	1.72
1.8434	1.8434	1.7548
1.8687	1.8687	1.7908
1.8939	1.8939	1.8281
1.9192	1.9192	1.8667
1.9444	1.9444	1.9067
1.9697	1.9697	1.9481
1.9949	1.9949	1.9912
2.0202	2.0202	2.0359
2.0455	2.0455	2.0824
2.0707	2.0707	2.1307
2.096	2.096	2.181
2.1212	2.1212	2.2333
2.1465	2.1465	2.2879
2.1717	2.1717	2.3449
2.197	2.197	2.4044
2.2222	2.2222	2.4667
2.2475	2.2475	2.5318
2.2727	2.2727	2.6
2.298	2.298	2.6715
2.3232	2.3232	2.7467
2.3485	2.3485	2.8256
2.3737	2.3737	2.9088
2.399	2.399	2.9964
2.4242	2.4242	3.0889
2.4495	2.4495	3.1867
2.4747	2.4747	3.2902
2.5	2.5	3.4


==> bound1.dat <==
2	899.43	3.7774e+05	1.0513	0	1.0487	0	1.0487	0
3	795.29	3.7576e+05	1.0513	0.0066056	1.0486	0.006605	1.0487	0.0031333
4	713.73	3.7378e+05	1.0512	0.013211	1.0484	0.013206	1.0486	0.0062665
5	641.45	3.7182e+05	1.0511	0.019816	1.0481	0.019799	1.0486	0.0093994
6	576.73	3.6987e+05	1.051	0.02642	1.0476	0.026381	1.0485	0.012532
7	518.74	3.6792e+05	1.0508	0.033023	1.047	0.032947	1.0484	0.015664
8	466.71	3.6599e+05	1.0506	0.039624	1.0463	0.039493	1.0483	0.018796
9	419.95	3.6407e+05	1.0503	0.046224	1.0454	0.046017	1.0482	0.021926
10	377.92	3.6216e+05	1.05	0.052823	1.0444	0.052513	1.0481	0.025056
11	340.12	3.6025e+05	1.0496	0.059419	1.0433	0.058979	1.0479	0.028185
12	306.11	3.5836e+05	1.0492	0.066013	1.0421	0.06541	1.0477	0.031313
13	275.51	3.5648e+05	1.0488	0.072604	1.0407	0.071803	1.0475	0.034439
14	247.98	3.5461e+05	1.0483	0.079192	1.0392	0.078155	1.0473	0.037564
15	223.2	3.5274e+05	1.0478	0.085778	1.0376	0.084462	1.047	0.040688
16	200.9	3.5089e+05	1.0473	0.09236	1.0358	0.090721	1.0468	0.04381
17	180.83	3.4905e+05	1.0467	0.098938	1.034	0.096928	1.0465	0.04693
18	162.77	3.4721e+05	1.046	0.10551	1.032	0.10308	1.0462	0.050049
19	146.51	3.4539e+05	1.0453	0.11208	1.0299	0.10918	1.0458	0.053165
20	131.87	3.4358e+05	1.0446	0.11865	1.0277	0.11521	1.0455	0.05628
21	118.66	3.4177e+05	1.0438	0.12521	1.0254	0.12118	1.0451	0.059392
22	106.72	3.3998e+05	1.043	0.13177	1.023	0.12708	1.0448	0.062502
23	95.789	3.3819e+05	1.0422	0.13832	1.0204	0.13292	1.0444	0.065609
24	85.701	3.3641e+05	1.0413	0.14486	1.0178	0.13868	1.0439	0.068714
25	76.247	3.3465e+05	1.0404	0.1514	1.0151	0.14437	1.0435	0.071816
26	67.46	3.3289e+05	1.0394	0.15793	1.0122	0.14998	1.043	0.074915
27	59.278	3.3114e+05	1.0384	0.16446	1.0093	0.15552	1.0425	0.078012
28	51.789	3.294e+05	1.0373	0.17098	1.0063	0.16097	1.042	0.081105
29	44.95	3.2767e+05	1.0362	0.1775	1.0032	0.16634	1.0415	0.084195
30	38.799	3.2595e+05	1.0351	0.184	1	0.17163	1.041	0.087281
31	33.284	3.2424e+05	1.0339	0.1905	0.99673	0.17683	1.0404	0.090365
32	28.399	3.2253e+05	1.0327	0.197	0.99337	0.18194	1.0399	0.093444
33	24.089	3.2084e+05	1.0314	0.20348	0.98993	0.18696	1.0393	0.09652
34	20.325	3.1915e+05	1.0301	0.20996	0.98643	0.1919	1.0386	0.099592
35	17.052	3.1748e+05	1.0288	0.21643	0.98285	0.19674	1.038	0.10266
36	14.23	3.1581e+05	1.0274	0.22289	0.9792	0.20149	1.0373	0.10572
37	11.81	3.1415e+05	1.026	0.22934	0.97549	0.20614	1.0367	0.10878
38	9.75	3.125e+05	1.0245	0.23578	0.97171	0.2107	1.036	0.11184
39	8.0057	3.1086e+05	1.023	0.24221	0.96788	0.21517	1.0353	0.11489
40	6.539	3.0923e+05	1.0215	0.24864	0.96399	0.21954	1.0345	0.11794
41	5.3125	3.076e+05	1.0199	0.25505	0.96004	0.22381	1.0338	0.12098
42	4.2935	3.0599e+05	1.0183	0.26145	0.95605	0.22799	1.033	0.12402
43	3.4517	3.0438e+05	1.0166	0.26785	0.95201	0.23206	1.0322	0.12705
44	2.7605	3.0278e+05	1.0149	0.27423	0.94792	0.23605	1.0314	0.13008
45	2.1962	3.0119e+05	1.0132	0.2806	0.9438	0.23993	1.0306	0.1331
46	1.7382	2.9961e+05	1.0114	0.28696	0.93963	0.24372	1.0297	0.13612
47	1.3686	2.9803e+05	1.0096	0.29331	0.93543	0.24741	1.0289	0.13913
48	1.072	2.9647e+05	1.0077	0.29965	0.9312	0.251	1.028	0.14213
49	0.83538	2.9491e+05	1.0058	0.30597	0.92693	0.2545	1.0271	0.14514
50	0.64765	2.9336e+05	1.0039	0.31229	0.92264	0.2579	1.0262	0.14813
51	0.49953	2.9182e+05	1.0019	0.31859	0.91833	0.2612	1.0252	0.15112
52	0.38333	2.9029e+05	0.99986	0.32488	0.91399	0.26441	1.0243	0.1541
53	0.29266	2.8876e+05	0.9978	0.33115	0.90963	0.26752	1.0233	0.15708
54	0.2223	2.8725e+05	0.9957	0.33741	0.90525	0.27054	1.0223	0.16005
55	0.168	2.8574e+05	0.99356	0.34366	0.90086	0.27347	1.0213	0.16301
56	0.12632	2.8424e+05	0.99138	0.3499	0.89646	0.2763	1.0203	0.16597
57	0.094506	2.8274e+05	0.98917	0.35612	0.89205	0.27904	1.0192	0.16892
58	0.070347	2.8126e+05	0.98691	0.36233	0.88762	0.28169	1.0181	0.17187
59	0.0521	2.7978e+05	0.98461	0.36852	0.8832	0.28425	1.017	0.17481
60	0.038393	2.7831e+05	0.98228	0.3747	0.87876	0.28672	1.0159	0.17774
61	0.02815	2.7685e+05	0.9799	0.38087	0.87433	0.28911	1.0148	0.18066
62	0.020537	2.7539e+05	0.97749	0.38702	0.86989	0.2914	1.0137	0.18358
63	0.014908	2.7395e+05	0.97504	0.39315	0.86546	0.29361	1.0125	0.18649
64	0.010768	2.7251e+05	0.97255	0.39927	0.86103	0.29574	1.0113	0.18939
65	0.0077393	2.7108e+05	0.97002	0.40537	0.85661	0.29778	1.0101	0.19228
66	0.0055347	2.6965e+05	0.96746	0.41146	0.85219	0.29974	1.0089	0.19517
67	0.0039385	2.6824e+05	0.96485	0.41753	0.84778	0.30162	1.0077	0.19805
68	0.0027888	2.6683e+05	0.96221	0.42358	0.84338	0.30342	1.0064	0.20092
69	0.001965	2.6543e+05	0.95953	0.42962	0.839	0.30514	1.0051	0.20379
70	0.0013777	2.6403e+05	0.95681	0.43564	0.83463	0.30678	1.0039	0.20664
71	0.00096116	2.6264e+05	0.95406	0.44164	0.83027	0.30835	1.0025	0.20949
72	0.00066727	2.6126e+05	0.95126	0.44763	0.82592	0.30984	1.0012	0.21233
73	0.00046097	2.5989e+05	0.94843	0.4536	0.8216	0.31126	0.99988	0.21516
74	0.0003169	2.5853e+05	0.94556	0.45955	0.81729	0.31261	0.99852	0.21798
75	0.00021679	2.5717e+05	0.94266	0.46548	0.813	0.31389	0.99714	0.2208
76	0.00014758	2.5582e+05	0.93971	0.47139	0.80874	0.3151	0.99575	0.2236
77	9.9972e-05	2.5447e+05	0.93673	0.47729	0.80449	0.31624	0.99433	0.2264
78	6.7394e-05	2.5314e+05	0.93371	0.48316	0.80027	0.31731	0.9929	0.22919
79	4.5211e-05	2.5181e+05	0.93066	0.48902	0.79607	0.31832	0.99145	0.23196
80	3.0183e-05	2.5049e+05	0.92757	0.49486	0.79189	0.31927	0.98999	0.23473
81	2.0052e-05	2.4917e+05	0.92444	0.50068	0.78774	0.32015	0.9885	0.23749
82	1.3257e-05	2.4786e+05	0.92128	0.50648	0.78362	0.32097	0.987	0.24024
83	8.7226e-06	2.4656e+05	0.91808	0.51226	0.77952	0.32173	0.98548	0.24298
84	5.7113e-06	2.4526e+05	0.91484	0.51801	0.77545	0.32244	0.98395	0.24572
85	3.7216e-06	2.4398e+05	0.91157	0.52375	0.77141	0.32308	0.9824	0.24844
86	2.4134e-06	2.4269e+05	0.90826	0.52947	0.7674	0.32367	0.98083	0.25115
87	1.5575e-06	2.4142e+05	0.90491	0.53516	0.76341	0.32421	0.97924	0.25385
88	1.0003e-06	2.4015e+05	0.90153	0.54084	0.75946	0.32469	0.97764	0.25654
89	6.3938e-07	2.3889e+05	0.89812	0.54649	0.75554	0.32512	0.97602	0.25923
90	4.0672e-07	2.3763e+05	0.89467	0.55213	0.75164	0.3255	0.97438	0.2619
91	2.5749e-07	2.3639e+05	0.89118	0.55774	0.74778	0.32583	0.97272	0.26456
92	1.6223e-07	2.3514e+05	0.88766	0.56332	0.74395	0.32612	0.97105	0.26721
93	1.0173e-07	2.3391e+05	0.8841	0.56889	0.74015	0.32635	0.96937	0.26985
94	6.3485e-08	2.3268e+05	0.88051	0.57443	0.73638	0.32654	0.96766	0.27248
95	3.943e-08	2.3146e+05	0.87688	0.57996	0.73265	0.32669	0.96594	0.2751
96	2.4374e-08	2.3024e+05	0.87322	0.58545	0.72894	0.32679	0.96421	0.27771
97	1.4995e-08	2.2903e+05	0.86952	0.59093	0.72527	0.32685	0.96245	0.2803
98	9.1815e-09	2.2783e+05	0.86579	0.59638	0.72164	0.32687	0.96068	0.28289
99	5.5953e-09	2.2663e+05	0.86203	0.60181	0.71803	0.32684	0.9589	0.28546
100	3.3937e-09	2.2544e+05	0.85823	0.60721	0.71446	0.32678	0.9571	0.28803
101	2.0486e-09	2.2426e+05	0.8544	0.61259	0.71093	0.32668	0.95528	0.29058
102	1.2309e-09	2.2308e+05	0.85053	0.61795	0.70742	0.32655	0.95344	0.29312
103	7.3604e-10	2.2191e+05	0.84663	0.62328	0.70395	0.32638	0.95159	0.29565
104	4.3808e-10	2.2074e+05	0.8427	0.62859	0.70051	0.32617	0.94973	0.29817
105	2.5951e-10	2.1958e+05	0.83874	0.63387	0.69711	0.32593	0.94785	0.30067
106	1.5301e-10	2.1843e+05	0.83474	0.63913	0.69374	0.32566	0.94595	0.30317
107	8.9791e-11	2.1728e+05	0.8307	0.64436	0.6904	0.32535	0.94404	0.30565
108	5.2446e-11	2.1614e+05	0.82664	0.64957	0.6871	0.32502	0.94211	0.30812
109	3.0492e-11	2.1501e+05	0.82254	0.65475	0.68383	0.32465	0.94017	0.31057
110	1.7645e-11	2.1388e+05	0.81841	0.6599	0.68059	0.32426	0.93821	0.31302
111	1.0162e-11	2.1275e+05	0.81425	0.66503	0.67739	0.32383	0.93623	0.31545
112	5.8251e-12	2.1163e+05	0.81005	0.67014	0.67422	0.32338	0.93424	0.31787
113	3.3241e-12	2.1052e+05	0.80583	0.67521	0.67108	0.3229	0.93224	0.32028
114	1.8891e-12	2.0942e+05	0.80157	0.68026	0.66798	0.3224	0.93022	0.32268
115	1.0681e-12	2.0832e+05	0.79728	0.68528	0.66491	0.32187	0.92818	0.32506
116	6.005e-13	2.0722e+05	0.79296	0.69028	0.66187	0.32132	0.92613	0.32743
117	3.3696e-13	2.0613e+05	0.78861	0.69525	0.65886	0.32074	0.92407	0.32979
118	1.8871e-13	2.0505e+05	0.78422	0.70019	0.65589	0.32015	0.92199	0.33213
119	1.0491e-13	2.0397e+05	0.77981	0.7051	0.65295	0.31953	0.9199	0.33446
120	5.9172e-14	2.029e+05	0.77536	0.70999	0.65004	0.31889	0.91779	0.33678
121	3.3542e-14	2.0184e+05	0.77088	0.71485	0.64716	0.31822	0.91566	0.33908
122	2.0414e-14	2.0078e+05	0.76638	0.71968	0.64431	0.31754	0.91353	0.34137
123	1.8363e-14	1.9972e+05	0.76184	0.72448	0.64149	0.31684	0.91137	0.34365
124	1.536e-14	1.9867e+05	0.75727	0.72925	0.63871	0.31612	0.90921	0.34591
125	1.4232e-14	1.9763e+05	0.75268	0.73399	0.63595	0.31539	0.90703	0.34816
126	1.3848e-14	1.9659e+05	0.74805	0.73871	0.63323	0.31463	0.90483	0.3504
127	1.324e-14	1.9556e+05	0.74339	0.74339	0.63054	0.31386	0.90262	0.35262
128	1.2231e-14	1.9453e+05	0.73871	0.74805	0.62788	0.31307	0.9004	0.35483
129	1.1914e-14	1.9351e+05	0.73399	0.75268	0.62524	0.31227	0.89816	0.35703
130	1.1816e-14	1.9249e+05	0.72925	0.75727	0.62264	0.31145	0.89591	0.35921
131	1.1599e-14	1.9148e+05	0.72448	0.76184	0.62007	0.31062	0.89365	0.36137
132	1.1534e-14	1.9048e+05	0.71968	0.76638	0.61752	0.30978	0.89137	0.36353
133	1.1202e-14	1.8948e+05	0.71485	0.77088	0.615	0.30892	0.88908	0.36566
134	1.0883e-14	1.8848e+05	0.70999	0.77536	0.61252	0.30805	0.88678	0.36779
135	1.0703e-14	1.8749e+05	0.7051	0.77981	0.61006	0.30716	0.88446	0.3699
136	1.0526e-14	1.8651e+05	0.70019	0.78422	0.60763	0.30627	0.88213	0.37199
137	1.0375e-14	1.8553e+05	0.69525	0.78861	0.60522	0.30536	0.87979	0.37407
138	1.0207e-14	1.8455e+05	0.69028	0.79296	0.60285	0.30444	0.87743	0.37613
139	1.0129e-14	1.8358e+05	0.68528	0.79728	0.6005	0.30352	0.87506	0.37818
140	1.006e-14	1.8262e+05	0.68026	0.80157	0.59818	0.30258	0.87268	0.38022
141	9.8678e-15	1.8166e+05	0.67521	0.80583	0.59588	0.30163	0.87028	0.38224
142	9.7342e-15	1.807e+05	0.67014	0.81005	0.59361	0.30067	0.86787	0.38424
143	9.6681e-15	1.7975e+05	0.66503	0.81425	0.59137	0.29971	0.86545	0.38623
144	9.5438e-15	1.7881e+05	0.6599	0.81841	0.58915	0.29873	0.86302	0.38821
145	9.464e-15	1.7787e+05	0.65475	0.82254	0.58696	0.29775	0.86057	0.39017
146	9.4162e-15	1.7694e+05	0.64957	0.82664	0.5848	0.29676	0.85812	0.39211
147	9.3717e-15	1.7601e+05	0.64436	0.8307	0.58266	0.29576	0.85565	0.39404
148	9.3295e-15	1.7508e+05	0.63913	0.83474	0.58054	0.29476	0.85317	0.39595
149	9.2623e-15	1.7416e+05	0.63387	0.83874	0.57845	0.29375	0.85067	0.39785
150	9.1232e-15	1.7325e+05	0.62859	0.8427	0.57638	0.29273	0.84817	0.39973
151	9.0729e-15	1.7234e+05	0.62328	0.84663	0.57434	0.2917	0.84565	0.40159
152	8.9857e-15	1.7143e+05	0.61795	0.85053	0.57232	0.29067	0.84312	0.40344
153	8.9285e-15	1.7053e+05	0.61259	0.8544	0.57033	0.28964	0.84058	0.40528
154	8.8552e-15	1.6964e+05	0.60721	0.85823	0.56835	0.2886	0.83803	0.4071
155	8.7679e-15	1.6875e+05	0.60181	0.86203	0.5664	0.28755	0.83546	0.4089
156	8.7184e-15	1.6786e+05	0.59638	0.86579	0.56448	0.2865	0.83289	0.41068
157	8.6589e-15	1.6698e+05	0.59093	0.86952	0.56257	0.28545	0.8303	0.41245
158	8.6099e-15	1.661e+05	0.58545	0.87322	0.56069	0.28439	0.82771	0.41421
159	8.5813e-15	1.6523e+05	0.57996	0.87688	0.55883	0.28333	0.8251	0.41594
160	8.5623e-15	1.6436e+05	0.57443	0.88051	0.55699	0.28226	0.82248	0.41766
161	8.4474e-15	1.635e+05	0.56889	0.8841	0.55517	0.28119	0.81985	0.41937
162	8.4077e-15	1.6264e+05	0.56332	0.88766	0.55337	0.28012	0.81721	0.42105
163	8.3545e-15	1.6178e+05	0.55774	0.89118	0.5516	0.27904	0.81456	0.42272
164	8.2981e-15	1.6093e+05	0.55213	0.89467	0.54984	0.27796	0.8119	0.42438
165	8.2667e-15	1.6009e+05	0.54649	0.89812	0.54811	0.27688	0.80923	0.42602
166	8.2028e-15	1.5925e+05	0.54084	0.90153	0.54639	0.2758	0.80654	0.42764
167	8.1727e-15	1.5841e+05	0.53516	0.90491	0.5447	0.27471	0.80385	0.42924
168	8.1537e-15	1.5758e+05	0.52947	0.90826	0.54302	0.27363	0.80115	0.43083
169	8.0985e-15	1.5675e+05	0.52375	0.91157	0.54136	0.27254	0.79844	0.4324
170	8.0388e-15	1.5593e+05	0.51801	0.91484	0.53973	0.27145	0.79572	0.43395
171	8.0077e-15	1.5511e+05	0.51226	0.91808	0.53811	0.27035	0.79298	0.43548
172	7.9555e-15	1.5429e+05	0.50648	0.92128	0.53651	0.26926	0.79024	0.437
173	7.9001e-15	1.5348e+05	0.50068	0.92444	0.53493	0.26816	0.78749	0.4385
174	7.8672e-15	1.5268e+05	0.49486	0.92757	0.53337	0.26707	0.78473	0.43999
175	7.8398e-15	1.5187e+05	0.48902	0.93066	0.53182	0.26597	0.78196	0.44145
176	7.7909e-15	1.5108e+05	0.48316	0.93371	0.53029	0.26487	0.77919	0.4429
177	7.7117e-15	1.5028e+05	0.47729	0.93673	0.52878	0.26378	0.7764	0.44433
178	7.6934e-15	1.4949e+05	0.47139	0.93971	0.52729	0.26268	0.7736	0.44575
179	7.66e-15	1.4871e+05	0.46548	0.94266	0.52582	0.26158	0.7708	0.44714
180	7.649e-15	1.4793e+05	0.45955	0.94556	0.52436	0.26048	0.76798	0.44852
181	7.5892e-15	1.4715e+05	0.4536	0.94843	0.52291	0.25938	0.76516	0.44988
182	7.5718e-15	1.4638e+05	0.44763	0.95126	0.52149	0.25828	0.76233	0.45122
183	7.527e-15	1.4561e+05	0.44164	0.95406	0.52008	0.25718	0.75949	0.45255
184	7.4802e-15	1.4484e+05	0.43564	0.95681	0.51869	0.25608	0.75664	0.45386
185	7.448e-15	1.4408e+05	0.42962	0.95953	0.51731	0.25498	0.75379	0.45515
186	7.4228e-15	1.4333e+05	0.42358	0.96221	0.51595	0.25389	0.75092	0.45642
187	7.3638e-15	1.4257e+05	0.41753	0.96485	0.5146	0.25279	0.74805	0.45767
188	7.3256e-15	1.4182e+05	0.41146	0.96746	0.51327	0.25169	0.74517	0.45891
189	7.2703e-15	1.4108e+05	0.40537	0.97002	0.51196	0.2506	0.74228	0.46012
190	7.2499e-15	1.4034e+05	0.39927	0.97255	0.51066	0.2495	0.73939	0.46132
191	7.2201e-15	1.396e+05	0.39315	0.97504	0.50937	0.24841	0.73649	0.4625
192	7.191e-15	1.3887e+05	0.38702	0.97749	0.5081	0.24731	0.73358	0.46367
193	7.1678e-15	1.3814e+05	0.38087	0.9799	0.50684	0.24622	0.73066	0.46481
194	7.1514e-15	1.3741e+05	0.3747	0.98228	0.5056	0.24513	0.72774	0.46594
195	7.0933e-15	1.3669e+05	0.36852	0.98461	0.50437	0.24404	0.72481	0.46704
196	7.0607e-15	1.3597e+05	0.36233	0.98691	0.50315	0.24295	0.72187	0.46813
197	7.0467e-15	1.3526e+05	0.35612	0.98917	0.50195	0.24186	0.71892	0.4692
198	7.0236e-15	1.3455e+05	0.3499	0.99138	0.50076	0.24078	0.71597	0.47026
199	6.9755e-15	1.3384e+05	0.34366	0.99356	0.49959	0.23969	0.71301	0.47129
200	6.9706e-15	1.3314e+05	0.33741	0.9957	0.49842	0.23861	0.71005	0.4723
201	6.9387e-15	1.3244e+05	0.33115	0.9978	0.49727	0.23753	0.70708	0.4733
202	6.9151e-15	1.3174e+05	0.32488	0.99986	0.49614	0.23645	0.7041	0.47428
203	6.8763e-15	1.3105e+05	0.31859	1.0019	0.49501	0.23537	0.70112	0.47524
204	6.8518e-15	1.3036e+05	0.31229	1.0039	0.4939	0.2343	0.69813	0.47618
205	6.82e-15	1.2968e+05	0.30597	1.0058	0.4928	0.23322	0.69514	0.4771
206	6.8027e-15	1.29e+05	0.29965	1.0077	0.49172	0.23215	0.69213	0.478
207	6.7555e-15	1.2832e+05	0.29331	1.0096	0.49064	0.23108	0.68913	0.47888
208	6.7225e-15	1.2764e+05	0.28696	1.0114	0.48958	0.23001	0.68612	0.47975
209	6.7107e-15	1.2697e+05	0.2806	1.0132	0.48853	0.22895	0.6831	0.48059
210	6.6929e-15	1.2631e+05	0.27423	1.0149	0.48749	0.22788	0.68008	0.48142
211	6.6489e-15	1.2564e+05	0.26785	1.0166	0.48646	0.22682	0.67705	0.48223
212	6.624e-15	1.2498e+05	0.26145	1.0183	0.48544	0.22576	0.67402	0.48302
213	6.6e-15	1.2433e+05	0.25505	1.0199	0.48444	0.2247	0.67098	0.48379
214	6.54e-15	1.2367e+05	0.24864	1.0215	0.48344	0.22365	0.66794	0.48454
215	6.5195e-15	1.2302e+05	0.24221	1.023	0.48246	0.22259	0.66489	0.48527
216	6.5029e-15	1.2238e+05	0.23578	1.0245	0.48149	0.22154	0.66184	0.48598
217	6.4731e-15	1.2174e+05	0.22934	1.026	0.48052	0.22049	0.65878	0.48668
218	6.469e-15	1.211e+05	0.22289	1.0274	0.47957	0.21944	0.65572	0.48735
219	6.4347e-15	1.2046e+05	0.21643	1.0288	0.47863	0.2184	0.65266	0.488
220	6.4065e-15	1.1983e+05	0.20996	1.0301	0.4777	0.21736	0.64959	0.48864
221	6.3744e-15	1.192e+05	0.20348	1.0314	0.47677	0.21632	0.64652	0.48926
222	6.3521e-15	1.1857e+05	0.197	1.0327	0.47586	0.21528	0.64344	0.48985
223	6.3295e-15	1.1795e+05	0.1905	1.0339	0.47496	0.21425	0.64036	0.49043
224	6.2889e-15	1.1733e+05	0.184	1.0351	0.47407	0.21321	0.63728	0.49099
225	6.2831e-15	1.1671e+05	0.1775	1.0362	0.47318	0.21218	0.63419	0.49153
226	6.2551e-15	1.161e+05	0.17098	1.0373	0.47231	0.21116	0.6311	0.49205
227	6.2327e-15	1.1549e+05	0.16446	1.0384	0.47145	0.21013	0.62801	0.49255
228	6.2218e-15	1.1488e+05	0.15793	1.0394	0.47059	0.20911	0.62492	0.49303
229	6.17e-15	1.1428e+05	0.1514	1.0404	0.46975	0.20809	0.62182	0.49349
230	6.1573e-15	1.1368e+05	0.14486	1.0413	0.46891	0.20707	0.61871	0.49393
231	6.1293e-15	1.1308e+05	0.13832	1.0422	0.46808	0.20605	0.61561	0.49435
232	6.11e-15	1.1249e+05	0.13177	1.043	0.46726	0.20504	0.6125	0.49475
233	6.0925e-15	1.119e+05	0.12521	1.0438	0.46645	0.20403	0.60939	0.49514
234	6.0477e-15	1.1131e+05	0.11865	1.0446	0.46565	0.20302	0.60628	0.4955
235	6.0449e-15	1.1072e+05	0.11208	1.0453	0.46486	0.20202	0.60317	0.49584
236	6.0158e-15	1.1014e+05	0.10551	1.046	0.46407	0.20102	0.60005	0.49617
237	5.9818e-15	1.0956e+05	0.098938	1.0467	0.4633	0.20002	0.59693	0.49647
238	5.9767e-15	1.0899e+05	0.09236	1.0473	0.46253	0.19902	0.59381	0.49676
239	5.9466e-15	1.0842e+05	0.085778	1.0478	0.46177	0.19803	0.59069	0.49702
240	5.9107e-15	1.0785e+05	0.079192	1.0483	0.46102	0.19703	0.58756	0.49727
241	5.8896e-15	1.0728e+05	0.072604	1.0488	0.46027	0.19604	0.58444	0.49749
242	5.8632e-15	1.0672e+05	0.066013	1.0492	0.45954	0.19506	0.58131	0.4977
243	5.8424e-15	1.0616e+05	0.059419	1.0496	0.45881	0.19407	0.57818	0.49789
244	5.8323e-15	1.056e+05	0.052823	1.05	0.45808	0.19309	0.57506	0.49806
245	5.8113e-15	1.0504e+05	0.046224	1.0503	0.45737	0.19211	0.57193	0.4982
246	5.7899e-15	1.0449e+05	0.039624	1.0506	0.45666	0.19114	0.5688	0.49833
247	5.7689e-15	1.0394e+05	0.033023	1.0508	0.45597	0.19016	0.56566	0.49844
248	5.7557e-15	1.034e+05	0.02642	1.051	0.45527	0.18919	0.56253	0.49853
249	5.7385e-15	1.0285e+05	0.019816	1.0511	0.45459	0.18822	0.5594	0.4986
250	5.7169e-15	1.0231e+05	0.013211	1.0512	0.45391	0.18726	0.55627	0.49865
251	5.7015e-15	1.0178e+05	0.0066056	1.0513	0.45324	0.1863	0.55313	0.49868
252	5.6768e-15	1.0124e+05	6.4375e-17	1.0513	0.45258	0.18534	0.55	0.49868
253	5.6686e-15	1.0071e+05	-0.0066056	1.0513	0.45192	0.18438	0.54687	0.49868
254	5.6439e-15	1.0018e+05	-0.013211	1.0512	0.45127	0.18342	0.54373	0.49865
255	5.6152e-15	99655	-0.019816	1.0511	0.45063	0.18247	0.5406	0.4986
256	5.601e-15	99131	-0.02642	1.051	0.44999	0.18152	0.53747	0.49853
257	5.5716e-15	98610	-0.033023	1.0508	0.44936	0.18057	0.53434	0.49844
258	5.5504e-15	98092	-0.039624	1.0506	0.44874	0.17963	0.5312	0.49833
259	5.5332e-15	97577	-0.046224	1.0503	0.44812	0.17868	0.52807	0.4982
260	5.5241e-15	97065	-0.052823	1.05	0.44751	0.17774	0.52494	0.49806
261	5.5081e-15	96555	-0.059419	1.0496	0.4469	0.17681	0.52182	0.49789
262	5.4935e-15	96047	-0.066013	1.0492	0.4463	0.17587	0.51869	0.4977
263	5.4704e-15	95543	-0.072604	1.0488	0.44571	0.17494	0.51556	0.49749
264	5.461e-15	95041	-0.079192	1.0483	0.44512	0.17401	0.51244	0.49727
265	5.4451e-15	94542	-0.085778	1.0478	0.44454	0.17308	0.50931	0.49702
266	5.4057e-15	94045	-0.09236	1.0473	0.44397	0.17216	0.50619	0.49676
267	5.3837e-15	93551	-0.098938	1.0467	0.4434	0.17124	0.50307	0.49647
268	5.3702e-15	93060	-0.10551	1.046	0.44284	0.17032	0.49995	0.49617
269	5.3531e-15	92571	-0.11208	1.0453	0.44228	0.1694	0.49683	0.49584
270	5.3417e-15	92085	-0.11865	1.0446	0.44173	0.16849	0.49372	0.4955
271	5.3361e-15	91601	-0.12521	1.0438	0.44118	0.16758	0.49061	0.49514
272	5.3178e-15	91120	-0.13177	1.043	0.44064	0.16667	0.4875	0.49475
273	5.2968e-15	90641	-0.13832	1.0422	0.4401	0.16576	0.48439	0.49435
274	5.2877e-15	90165	-0.14486	1.0413	0.43957	0.16486	0.48129	0.49393
275	5.243e-15	89691	-0.1514	1.0404	0.43905	0.16395	0.47818	0.49349
276	5.2317e-15	89220	-0.15793	1.0394	0.43853	0.16306	0.47508	0.49303
277	5.2154e-15	88752	-0.16446	1.0384	0.43801	0.16216	0.47199	0.49255
278	5.2066e-15	88285	-0.17098	1.0373	0.4375	0.16126	0.4689	0.49205
279	5.1821e-15	87822	-0.1775	1.0362	0.437	0.16037	0.46581	0.49153
280	5.168e-15	87360	-0.184	1.0351	0.4365	0.15948	0.46272	0.49099
281	5.157e-15	86901	-0.1905	1.0339	0.43601	0.15859	0.45964	0.49043
282	5.1475e-15	86445	-0.197	1.0327	0.43552	0.15771	0.45656	0.48985
283	5.1338e-15	85991	-0.20348	1.0314	0.43503	0.15683	0.45348	0.48926
284	5.1117e-15	85539	-0.20996	1.0301	0.43455	0.15595	0.45041	0.48864
285	5.0996e-15	85090	-0.21643	1.0288	0.43408	0.15507	0.44734	0.488
286	5.0856e-15	84643	-0.22289	1.0274	0.43361	0.15419	0.44428	0.48735
287	5.0685e-15	84198	-0.22934	1.026	0.43314	0.15332	0.44122	0.48668
288	5.0482e-15	83756	-0.23578	1.0245	0.43268	0.15245	0.43816	0.48598
289	5.0268e-15	83316	-0.24221	1.023	0.43223	0.15158	0.43511	0.48527
290	4.9984e-15	82878	-0.24864	1.0215	0.43178	0.15072	0.43206	0.48454
291	4.9904e-15	82443	-0.25505	1.0199	0.43133	0.14985	0.42902	0.48379
292	4.9781e-15	82010	-0.26145	1.0183	0.43089	0.14899	0.42598	0.48302
293	4.9653e-15	81579	-0.26785	1.0166	0.43045	0.14813	0.42295	0.48223
294	4.9514e-15	81150	-0.27423	1.0149	0.43001	0.14728	0.41992	0.48142
295	4.9251e-15	80724	-0.2806	1.0132	0.42958	0.14642	0.4169	0.48059
296	4.9183e-15	80300	-0.28696	1.0114	0.42916	0.14557	0.41388	0.47975
297	4.8945e-15	79878	-0.29331	1.0096	0.42874	0.14472	0.41087	0.47888
298	4.8847e-15	79459	-0.29965	1.0077	0.42832	0.14387	0.40787	0.478
299	4.8685e-15	79041	-0.30597	1.0058	0.42791	0.14303	0.40486	0.4771
300	4.8595e-15	78626	-0.31229	1.0039	0.4275	0.14218	0.40187	0.47618
301	4.8449e-15	78213	-0.31859	1.0019	0.42709	0.14134	0.39888	0.47524
302	4.8292e-15	77802	-0.32488	0.99986	0.42669	0.1405	0.3959	0.47428
303	4.8177e-15	77394	-0.33115	0.9978	0.4263	0.13966	0.39292	0.4733
304	4.8059e-15	76987	-0.33741	0.9957	0.4259	0.13883	0.38995	0.4723
305	4.7915e-15	76583	-0.34366	0.99356	0.42551	0.138	0.38699	0.47129
306	4.7797e-15	76180	-0.3499	0.99138	0.42513	0.13717	0.38403	0.47026
307	4.7508e-15	75780	-0.35612	0.98917	0.42475	0.13634	0.38108	0.4692
308	4.7422e-15	75382	-0.36233	0.98691	0.42437	0.13551	0.37813	0.46813
309	4.7312e-15	74986	-0.36852	0.98461	0.42399	0.13469	0.37519	0.46704
310	4.7228e-15	74592	-0.3747	0.98228	0.42362	0.13386	0.37226	0.46594
311	4.7032e-15	74200	-0.38087	0.9799	0.42326	0.13304	0.36934	0.46481
312	4.6853e-15	73811	-0.38702	0.97749	0.42289	0.13223	0.36642	0.46367
313	4.6697e-15	73423	-0.39315	0.97504	0.42253	0.13141	0.36351	0.4625
314	4.655e-15	73037	-0.39927	0.97255	0.42218	0.1306	0.36061	0.46132
315	4.6453e-15	72654	-0.40537	0.97002	0.42182	0.12978	0.35772	0.46012
316	4.6234e-15	72272	-0.41146	0.96746	0.42148	0.12897	0.35483	0.45891
317	4.6071e-15	71892	-0.41753	0.96485	0.42113	0.12816	0.35195	0.45767
318	4.594e-15	71515	-0.42358	0.96221	0.42079	0.12736	0.34908	0.45642
319	4.5819e-15	71139	-0.42962	0.95953	0.42045	0.12655	0.34621	0.45515
320	4.5743e-15	70765	-0.43564	0.95681	0.42011	0.12575	0.34336	0.45386
321	4.5611e-15	70394	-0.44164	0.95406	0.41978	0.12495	0.34051	0.45255
322	4.552e-15	70024	-0.44763	0.95126	0.41945	0.12415	0.33767	0.45122
323	4.5358e-15	69656	-0.4536	0.94843	0.41913	0.12336	0.33484	0.44988
324	4.5289e-15	69290	-0.45955	0.94556	0.4188	0.12256	0.33202	0.44852
325	4.5047e-15	68926	-0.46548	0.94266	0.41848	0.12177	0.3292	0.44714
326	4.4933e-15	68564	-0.47139	0.93971	0.41817	0.12098	0.3264	0.44575
327	4.478e-15	68204	-0.47729	0.93673	0.41785	0.12019	0.3236	0.44433
328	4.4675e-15	67846	-0.48316	0.93371	0.41754	0.1194	0.32081	0.4429
329	4.4566e-15	67489	-0.48902	0.93066	0.41724	0.11862	0.31804	0.44145
330	4.4391e-15	67135	-0.49486	0.92757	0.41693	0.11783	0.31527	0.43999
331	4.4256e-15	66782	-0.50068	0.92444	0.41663	0.11705	0.31251	0.4385
332	4.414e-15	66431	-0.50648	0.92128	0.41633	0.11627	0.30976	0.437
333	4.3991e-15	66082	-0.51226	0.91808	0.41604	0.11549	0.30702	0.43548
334	4.39e-15	65735	-0.51801	0.91484	0.41575	0.11472	0.30428	0.43395
335	4.3732e-15	65390	-0.52375	0.91157	0.41546	0.11394	0.30156	0.4324
336	4.3616e-15	65046	-0.52947	0.90826	0.41517	0.11317	0.29885	0.43083
337	4.3526e-15	64705	-0.53516	0.90491	0.41489	0.1124	0.29615	0.42924
338	4.3346e-15	64365	-0.54084	0.90153	0.41461	0.11163	0.29346	0.42764
339	4.3312e-15	64027	-0.54649	0.89812	0.41433	0.11086	0.29077	0.42602
340	4.3221e-15	63690	-0.55213	0.89467	0.41405	0.11009	0.2881	0.42438
341	4.304e-15	63356	-0.55774	0.89118	0.41378	0.10933	0.28544	0.42272
342	4.292e-15	63023	-0.56332	0.88766	0.41351	0.10857	0.28279	0.42105
343	4.2788e-15	62692	-0.56889	0.8841	0.41324	0.1078	0.28015	0.41937
344	4.27e-15	62363	-0.57443	0.88051	0.41298	0.10705	0.27752	0.41766
345	4.26e-15	62035	-0.57996	0.87688	0.41272	0.10629	0.2749	0.41594
346	4.2478e-15	61709	-0.58545	0.87322	0.41246	0.10553	0.27229	0.41421
347	4.2341e-15	61385	-0.59093	0.86952	0.4122	0.10478	0.2697	0.41245
348	4.2204e-15	61062	-0.59638	0.86579	0.41195	0.10402	0.26711	0.41068
349	4.2032e-15	60742	-0.60181	0.86203	0.4117	0.10327	0.26454	0.4089
350	4.1942e-15	60423	-0.60721	0.85823	0.41145	0.10252	0.26197	0.4071
351	4.1894e-15	60105	-0.61259	0.8544	0.4112	0.10177	0.25942	0.40528
352	4.1651e-15	59790	-0.61795	0.85053	0.41096	0.10103	0.25688	0.40344
353	4.1522e-15	59475	-0.62328	0.84663	0.41072	0.10028	0.25435	0.40159
354	4.1478e-15	59163	-0.62859	0.8427	0.41048	0.099537	0.25183	0.39973
355	4.1311e-15	58852	-0.63387	0.83874	0.41024	0.098794	0.24933	0.39785
356	4.1217e-15	58543	-0.63913	0.83474	0.41001	0.098053	0.24683	0.39595
357	4.1129e-15	58236	-0.64436	0.8307	0.40978	0.097314	0.24435	0.39404
358	4.1035e-15	57930	-0.64957	0.82664	0.40955	0.096576	0.24188	0.39211
359	4.0933e-15	57625	-0.65475	0.82254	0.40932	0.095839	0.23943	0.39017
360	4.0865e-15	57323	-0.6599	0.81841	0.4091	0.095104	0.23698	0.38821
361	4.0728e-15	57022	-0.66503	0.81425	0.40887	0.09437	0.23455	0.38623
362	4.0696e-15	56722	-0.67014	0.81005	0.40865	0.093638	0.23213	0.38424
363	4.0488e-15	56424	-0.67521	0.80583	0.40844	0.092907	0.22972	0.38224
364	4.0395e-15	56128	-0.68026	0.80157	0.40822	0.092178	0.22732	0.38022
365	4.0321e-15	55833	-0.68528	0.79728	0.40801	0.09145	0.22494	0.37818
366	4.0158e-15	55540	-0.69028	0.79296	0.4078	0.090723	0.22257	0.37613
367	4.0071e-15	55248	-0.69525	0.78861	0.40759	0.089998	0.22021	0.37407
368	3.9985e-15	54958	-0.70019	0.78422	0.40738	0.089274	0.21787	0.37199
369	3.9865e-15	54669	-0.7051	0.77981	0.40718	0.088551	0.21554	0.3699
370	3.98e-15	54382	-0.70999	0.77536	0.40698	0.087829	0.21322	0.36779
371	3.9559e-15	54096	-0.71485	0.77088	0.40678	0.087109	0.21092	0.36566
372	3.9483e-15	53812	-0.71968	0.76638	0.40658	0.086391	0.20863	0.36353
373	3.9392e-15	53529	-0.72448	0.76184	0.40638	0.085673	0.20635	0.36137
374	3.9323e-15	53248	-0.72925	0.75727	0.40619	0.084957	0.20409	0.35921
375	3.9197e-15	52968	-0.73399	0.75268	0.406	0.084242	0.20184	0.35703
376	3.9089e-15	52690	-0.73871	0.74805	0.40581	0.083528	0.1996	0.35483
377	3.9042e-15	52413	-0.74339	0.74339	0.40562	0.082816	0.19738	0.35262
378	3.8925e-15	52138	-0.74805	0.73871	0.40543	0.082104	0.19517	0.3504
379	3.883e-15	51864	-0.75268	0.73399	0.40525	0.081394	0.19297	0.34816
380	3.8669e-15	51592	-0.75727	0.72925	0.40507	0.080685	0.19079	0.34591
381	3.8581e-15	51321	-0.76184	0.72448	0.40489	0.079978	0.18863	0.34365
382	3.8442e-15	51051	-0.76638	0.71968	0.40471	0.079271	0.18647	0.34137
383	3.8389e-15	50783	-0.77088	0.71485	0.40454	0.078566	0.18434	0.33908
384	3.826e-15	50516	-0.77536	0.70999	0.40436	0.077862	0.18221	0.33678
385	3.8123e-15	50251	-0.77981	0.7051	0.40419	0.077159	0.1801	0.33446
386	3.8044e-15	49987	-0.78422	0.70019	0.40402	0.076457	0.17801	0.33213
387	3.792e-15	49724	-0.78861	0.69525	0.40385	0.075756	0.17593	0.32979
388	3.7832e-15	49463	-0.79296	0.69028	0.40369	0.075057	0.17387	0.32743
389	3.7746e-15	49203	-0.79728	0.68528	0.40352	0.074358	0.17182	0.32506
390	3.7677e-15	48945	-0.80157	0.68026	0.40336	0.073661	0.16978	0.32268
391	3.76e-15	48688	-0.80583	0.67521	0.4032	0.072964	0.16776	0.32028
392	3.7487e-15	48432	-0.81005	0.67014	0.40304	0.072269	0.16576	0.31787
393	3.7444e-15	48177	-0.81425	0.66503	0.40289	0.071575	0.16377	0.31545
394	3.7354e-15	47924	-0.81841	0.6599	0.40273	0.070882	0.16179	0.31302
395	3.7212e-15	47673	-0.82254	0.65475	0.40258	0.07019	0.15983	0.31057
396	3.715e-15	47422	-0.82664	0.64957	0.40243	0.069499	0.15789	0.30812
397	3.7031e-15	47173	-0.8307	0.64436	0.40228	0.068809	0.15596	0.30565
398	3.6974e-15	46925	-0.83474	0.63913	0.40213	0.068119	0.15405	0.30317
399	3.6924e-15	46679	-0.83874	0.63387	0.40199	0.067431	0.15215	0.30067
400	3.6773e-15	46434	-0.8427	0.62859	0.40184	0.066744	0.15027	0.29817
401	3.6735e-15	46190	-0.84663	0.62328	0.4017	0.066058	0.14841	0.29565
402	3.6584e-15	45947	-0.85053	0.61795	0.40156	0.065373	0.14656	0.29312
403	3.6528e-15	45706	-0.8544	0.61259	0.40142	0.064689	0.14472	0.29058
404	3.6337e-15	45466	-0.85823	0.60721	0.40128	0.064005	0.1429	0.28803
405	3.6226e-15	45227	-0.86203	0.60181	0.40115	0.063323	0.1411	0.28546
406	3.6204e-15	44989	-0.86579	0.59638	0.40101	0.062642	0.13932	0.28289
407	3.6099e-15	44753	-0.86952	0.59093	0.40088	0.061961	0.13755	0.2803
408	3.6016e-15	44518	-0.87322	0.58545	0.40075	0.061282	0.13579	0.27771
409	3.5921e-15	44284	-0.87688	0.57996	0.40062	0.060603	0.13406	0.2751
410	3.5772e-15	44051	-0.88051	0.57443	0.40049	0.059925	0.13234	0.27248
411	3.5728e-15	43820	-0.8841	0.56889	0.40037	0.059248	0.13063	0.26985
412	3.561e-15	43590	-0.88766	0.56332	0.40025	0.058572	0.12895	0.26721
413	3.5528e-15	43361	-0.89118	0.55774	0.40012	0.057897	0.12728	0.26456
414	3.5472e-15	43133	-0.89467	0.55213	0.4	0.057222	0.12562	0.2619
415	3.539e-15	42906	-0.89812	0.54649	0.39988	0.056548	0.12398	0.25923
416	3.5284e-15	42681	-0.90153	0.54084	0.39977	0.055876	0.12236	0.25654
417	3.5215e-15	42457	-0.90491	0.53516	0.39965	0.055204	0.12076	0.25385
418	3.5117e-15	42234	-0.90826	0.52947	0.39954	0.054532	0.11917	0.25115
419	3.5021e-15	42012	-0.91157	0.52375	0.39942	0.053862	0.1176	0.24844
420	3.4886e-15	41791	-0.91484	0.51801	0.39931	0.053192	0.11605	0.24572
421	3.4825e-15	41572	-0.91808	0.51226	0.3992	0.052524	0.11452	0.24298
422	3.4745e-15	41353	-0.92128	0.50648	0.39909	0.051855	0.113	0.24024
423	3.4669e-15	41136	-0.92444	0.50068	0.39899	0.051188	0.1115	0.23749
424	3.46e-15	40920	-0.92757	0.49486	0.39888	0.050521	0.11001	0.23473
425	3.4543e-15	40705	-0.93066	0.48902	0.39878	0.049855	0.10855	0.23196
426	3.4471e-15	40491	-0.93371	0.48316	0.39868	0.04919	0.1071	0.22919
427	3.4379e-15	40279	-0.93673	0.47729	0.39858	0.048526	0.10567	0.2264
428	3.4217e-15	40067	-0.93971	0.47139	0.39848	0.047862	0.10425	0.2236
429	3.4146e-15	39857	-0.94266	0.46548	0.39838	0.047199	0.10286	0.2208
430	3.4047e-15	39647	-0.94556	0.45955	0.39828	0.046536	0.10148	0.21798
431	3.3975e-15	39439	-0.94843	0.4536	0.39819	0.045875	0.10012	0.21516
432	3.3879e-15	39232	-0.95126	0.44763	0.3981	0.045214	0.098776	0.21233
433	3.3816e-15	39026	-0.95406	0.44164	0.39801	0.044553	0.097451	0.20949
434	3.3718e-15	38821	-0.95681	0.43564	0.39791	0.043893	0.096144	0.20664
435	3.3677e-15	38617	-0.95953	0.42962	0.39783	0.043234	0.094854	0.20379
436	3.3605e-15	38414	-0.96221	0.42358	0.39774	0.042575	0.093583	0.20092
437	3.3535e-15	38212	-0.96485	0.41753	0.39765	0.041917	0.09233	0.19805
438	3.3445e-15	38011	-0.96746	0.41146	0.39757	0.04126	0.091094	0.19517
439	3.3356e-15	37812	-0.97002	0.40537	0.39749	0.040603	0.089877	0.19228
440	3.3244e-15	37613	-0.97255	0.39927	0.3974	0.039947	0.088678	0.18939
441	3.3152e-15	37415	-0.97504	0.39315	0.39732	0.039291	0.087497	0.18649
442	3.3029e-15	37219	-0.97749	0.38702	0.39725	0.038636	0.086334	0.18358
443	3.2958e-15	37023	-0.9799	0.38087	0.39717	0.037982	0.08519	0.18066
444	3.2881e-15	36829	-0.98228	0.3747	0.39709	0.037328	0.084064	0.17774
445	3.2749e-15	36635	-0.98461	0.36852	0.39702	0.036674	0.082957	0.17481
446	3.27e-15	36443	-0.98691	0.36233	0.39695	0.036021	0.081868	0.17187
447	3.2604e-15	36252	-0.98917	0.35612	0.39687	0.035369	0.080797	0.16892
448	3.2509e-15	36061	-0.99138	0.3499	0.3968	0.034717	0.079745	0.16597
449	3.2482e-15	35872	-0.99356	0.34366	0.39673	0.034065	0.078711	0.16301
450	3.2426e-15	35683	-0.9957	0.33741	0.39667	0.033414	0.077696	0.16005
451	3.2338e-15	35496	-0.9978	0.33115	0.3966	0.032764	0.0767	0.15708
452	3.2265e-15	35309	-0.99986	0.32488	0.39654	0.032114	0.075722	0.1541
453	3.2206e-15	35124	-1.0019	0.31859	0.39647	0.031464	0.074764	0.15112
454	3.2131e-15	34939	-1.0039	0.31229	0.39641	0.030815	0.073823	0.14813
455	3.2064e-15	34756	-1.0058	0.30597	0.39635	0.030166	0.072902	0.14514
456	3.1983e-15	34573	-1.0077	0.29965	0.39629	0.029518	0.072	0.14213
457	3.183e-15	34392	-1.0096	0.29331	0.39623	0.02887	0.071116	0.13913
458	3.1756e-15	34211	-1.0114	0.28696	0.39618	0.028223	0.070251	0.13612
459	3.1665e-15	34031	-1.0132	0.2806	0.39612	0.027576	0.069406	0.1331
460	3.1589e-15	33853	-1.0149	0.27423	0.39607	0.026929	0.068579	0.13008
461	3.1524e-15	33675	-1.0166	0.26785	0.39601	0.026283	0.067771	0.12705
462	3.144e-15	33498	-1.0183	0.26145	0.39596	0.025637	0.066982	0.12402
463	3.1374e-15	33322	-1.0199	0.25505	0.39591	0.024991	0.066212	0.12098
464	3.1261e-15	33147	-1.0215	0.24864	0.39586	0.024346	0.065462	0.11794
465	3.1191e-15	32973	-1.023	0.24221	0.39581	0.023701	0.06473	0.11489
466	3.1092e-15	32800	-1.0245	0.23578	0.39577	0.023057	0.064018	0.11184
467	3.1022e-15	32627	-1.026	0.22934	0.39572	0.022413	0.063325	0.10878
468	3.0974e-15	32456	-1.0274	0.22289	0.39568	0.021769	0.062651	0.10572
469	3.0885e-15	32285	-1.0288	0.21643	0.39564	0.021125	0.061996	0.10266
470	3.0805e-15	32116	-1.0301	0.20996	0.3956	0.020482	0.061361	0.099592
471	3.0721e-15	31947	-1.0314	0.20348	0.39556	0.019839	0.060745	0.09652
472	3.0652e-15	31779	-1.0327	0.197	0.39552	0.019196	0.060148	0.093444
473	3.0579e-15	31612	-1.0339	0.1905	0.39548	0.018554	0.059571	0.090365
474	3.0484e-15	31446	-1.0351	0.184	0.39545	0.017912	0.059013	0.087281
475	3.0417e-15	31281	-1.0362	0.1775	0.39541	0.01727	0.058474	0.084195
476	3.0353e-15	31117	-1.0373	0.17098	0.39538	0.016628	0.057955	0.081105
477	3.0314e-15	30953	-1.0384	0.16446	0.39535	0.015987	0.057455	0.078012
478	3.0208e-15	30791	-1.0394	0.15793	0.39531	0.015345	0.056974	0.074915
479	3.0181e-15	30629	-1.0404	0.1514	0.39529	0.014704	0.056513	0.071816
480	3.0097e-15	30468	-1.0413	0.14486	0.39526	0.014064	0.056072	0.068714
481	2.9989e-15	30308	-1.0422	0.13832	0.39523	0.013423	0.05565	0.065609
482	2.9928e-15	30149	-1.043	0.13177	0.3952	0.012783	0.055247	0.062502
483	2.9867e-15	29990	-1.0438	0.12521	0.39518	0.012142	0.054864	0.059392
484	2.9755e-15	29833	-1.0446	0.11865	0.39516	0.011502	0.054501	0.05628
485	2.9711e-15	29676	-1.0453	0.11208	0.39514	0.010862	0.054157	0.053165
486	2.9654e-15	29520	-1.046	0.10551	0.39511	0.010223	0.053833	0.050049
487	2.9566e-15	29365	-1.0467	0.098938	0.39509	0.009583	0.053528	0.04693
488	2.9491e-15	29211	-1.0473	0.09236	0.39508	0.0089435	0.053243	0.04381
489	2.943e-15	29058	-1.0478	0.085778	0.39506	0.0083042	0.052978	0.040688
490	2.9351e-15	28905	-1.0483	0.079192	0.39504	0.0076649	0.052732	0.037564
491	2.9285e-15	28753	-1.0488	0.072604	0.39503	0.0070258	0.052506	0.034439
492	2.92e-15	28602	-1.0492	0.066013	0.39502	0.0063868	0.052299	0.031313
493	2.9153e-15	28452	-1.0496	0.059419	0.39501	0.0057479	0.052112	0.028185
494	2.911e-15	28302	-1.05	0.052823	0.39499	0.005109	0.051945	0.025056
495	2.9006e-15	28154	-1.0503	0.046224	0.39499	0.0044702	0.051797	0.021926
496	2.8959e-15	28006	-1.0506	0.039624	0.39498	0.0038315	0.051669	0.018796
497	2.8898e-15	27859	-1.0508	0.033023	0.39497	0.0031928	0.051561	0.015664
498	2.8746e-15	27712	-1.051	0.02642	0.39496	0.0025542	0.051473	0.012532
499	2.8714e-15	27567	-1.0511	0.019816	0.39496	0.0019156	0.051404	0.0093994
500	2.8603e-15	27422	-1.0512	0.013211	0.39496	0.0012771	0.051354	0.0062665
501	2.8539e-15	27278	-1.0513	0.0066056	0.39496	0.00063853	0.051325	0.0031333
502	2.8473e-15	27135	-1.0513	1.2875e-16	0.39495	1.2446e-17	0.051315	6.1071e-17
503	2.8398e-15	26992	-1.0513	-0.0066056	0.39496	-0.00063853	0.051325	-0.0031333
504	2.832e-15	26850	-1.0512	-0.013211	0.39496	-0.0012771	0.051354	-0.0062665
505	2.8236e-15	26709	-1.0511	-0.019816	0.39496	-0.0019156	0.051404	-0.0093994
506	2.8174e-15	26569	-1.051	-0.02642	0.39496	-0.0025542	0.051473	-0.012532
507	2.8144e-15	26429	-1.0508	-0.033023	0.39497	-0.0031928	0.051561	-0.015664
508	2.8057e-15	26291	-1.0506	-0.039624	0.39498	-0.0038315	0.051669	-0.018796
509	2.8014e-15	26152	-1.0503	-0.046224	0.39499	-0.0044702	0.051797	-0.021926
510	2.7921e-15	26015	-1.05	-0.052823	0.39499	-0.005109	0.051945	-0.025056
511	2.7851e-15	25878	-1.0496	-0.059419	0.39501	-0.0057479	0.052112	-0.028185
512	2.7761e-15	25742	-1.0492	-0.066013	0.39502	-0.0063868	0.052299	-0.031313
513	2.7698e-15	25607	-1.0488	-0.072604	0.39503	-0.0070258	0.052506	-0.034439
514	2.7651e-15	25473	-1.0483	-0.079192	0.39504	-0.0076649	0.052732	-0.037564
515	2.7541e-15	25339	-1.0478	-0.085778	0.39506	-0.0083042	0.052978	-0.040688
516	2.7449e-15	25206	-1.0473	-0.09236	0.39508	-0.0089435	0.053243	-0.04381
517	2.7405e-15	25073	-1.0467	-0.098938	0.39509	-0.009583	0.053528	-0.04693
518	2.7317e-15	24942	-1.046	-0.10551	0.39511	-0.010223	0.053833	-0.050049
519	2.7237e-15	24811	-1.0453	-0.11208	0.39514	-0.010862	0.054157	-0.053165
520	2.7209e-15	24680	-1.0446	-0.11865	0.39516	-0.011502	0.054501	-0.05628
521	2.7089e-15	24551	-1.0438	-0.12521	0.39518	-0.012142	0.054864	-0.059392
522	2.6984e-15	24422	-1.043	-0.13177	0.3952	-0.012783	0.055247	-0.062502
523	2.693e-15	24293	-1.0422	-0.13832	0.39523	-0.013423	0.05565	-0.065609
524	2.6866e-15	24166	-1.0413	-0.14486	0.39526	-0.014064	0.056072	-0.068714
525	2.679e-15	24039	-1.0404	-0.1514	0.39529	-0.014704	0.056513	-0.071816
526	2.6761e-15	23913	-1.0394	-0.15793	0.39531	-0.015345	0.056974	-0.074915
527	2.6729e-15	23787	-1.0384	-0.16446	0.39535	-0.015987	0.057455	-0.078012
528	2.6652e-15	23662	-1.0373	-0.17098	0.39538	-0.016628	0.057955	-0.081105
529	2.659e-15	23538	-1.0362	-0.1775	0.39541	-0.01727	0.058474	-0.084195
530	2.6481e-15	23414	-1.0351	-0.184	0.39545	-0.017912	0.059013	-0.087281
531	2.644e-15	23291	-1.0339	-0.1905	0.39548	-0.018554	0.059571	-0.090365
532	2.6375e-15	23169	-1.0327	-0.197	0.39552	-0.019196	0.060148	-0.093444
533	2.6294e-15	23047	-1.0314	-0.20348	0.39556	-0.019839	0.060745	-0.09652
534	2.6235e-15	22926	-1.0301	-0.20996	0.3956	-0.020482	0.061361	-0.099592
535	2.6118e-15	22806	-1.0288	-0.21643	0.39564	-0.021125	0.061996	-0.10266
536	2.6082e-15	22686	-1.0274	-0.22289	0.39568	-0.021769	0.062651	-0.10572
537	2.5957e-15	22567	-1.026	-0.22934	0.39572	-0.022413	0.063325	-0.10878
538	2.5885e-15	22448	-1.0245	-0.23578	0.39577	-0.023057	0.064018	-0.11184
539	2.5833e-15	22330	-1.023	-0.24221	0.39581	-0.023701	0.06473	-0.11489
540	2.5792e-15	22213	-1.0215	-0.24864	0.39586	-0.024346	0.065462	-0.11794
541	2.5706e-15	22096	-1.0199	-0.25505	0.39591	-0.024991	0.066212	-0.12098
542	2.5658e-15	21980	-1.0183	-0.26145	0.39596	-0.025637	0.066982	-0.12402
543	2.5628e-15	21865	-1.0166	-0.26785	0.39601	-0.026283	0.067771	-0.12705
544	2.5488e-15	21750	-1.0149	-0.27423	0.39607	-0.026929	0.068579	-0.13008
545	2.5406e-15	21636	-1.0132	-0.2806	0.39612	-0.027576	0.069406	-0.1331
546	2.538e-15	21522	-1.0114	-0.28696	0.39618	-0.028223	0.070251	-0.13612
547	2.5324e-15	21409	-1.0096	-0.29331	0.39623	-0.02887	0.071116	-0.13913
548	2.5261e-15	21296	-1.0077	-0.29965	0.39629	-0.029518	0.072	-0.14213
549	2.518e-15	21185	-1.0058	-0.30597	0.39635	-0.030166	0.072902	-0.14514
550	2.5116e-15	21073	-1.0039	-0.31229	0.39641	-0.030815	0.073823	-0.14813
551	2.5043e-15	20963	-1.0019	-0.31859	0.39647	-0.031464	0.074764	-0.15112
552	2.4982e-15	20852	-0.99986	-0.32488	0.39654	-0.032114	0.075722	-0.1541
553	2.4892e-15	20743	-0.9978	-0.33115	0.3966	-0.032764	0.0767	-0.15708
554	2.4817e-15	20634	-0.9957	-0.33741	0.39667	-0.033414	0.077696	-0.16005
555	2.47e-15	20526	-0.99356	-0.34366	0.39673	-0.034065	0.078711	-0.16301
556	2.4667e-15	20418	-0.99138	-0.3499	0.3968	-0.034717	0.079745	-0.16597
557	2.4639e-15	20310	-0.98917	-0.35612	0.39687	-0.035369	0.080797	-0.16892
558	2.4573e-15	20204	-0.98691	-0.36233	0.39695	-0.036021	0.081868	-0.17187
559	2.4559e-15	20098	-0.98461	-0.36852	0.39702	-0.036674	0.082957	-0.17481
560	2.4507e-15	19992	-0.98228	-0.3747	0.39709	-0.037328	0.084064	-0.17774
561	2.4408e-15	19887	-0.9799	-0.38087	0.39717	-0.037982	0.08519	-0.18066
562	2.4349e-15	19783	-0.97749	-0.38702	0.39725	-0.038636	0.086334	-0.18358
563	2.4235e-15	19679	-0.97504	-0.39315	0.39732	-0.039291	0.087497	-0.18649
564	2.4184e-15	19575	-0.97255	-0.39927	0.3974	-0.039947	0.088678	-0.18939
565	2.4135e-15	19472	-0.97002	-0.40537	0.39749	-0.040603	0.089877	-0.19228
566	2.4005e-15	19370	-0.96746	-0.41146	0.39757	-0.04126	0.091094	-0.19517
567	2.3988e-15	19268	-0.96485	-0.41753	0.39765	-0.041917	0.09233	-0.19805
568	2.3921e-15	19167	-0.96221	-0.42358	0.39774	-0.042575	0.093583	-0.20092
569	2.3886e-15	19067	-0.95953	-0.42962	0.39783	-0.043234	0.094854	-0.20379
570	2.3852e-15	18966	-0.95681	-0.43564	0.39791	-0.043893	0.096144	-0.20664
571	2.373e-15	18867	-0.95406	-0.44164	0.39801	-0.044553	0.097451	-0.20949
572	2.3658e-15	18768	-0.95126	-0.44763	0.3981	-0.045214	0.098776	-0.21233
573	2.3617e-15	18669	-0.94843	-0.4536	0.39819	-0.045875	0.10012	-0.21516
574	2.3531e-15	18571	-0.94556	-0.45955	0.39828	-0.046536	0.10148	-0.21798
575	2.3465e-15	18473	-0.94266	-0.46548	0.39838	-0.047199	0.10286	-0.2208
576	2.3403e-15	18376	-0.93971	-0.47139	0.39848	-0.047862	0.10425	-0.2236
577	2.337e-15	18280	-0.93673	-0.47729	0.39858	-0.048526	0.10567	-0.2264
578	2.3292e-15	18184	-0.93371	-0.48316	0.39868	-0.04919	0.1071	-0.22919
579	2.3193e-15	18088	-0.93066	-0.48902	0.39878	-0.049855	0.10855	-0.23196
580	2.3111e-15	17993	-0.92757	-0.49486	0.39888	-0.050521	0.11001	-0.23473
581	2.3031e-15	17899	-0.92444	-0.50068	0.39899	-0.051188	0.1115	-0.23749
582	2.2982e-15	17805	-0.92128	-0.50648	0.39909	-0.051855	0.113	-0.24024
583	2.2932e-15	17711	-0.91808	-0.51226	0.3992	-0.052524	0.11452	-0.24298
584	2.2909e-15	17618	-0.91484	-0.51801	0.39931	-0.053192	0.11605	-0.24572
585	2.2838e-15	17526	-0.91157	-0.52375	0.39942	-0.053862	0.1176	-0.24844
586	2.2735e-15	17434	-0.90826	-0.52947	0.39954	-0.054532	0.11917	-0.25115
587	2.2701e-15	17342	-0.90491	-0.53516	0.39965	-0.055204	0.12076	-0.25385
588	2.261e-15	17251	-0.90153	-0.54084	0.39977	-0.055876	0.12236	-0.25654
589	2.2587e-15	17160	-0.89812	-0.54649	0.39988	-0.056548	0.12398	-0.25923
590	2.2547e-15	17070	-0.89467	-0.55213	0.4	-0.057222	0.12562	-0.2619
591	2.2448e-15	16980	-0.89118	-0.55774	0.40012	-0.057897	0.12728	-0.26456
592	2.2411e-15	16891	-0.88766	-0.56332	0.40025	-0.058572	0.12895	-0.26721
593	2.2312e-15	16803	-0.8841	-0.56889	0.40037	-0.059248	0.13063	-0.26985
594	2.2205e-15	16714	-0.88051	-0.57443	0.40049	-0.059925	0.13234	-0.27248
595	2.2148e-15	16626	-0.87688	-0.57996	0.40062	-0.060603	0.13406	-0.2751
596	2.2101e-15	16539	-0.87322	-0.58545	0.40075	-0.061282	0.13579	-0.27771
597	2.2056e-15	16452	-0.86952	-0.59093	0.40088	-0.061961	0.13755	-0.2803
598	2.1974e-15	16366	-0.86579	-0.59638	0.40101	-0.062642	0.13932	-0.28289
599	2.1906e-15	16280	-0.86203	-0.60181	0.40115	-0.063323	0.1411	-0.28546
600	2.1853e-15	16194	-0.85823	-0.60721	0.40128	-0.064005	0.1429	-0.28803
601	2.1783e-15	16109	-0.8544	-0.61259	0.40142	-0.064689	0.14472	-0.29058
602	2.1761e-15	16025	-0.85053	-0.61795	0.40156	-0.065373	0.14656	-0.29312
603	2.1688e-15	15940	-0.84663	-0.62328	0.4017	-0.066058	0.14841	-0.29565
604	2.1549e-15	15857	-0.8427	-0.62859	0.40184	-0.066744	0.15027	-0.29817
605	2.1482e-15	15773	-0.83874	-0.63387	0.40199	-0.067431	0.15215	-0.30067
606	2.146e-15	15691	-0.83474	-0.63913	0.40213	-0.068119	0.15405	-0.30317
607	2.142e-15	15608	-0.8307	-0.64436	0.40228	-0.068809	0.15596	-0.30565
608	2.1373e-15	15526	-0.82664	-0.64957	0.40243	-0.069499	0.15789	-0.30812
609	2.1283e-15	15445	-0.82254	-0.65475	0.40258	-0.07019	0.15983	-0.31057
610	2.1251e-15	15364	-0.81841	-0.6599	0.40273	-0.070882	0.16179	-0.31302
611	2.1188e-15	15283	-0.81425	-0.66503	0.40289	-0.071575	0.16377	-0.31545
612	2.1077e-15	15203	-0.81005	-0.67014	0.40304	-0.072269	0.16576	-0.31787
613	2.102e-15	15123	-0.80583	-0.67521	0.4032	-0.072964	0.16776	-0.32028
614	2.0941e-15	15043	-0.80157	-0.68026	0.40336	-0.073661	0.16978	-0.32268
615	2.0914e-15	14964	-0.79728	-0.68528	0.40352	-0.074358	0.17182	-0.32506
616	2.0861e-15	14886	-0.79296	-0.69028	0.40369	-0.075057	0.17387	-0.32743
617	2.0824e-15	14807	-0.78861	-0.69525	0.40385	-0.075756	0.17593	-0.32979
618	2.077e-15	14730	-0.78422	-0.70019	0.40402	-0.076457	0.17801	-0.33213
619	2.0702e-15	14652	-0.77981	-0.7051	0.40419	-0.077159	0.1801	-0.33446
620	2.0657e-15	14575	-0.77536	-0.70999	0.40436	-0.077862	0.18221	-0.33678
621	2.0615e-15	14499	-0.77088	-0.71485	0.40454	-0.078566	0.18434	-0.33908
622	2.0533e-15	14423	-0.76638	-0.71968	0.40471	-0.079271	0.18647	-0.34137
623	2.0484e-15	14347	-0.76184	-0.72448	0.40489	-0.079978	0.18863	-0.34365
624	2.0406e-15	14271	-0.75727	-0.72925	0.40507	-0.080685	0.19079	-0.34591
625	2.0331e-15	14196	-0.75268	-0.73399	0.40525	-0.081394	0.19297	-0.34816
626	2.0301e-15	14122	-0.74805	-0.73871	0.40543	-0.082104	0.19517	-0.3504
627	2.0205e-15	14048	-0.74339	-0.74339	0.40562	-0.082816	0.19738	-0.35262
628	2.0176e-15	13974	-0.73871	-0.74805	0.40581	-0.083528	0.1996	-0.35483
629	2.0099e-15	13901	-0.73399	-0.75268	0.406	-0.084242	0.20184	-0.35703
630	2.0053e-15	13827	-0.72925	-0.75727	0.40619	-0.084957	0.20409	-0.35921
631	1.9954e-15	13755	-0.72448	-0.76184	0.40638	-0.085673	0.20635	-0.36137
632	1.9929e-15	13683	-0.71968	-0.76638	0.40658	-0.086391	0.20863	-0.36353
633	1.9876e-15	13611	-0.71485	-0.77088	0.40678	-0.087109	0.21092	-0.36566
634	1.9775e-15	13539	-0.70999	-0.77536	0.40698	-0.087829	0.21322	-0.36779
635	1.9744e-15	13468	-0.7051	-0.77981	0.40718	-0.088551	0.21554	-0.3699
636	1.9675e-15	13397	-0.70019	-0.78422	0.40738	-0.089274	0.21787	-0.37199
637	1.9601e-15	13327	-0.69525	-0.78861	0.40759	-0.089998	0.22021	-0.37407
638	1.9558e-15	13257	-0.69028	-0.79296	0.4078	-0.090723	0.22257	-0.37613
639	1.9493e-15	13187	-0.68528	-0.79728	0.40801	-0.09145	0.22494	-0.37818
640	1.946e-15	13118	-0.68026	-0.80157	0.40822	-0.092178	0.22732	-0.38022
641	1.9416e-15	13049	-0.67521	-0.80583	0.40844	-0.092907	0.22972	-0.38224
642	1.9328e-15	12981	-0.67014	-0.81005	0.40865	-0.093638	0.23213	-0.38424
643	1.9271e-15	12912	-0.66503	-0.81425	0.40887	-0.09437	0.23455	-0.38623
644	1.9249e-15	12845	-0.6599	-0.81841	0.4091	-0.095104	0.23698	-0.38821
645	1.9196e-15	12777	-0.65475	-0.82254	0.40932	-0.095839	0.23943	-0.39017
646	1.9072e-15	12710	-0.64957	-0.82664	0.40955	-0.096576	0.24188	-0.39211
647	1.9013e-15	12643	-0.64436	-0.8307	0.40978	-0.097314	0.24435	-0.39404
648	1.8951e-15	12577	-0.63913	-0.83474	0.41001	-0.098053	0.24683	-0.39595
649	1.89e-15	12511	-0.63387	-0.83874	0.41024	-0.098794	0.24933	-0.39785
650	1.8797e-15	12445	-0.62859	-0.8427	0.41048	-0.099537	0.25183	-0.39973
651	1.8722e-15	12380	-0.62328	-0.84663	0.41072	-0.10028	0.25435	-0.40159
652	1.8685e-15	12315	-0.61795	-0.85053	0.41096	-0.10103	0.25688	-0.40344
653	1.8648e-15	12250	-0.61259	-0.8544	0.4112	-0.10177	0.25942	-0.40528
654	1.8547e-15	12186	-0.60721	-0.85823	0.41145	-0.10252	0.26197	-0.4071
655	1.8483e-15	12122	-0.60181	-0.86203	0.4117	-0.10327	0.26454	-0.4089
656	1.8461e-15	12058	-0.59638	-0.86579	0.41195	-0.10402	0.26711	-0.41068
657	1.836e-15	11995	-0.59093	-0.86952	0.4122	-0.10478	0.2697	-0.41245
658	1.8301e-15	11932	-0.58545	-0.87322	0.41246	-0.10553	0.27229	-0.41421
659	1.8264e-15	11869	-0.57996	-0.87688	0.41272	-0.10629	0.2749	-0.41594
660	1.8211e-15	11807	-0.57443	-0.88051	0.41298	-0.10705	0.27752	-0.41766
661	1.8173e-15	11745	-0.56889	-0.8841	0.41324	-0.1078	0.28015	-0.41937
662	1.8139e-15	11683	-0.56332	-0.88766	0.41351	-0.10857	0.28279	-0.42105
663	1.8062e-15	11621	-0.55774	-0.89118	0.41378	-0.10933	0.28544	-0.42272
664	1.7987e-15	11560	-0.55213	-0.89467	0.41405	-0.11009	0.2881	-0.42438
665	1.7944e-15	11500	-0.54649	-0.89812	0.41433	-0.11086	0.29077	-0.42602
666	1.7872e-15	11439	-0.54084	-0.90153	0.41461	-0.11163	0.29346	-0.42764
667	1.7772e-15	11379	-0.53516	-0.90491	0.41489	-0.1124	0.29615	-0.42924
668	1.7704e-15	11319	-0.52947	-0.90826	0.41517	-0.11317	0.29885	-0.43083
669	1.7679e-15	11260	-0.52375	-0.91157	0.41546	-0.11394	0.30156	-0.4324
670	1.7634e-15	11201	-0.51801	-0.91484	0.41575	-0.11472	0.30428	-0.43395
671	1.7587e-15	11142	-0.51226	-0.91808	0.41604	-0.11549	0.30702	-0.43548
672	1.7488e-15	11083	-0.50648	-0.92128	0.41633	-0.11627	0.30976	-0.437
673	1.7463e-15	11025	-0.50068	-0.92444	0.41663	-0.11705	0.31251	-0.4385
674	1.7385e-15	10967	-0.49486	-0.92757	0.41693	-0.11783	0.31527	-0.43999
675	1.7338e-15	10910	-0.48902	-0.93066	0.41724	-0.11862	0.31804	-0.44145
676	1.7313e-15	10852	-0.48316	-0.93371	0.41754	-0.1194	0.32081	-0.4429
677	1.7272e-15	10795	-0.47729	-0.93673	0.41785	-0.12019	0.3236	-0.44433
678	1.7244e-15	10739	-0.47139	-0.93971	0.41817	-0.12098	0.3264	-0.44575
679	1.716e-15	10682	-0.46548	-0.94266	0.41848	-0.12177	0.3292	-0.44714
680	1.7118e-15	10626	-0.45955	-0.94556	0.4188	-0.12256	0.33202	-0.44852
681	1.7031e-15	10570	-0.4536	-0.94843	0.41913	-0.12336	0.33484	-0.44988
682	1.6974e-15	10515	-0.44763	-0.95126	0.41945	-0.12415	0.33767	-0.45122
683	1.6905e-15	10460	-0.44164	-0.95406	0.41978	-0.12495	0.34051	-0.45255
684	1.6843e-15	10405	-0.43564	-0.95681	0.42011	-0.12575	0.34336	-0.45386
685	1.6816e-15	10350	-0.42962	-0.95953	0.42045	-0.12655	0.34621	-0.45515
686	1.677e-15	10296	-0.42358	-0.96221	0.42079	-0.12736	0.34908	-0.45642
687	1.6732e-15	10242	-0.41753	-0.96485	0.42113	-0.12816	0.35195	-0.45767
688	1.665e-15	10188	-0.41146	-0.96746	0.42148	-0.12897	0.35483	-0.45891
689	1.6617e-15	10134	-0.40537	-0.97002	0.42182	-0.12978	0.35772	-0.46012
690	1.6533e-15	10081	-0.39927	-0.97255	0.42218	-0.1306	0.36061	-0.46132
691	1.6491e-15	10028	-0.39315	-0.97504	0.42253	-0.13141	0.36351	-0.4625
692	1.6405e-15	9975.4	-0.38702	-0.97749	0.42289	-0.13223	0.36642	-0.46367
693	1.6338e-15	9923	-0.38087	-0.9799	0.42326	-0.13304	0.36934	-0.46481
694	1.6278e-15	9870.8	-0.3747	-0.98228	0.42362	-0.13386	0.37226	-0.46594
695	1.6232e-15	9819	-0.36852	-0.98461	0.42399	-0.13469	0.37519	-0.46704
696	1.6166e-15	9767.4	-0.36233	-0.98691	0.42437	-0.13551	0.37813	-0.46813
697	1.6136e-15	9716.1	-0.35612	-0.98917	0.42475	-0.13634	0.38108	-0.4692
698	1.6087e-15	9665.1	-0.3499	-0.99138	0.42513	-0.13717	0.38403	-0.47026
699	1.6034e-15	9614.3	-0.34366	-0.99356	0.42551	-0.138	0.38699	-0.47129
700	1.597e-15	9563.8	-0.33741	-0.9957	0.4259	-0.13883	0.38995	-0.4723
701	1.5913e-15	9513.5	-0.33115	-0.9978	0.4263	-0.13966	0.39292	-0.4733
702	1.5818e-15	9463.6	-0.32488	-0.99986	0.42669	-0.1405	0.3959	-0.47428
703	1.5771e-15	9413.9	-0.31859	-1.0019	0.42709	-0.14134	0.39888	-0.47524
704	1.5752e-15	9364.4	-0.31229	-1.0039	0.4275	-0.14218	0.40187	-0.47618
705	1.5671e-15	9315.2	-0.30597	-1.0058	0.42791	-0.14303	0.40486	-0.4771
706	1.5637e-15	9266.3	-0.29965	-1.0077	0.42832	-0.14387	0.40787	-0.478
707	1.5584e-15	9217.6	-0.29331	-1.0096	0.42874	-0.14472	0.41087	-0.47888
708	1.5538e-15	9169.2	-0.28696	-1.0114	0.42916	-0.14557	0.41388	-0.47975
709	1.5456e-15	9121	-0.2806	-1.0132	0.42958	-0.14642	0.4169	-0.48059
710	1.5368e-15	9073.1	-0.27423	-1.0149	0.43001	-0.14728	0.41992	-0.48142
711	1.5286e-15	9025.4	-0.26785	-1.0166	0.43045	-0.14813	0.42295	-0.48223
712	1.525e-15	8978	-0.26145	-1.0183	0.43089	-0.14899	0.42598	-0.48302
713	1.5227e-15	8930.9	-0.25505	-1.0199	0.43133	-0.14985	0.42902	-0.48379
714	1.5159e-15	8884	-0.24864	-1.0215	0.43178	-0.15072	0.43206	-0.48454
715	1.5103e-15	8837.3	-0.24221	-1.023	0.43223	-0.15158	0.43511	-0.48527
716	1.5075e-15	8790.9	-0.23578	-1.0245	0.43268	-0.15245	0.43816	-0.48598
717	1.5019e-15	8744.7	-0.22934	-1.026	0.43314	-0.15332	0.44122	-0.48668
718	1.4963e-15	8698.8	-0.22289	-1.0274	0.43361	-0.15419	0.44428	-0.48735
719	1.4921e-15	8653.1	-0.21643	-1.0288	0.43408	-0.15507	0.44734	-0.488
720	1.4856e-15	8607.6	-0.20996	-1.0301	0.43455	-0.15595	0.45041	-0.48864
721	1.4768e-15	8562.4	-0.20348	-1.0314	0.43503	-0.15683	0.45348	-0.48926
722	1.4737e-15	8517.4	-0.197	-1.0327	0.43552	-0.15771	0.45656	-0.48985
723	1.464e-15	8472.7	-0.1905	-1.0339	0.43601	-0.15859	0.45964	-0.49043
724	1.457e-15	8428.2	-0.184	-1.0351	0.4365	-0.15948	0.46272	-0.49099
725	1.4528e-15	8383.9	-0.1775	-1.0362	0.437	-0.16037	0.46581	-0.49153
726	1.4493e-15	8339.9	-0.17098	-1.0373	0.4375	-0.16126	0.4689	-0.49205
727	1.444e-15	8296	-0.16446	-1.0384	0.43801	-0.16216	0.47199	-0.49255
728	1.438e-15	8252.5	-0.15793	-1.0394	0.43853	-0.16306	0.47508	-0.49303
729	1.4303e-15	8209.1	-0.1514	-1.0404	0.43905	-0.16395	0.47818	-0.49349
730	1.4268e-15	8166	-0.14486	-1.0413	0.43957	-0.16486	0.48129	-0.49393
731	1.4214e-15	8123.1	-0.13832	-1.0422	0.4401	-0.16576	0.48439	-0.49435
732	1.4166e-15	8080.4	-0.13177	-1.043	0.44064	-0.16667	0.4875	-0.49475
733	1.4115e-15	8038	-0.12521	-1.0438	0.44118	-0.16758	0.49061	-0.49514
734	1.4047e-15	7995.8	-0.11865	-1.0446	0.44173	-0.16849	0.49372	-0.4955
735	1.4007e-15	7953.8	-0.11208	-1.0453	0.44228	-0.1694	0.49683	-0.49584
736	1.3974e-15	7912	-0.10551	-1.046	0.44284	-0.17032	0.49995	-0.49617
737	1.3889e-15	7870.4	-0.098938	-1.0467	0.4434	-0.17124	0.50307	-0.49647
738	1.3842e-15	7829.1	-0.09236	-1.0473	0.44397	-0.17216	0.50619	-0.49676
739	1.379e-15	7788	-0.085778	-1.0478	0.44454	-0.17308	0.50931	-0.49702
740	1.3694e-15	7747	-0.079192	-1.0483	0.44512	-0.17401	0.51244	-0.49727
741	1.3636e-15	7706.3	-0.072604	-1.0488	0.44571	-0.17494	0.51556	-0.49749
742	1.3587e-15	7665.9	-0.066013	-1.0492	0.4463	-0.17587	0.51869	-0.4977
743	1.3566e-15	7625.6	-0.059419	-1.0496	0.4469	-0.17681	0.52182	-0.49789
744	1.3493e-15	7585.5	-0.052823	-1.05	0.44751	-0.17774	0.52494	-0.49806
745	1.3454e-15	7545.7	-0.046224	-1.0503	0.44812	-0.17868	0.52807	-0.4982
746	1.3386e-15	7506.1	-0.039624	-1.0506	0.44874	-0.17963	0.5312	-0.49833
747	1.3313e-15	7466.6	-0.033023	-1.0508	0.44936	-0.18057	0.53434	-0.49844
748	1.325e-15	7427.4	-0.02642	-1.051	0.44999	-0.18152	0.53747	-0.49853
749	1.3218e-15	7388.4	-0.019816	-1.0511	0.45063	-0.18247	0.5406	-0.4986
750	1.316e-15	7349.6	-0.013211	-1.0512	0.45127	-0.18342	0.54373	-0.49865
751	1.3079e-15	7311	-0.0066056	-1.0513	0.45192	-0.18438	0.54687	-0.49868
752	1.3024e-15	7272.6	-1.9312e-16	-1.0513	0.45258	-0.18534	0.55	-0.49868
753	1.298e-15	7234.4	0.0066056	-1.0513	0.45324	-0.1863	0.55313	-0.49868
754	1.2915e-15	7196.4	0.013211	-1.0512	0.45391	-0.18726	0.55627	-0.49865
755	1.2866e-15	7158.6	0.019816	-1.0511	0.45459	-0.18822	0.5594	-0.4986
756	1.2824e-15	7121	0.02642	-1.051	0.45527	-0.18919	0.56253	-0.49853
757	1.2782e-15	7083.6	0.033023	-1.0508	0.45597	-0.19016	0.56566	-0.49844
758	1.27e-15	7046.3	0.039624	-1.0506	0.45666	-0.19114	0.5688	-0.49833
759	1.2648e-15	7009.3	0.046224	-1.0503	0.45737	-0.19211	0.57193	-0.4982
760	1.2589e-15	6972.5	0.052823	-1.05	0.45808	-0.19309	0.57506	-0.49806
761	1.2538e-15	6935.9	0.059419	-1.0496	0.45881	-0.19407	0.57818	-0.49789
762	1.2487e-15	6899.4	0.066013	-1.0492	0.45954	-0.19506	0.58131	-0.4977
763	1.2426e-15	6863.2	0.072604	-1.0488	0.46027	-0.19604	0.58444	-0.49749
764	1.2367e-15	6827.2	0.079192	-1.0483	0.46102	-0.19703	0.58756	-0.49727
765	1.2315e-15	6791.3	0.085778	-1.0478	0.46177	-0.19803	0.59069	-0.49702
766	1.2277e-15	6755.6	0.09236	-1.0473	0.46253	-0.19902	0.59381	-0.49676
767	1.2235e-15	6720.1	0.098938	-1.0467	0.4633	-0.20002	0.59693	-0.49647
768	1.2212e-15	6684.8	0.10551	-1.046	0.46407	-0.20102	0.60005	-0.49617
769	1.2145e-15	6649.7	0.11208	-1.0453	0.46486	-0.20202	0.60317	-0.49584
770	1.2112e-15	6614.8	0.11865	-1.0446	0.46565	-0.20302	0.60628	-0.4955
771	1.2039e-15	6580	0.12521	-1.0438	0.46645	-0.20403	0.60939	-0.49514
772	1.1987e-15	6545.5	0.13177	-1.043	0.46726	-0.20504	0.6125	-0.49475
773	1.1957e-15	6511.1	0.13832	-1.0422	0.46808	-0.20605	0.61561	-0.49435
774	1.191e-15	6476.9	0.14486	-1.0413	0.46891	-0.20707	0.61871	-0.49393
775	1.1865e-15	6442.9	0.1514	-1.0404	0.46975	-0.20809	0.62182	-0.49349
776	1.1779e-15	6409	0.15793	-1.0394	0.47059	-0.20911	0.62492	-0.49303
777	1.1746e-15	6375.4	0.16446	-1.0384	0.47145	-0.21013	0.62801	-0.49255
778	1.1693e-15	6341.9	0.17098	-1.0373	0.47231	-0.21116	0.6311	-0.49205
779	1.1613e-15	6308.5	0.1775	-1.0362	0.47318	-0.21218	0.63419	-0.49153
780	1.1549e-15	6275.4	0.184	-1.0351	0.47407	-0.21321	0.63728	-0.49099
781	1.1518e-15	6242.4	0.1905	-1.0339	0.47496	-0.21425	0.64036	-0.49043
782	1.143e-15	6209.7	0.197	-1.0327	0.47586	-0.21528	0.64344	-0.48985
783	1.1365e-15	6177	0.20348	-1.0314	0.47677	-0.21632	0.64652	-0.48926
784	1.1295e-15	6144.6	0.20996	-1.0301	0.4777	-0.21736	0.64959	-0.48864
785	1.1252e-15	6112.3	0.21643	-1.0288	0.47863	-0.2184	0.65266	-0.488
786	1.1185e-15	6080.2	0.22289	-1.0274	0.47957	-0.21944	0.65572	-0.48735
787	1.1165e-15	6048.3	0.22934	-1.026	0.48052	-0.22049	0.65878	-0.48668
788	1.1066e-15	6016.5	0.23578	-1.0245	0.48149	-0.22154	0.66184	-0.48598
789	1.1046e-15	5984.9	0.24221	-1.023	0.48246	-0.22259	0.66489	-0.48527
790	1.0993e-15	5953.4	0.24864	-1.0215	0.48344	-0.22365	0.66794	-0.48454
791	1.0919e-15	5922.2	0.25505	-1.0199	0.48444	-0.2247	0.67098	-0.48379
792	1.0862e-15	5891.1	0.26145	-1.0183	0.48544	-0.22576	0.67402	-0.48302
793	1.0836e-15	5860.1	0.26785	-1.0166	0.48646	-0.22682	0.67705	-0.48223
794	1.0752e-15	5829.3	0.27423	-1.0149	0.48749	-0.22788	0.68008	-0.48142
795	1.0703e-15	5798.7	0.2806	-1.0132	0.48853	-0.22895	0.6831	-0.48059
796	1.064e-15	5768.3	0.28696	-1.0114	0.48958	-0.23001	0.68612	-0.47975
797	1.0564e-15	5738	0.29331	-1.0096	0.49064	-0.23108	0.68913	-0.47888
798	1.052e-15	5707.8	0.29965	-1.0077	0.49172	-0.23215	0.69213	-0.478
799	1.0483e-15	5677.8	0.30597	-1.0058	0.4928	-0.23322	0.69514	-0.4771
800	1.0459e-15	5648	0.31229	-1.0039	0.4939	-0.2343	0.69813	-0.47618
801	1.0372e-15	5618.3	0.31859	-1.0019	0.49501	-0.23537	0.70112	-0.47524
802	1.035e-15	5588.8	0.32488	-0.99986	0.49614	-0.23645	0.7041	-0.47428
803	1.0273e-15	5559.5	0.33115	-0.9978	0.49727	-0.23753	0.70708	-0.4733
804	1.0206e-15	5530.3	0.33741	-0.9957	0.49842	-0.23861	0.71005	-0.4723
805	1.0175e-15	5501.2	0.34366	-0.99356	0.49959	-0.23969	0.71301	-0.47129
806	1.014e-15	5472.3	0.3499	-0.99138	0.50076	-0.24078	0.71597	-0.47026
807	1.0105e-15	5443.6	0.35612	-0.98917	0.50195	-0.24186	0.71892	-0.4692
808	1.0037e-15	5415	0.36233	-0.98691	0.50315	-0.24295	0.72187	-0.46813
809	9.9951e-16	5386.5	0.36852	-0.98461	0.50437	-0.24404	0.72481	-0.46704
810	9.9355e-16	5358.2	0.3747	-0.98228	0.5056	-0.24513	0.72774	-0.46594
811	9.9048e-16	5330.1	0.38087	-0.9799	0.50684	-0.24622	0.73066	-0.46481
812	9.8709e-16	5302.1	0.38702	-0.97749	0.5081	-0.24731	0.73358	-0.46367
813	9.7889e-16	5274.2	0.39315	-0.97504	0.50937	-0.24841	0.73649	-0.4625
814	9.7064e-16	5246.5	0.39927	-0.97255	0.51066	-0.2495	0.73939	-0.46132
815	9.6317e-16	5219	0.40537	-0.97002	0.51196	-0.2506	0.74228	-0.46012
816	9.5778e-16	5191.6	0.41146	-0.96746	0.51327	-0.25169	0.74517	-0.45891
817	9.5368e-16	5164.3	0.41753	-0.96485	0.5146	-0.25279	0.74805	-0.45767
818	9.4715e-16	5137.2	0.42358	-0.96221	0.51595	-0.25389	0.75092	-0.45642
819	9.4302e-16	5110.2	0.42962	-0.95953	0.51731	-0.25498	0.75379	-0.45515
820	9.3543e-16	5083.3	0.43564	-0.95681	0.51869	-0.25608	0.75664	-0.45386
821	9.3194e-16	5056.6	0.44164	-0.95406	0.52008	-0.25718	0.75949	-0.45255
822	9.2832e-16	5030.1	0.44763	-0.95126	0.52149	-0.25828	0.76233	-0.45122
823	9.1683e-16	5003.6	0.4536	-0.94843	0.52291	-0.25938	0.76516	-0.44988
824	9.1426e-16	4977.4	0.45955	-0.94556	0.52436	-0.26048	0.76798	-0.44852
825	9.0924e-16	4951.2	0.46548	-0.94266	0.52582	-0.26158	0.7708	-0.44714
826	9.0663e-16	4925.2	0.47139	-0.93971	0.52729	-0.26268	0.7736	-0.44575
827	8.995e-16	4899.3	0.47729	-0.93673	0.52878	-0.26378	0.7764	-0.44433
828	8.9705e-16	4873.6	0.48316	-0.93371	0.53029	-0.26487	0.77919	-0.4429
829	8.9292e-16	4848	0.48902	-0.93066	0.53182	-0.26597	0.78196	-0.44145
830	8.8717e-16	4822.5	0.49486	-0.92757	0.53337	-0.26707	0.78473	-0.43999
831	8.8058e-16	4797.2	0.50068	-0.92444	0.53493	-0.26816	0.78749	-0.4385
832	8.782e-16	4772	0.50648	-0.92128	0.53651	-0.26926	0.79024	-0.437
833	8.6967e-16	4746.9	0.51226	-0.91808	0.53811	-0.27035	0.79298	-0.43548
834	8.6528e-16	4722	0.51801	-0.91484	0.53973	-0.27145	0.79572	-0.43395
835	8.579e-16	4697.2	0.52375	-0.91157	0.54136	-0.27254	0.79844	-0.4324
836	8.5033e-16	4672.5	0.52947	-0.90826	0.54302	-0.27363	0.80115	-0.43083
837	8.4486e-16	4648	0.53516	-0.90491	0.5447	-0.27471	0.80385	-0.42924
838	8.3897e-16	4623.6	0.54084	-0.90153	0.54639	-0.2758	0.80654	-0.42764
839	8.3551e-16	4599.3	0.54649	-0.89812	0.54811	-0.27688	0.80923	-0.42602
840	8.3235e-16	4575.1	0.55213	-0.89467	0.54984	-0.27796	0.8119	-0.42438
841	8.2601e-16	4551.1	0.55774	-0.89118	0.5516	-0.27904	0.81456	-0.42272
842	8.1849e-16	4527.2	0.56332	-0.88766	0.55337	-0.28012	0.81721	-0.42105
843	8.1617e-16	4503.4	0.56889	-0.8841	0.55517	-0.28119	0.81985	-0.41937
844	8.0807e-16	4479.7	0.57443	-0.88051	0.55699	-0.28226	0.82248	-0.41766
845	8.0622e-16	4456.2	0.57996	-0.87688	0.55883	-0.28333	0.8251	-0.41594
846	8.0039e-16	4432.8	0.58545	-0.87322	0.56069	-0.28439	0.82771	-0.41421
847	7.9639e-16	4409.5	0.59093	-0.86952	0.56257	-0.28545	0.8303	-0.41245
848	7.8913e-16	4386.3	0.59638	-0.86579	0.56448	-0.2865	0.83289	-0.41068
849	7.8679e-16	4363.3	0.60181	-0.86203	0.5664	-0.28755	0.83546	-0.4089
850	7.7777e-16	4340.4	0.60721	-0.85823	0.56835	-0.2886	0.83803	-0.4071
851	7.7251e-16	4317.6	0.61259	-0.8544	0.57033	-0.28964	0.84058	-0.40528
852	7.6815e-16	4294.9	0.61795	-0.85053	0.57232	-0.29067	0.84312	-0.40344
853	7.661e-16	4272.3	0.62328	-0.84663	0.57434	-0.2917	0.84565	-0.40159
854	7.603e-16	4249.9	0.62859	-0.8427	0.57638	-0.29273	0.84817	-0.39973
855	7.4879e-16	4227.6	0.63387	-0.83874	0.57845	-0.29375	0.85067	-0.39785
856	7.4702e-16	4205.4	0.63913	-0.83474	0.58054	-0.29476	0.85317	-0.39595
857	7.4058e-16	4183.3	0.64436	-0.8307	0.58266	-0.29576	0.85565	-0.39404
858	7.365e-16	4161.3	0.64957	-0.82664	0.5848	-0.29676	0.85812	-0.39211
859	7.2973e-16	4139.4	0.65475	-0.82254	0.58696	-0.29775	0.86057	-0.39017
860	7.2591e-16	4117.7	0.6599	-0.81841	0.58915	-0.29873	0.86302	-0.38821
861	7.2219e-16	4096.1	0.66503	-0.81425	0.59137	-0.29971	0.86545	-0.38623
862	7.1649e-16	4074.6	0.67014	-0.81005	0.59361	-0.30067	0.86787	-0.38424
863	7.1153e-16	4053.1	0.67521	-0.80583	0.59588	-0.30163	0.87028	-0.38224
864	7.0742e-16	4031.9	0.68026	-0.80157	0.59818	-0.30258	0.87268	-0.38022
865	7.031e-16	4010.7	0.68528	-0.79728	0.6005	-0.30352	0.87506	-0.37818
866	6.9862e-16	3989.6	0.69028	-0.79296	0.60285	-0.30444	0.87743	-0.37613
867	6.9536e-16	3968.7	0.69525	-0.78861	0.60522	-0.30536	0.87979	-0.37407
868	6.8879e-16	3947.8	0.70019	-0.78422	0.60763	-0.30627	0.88213	-0.37199
869	6.7714e-16	3927.1	0.7051	-0.77981	0.61006	-0.30716	0.88446	-0.3699
870	6.7112e-16	3906.4	0.70999	-0.77536	0.61252	-0.30805	0.88678	-0.36779
871	6.6478e-16	3885.9	0.71485	-0.77088	0.615	-0.30892	0.88908	-0.36566
872	6.6212e-16	3865.5	0.71968	-0.76638	0.61752	-0.30978	0.89137	-0.36353
873	6.5681e-16	3845.2	0.72448	-0.76184	0.62007	-0.31062	0.89365	-0.36137
874	6.526e-16	3825	0.72925	-0.75727	0.62264	-0.31145	0.89591	-0.35921
875	6.4318e-16	3804.9	0.73399	-0.75268	0.62524	-0.31227	0.89816	-0.35703
876	6.4082e-16	3784.9	0.73871	-0.74805	0.62788	-0.31307	0.9004	-0.35483
877	6.3512e-16	3765	0.74339	-0.74339	0.63054	-0.31386	0.90262	-0.35262
878	6.3008e-16	3745.3	0.74805	-0.73871	0.63323	-0.31463	0.90483	-0.3504
879	6.2237e-16	3725.6	0.75268	-0.73399	0.63595	-0.31539	0.90703	-0.34816
880	6.2089e-16	3706	0.75727	-0.72925	0.63871	-0.31612	0.90921	-0.34591
881	6.1485e-16	3686.6	0.76184	-0.72448	0.64149	-0.31684	0.91137	-0.34365
882	6.1015e-16	3667.2	0.76638	-0.71968	0.64431	-0.31754	0.91353	-0.34137
883	6.0432e-16	3647.9	0.77088	-0.71485	0.64716	-0.31822	0.91566	-0.33908
884	5.9561e-16	3628.8	0.77536	-0.70999	0.65004	-0.31889	0.91779	-0.33678
885	5.9087e-16	3609.7	0.77981	-0.7051	0.65295	-0.31953	0.9199	-0.33446
886	5.876e-16	3590.7	0.78422	-0.70019	0.65589	-0.32015	0.92199	-0.33213
887	5.8495e-16	3571.9	0.78861	-0.69525	0.65886	-0.32074	0.92407	-0.32979
888	5.7941e-16	3553.1	0.79296	-0.69028	0.66187	-0.32132	0.92613	-0.32743
889	5.7142e-16	3534.4	0.79728	-0.68528	0.66491	-0.32187	0.92818	-0.32506
890	5.6725e-16	3515.9	0.80157	-0.68026	0.66798	-0.3224	0.93022	-0.32268
891	5.6276e-16	3497.4	0.80583	-0.67521	0.67108	-0.3229	0.93224	-0.32028
892	5.5796e-16	3479	0.81005	-0.67014	0.67422	-0.32338	0.93424	-0.31787
893	5.5409e-16	3460.8	0.81425	-0.66503	0.67739	-0.32383	0.93623	-0.31545
894	5.4785e-16	3442.6	0.81841	-0.6599	0.68059	-0.32426	0.93821	-0.31302
895	5.4407e-16	3424.5	0.82254	-0.65475	0.68383	-0.32465	0.94017	-0.31057
896	5.3467e-16	3406.5	0.82664	-0.64957	0.6871	-0.32502	0.94211	-0.30812
897	5.3107e-16	3388.6	0.8307	-0.64436	0.6904	-0.32535	0.94404	-0.30565
898	5.236e-16	3370.8	0.83474	-0.63913	0.69374	-0.32566	0.94595	-0.30317
899	5.2098e-16	3353.1	0.83874	-0.63387	0.69711	-0.32593	0.94785	-0.30067
900	5.174e-16	3335.5	0.8427	-0.62859	0.70051	-0.32617	0.94973	-0.29817
901	5.1107e-16	3318	0.84663	-0.62328	0.70395	-0.32638	0.95159	-0.29565
902	5.0689e-16	3300.5	0.85053	-0.61795	0.70742	-0.32655	0.95344	-0.29312
903	5.0212e-16	3283.2	0.8544	-0.61259	0.71093	-0.32668	0.95528	-0.29058
904	4.9024e-16	3266	0.85823	-0.60721	0.71446	-0.32678	0.9571	-0.28803
905	4.8601e-16	3248.8	0.86203	-0.60181	0.71803	-0.32684	0.9589	-0.28546
906	4.8424e-16	3231.7	0.86579	-0.59638	0.72164	-0.32687	0.96068	-0.28289
907	4.8095e-16	3214.8	0.86952	-0.59093	0.72527	-0.32685	0.96245	-0.2803
908	4.7555e-16	3197.9	0.87322	-0.58545	0.72894	-0.32679	0.96421	-0.27771
909	4.6842e-16	3181.1	0.87688	-0.57996	0.73265	-0.32669	0.96594	-0.2751
910	4.6652e-16	3164.4	0.88051	-0.57443	0.73638	-0.32654	0.96766	-0.27248
911	4.6092e-16	3147.7	0.8841	-0.56889	0.74015	-0.32635	0.96937	-0.26985
912	4.5834e-16	3131.2	0.88766	-0.56332	0.74395	-0.32612	0.97105	-0.26721
913	4.5486e-16	3114.8	0.89118	-0.55774	0.74778	-0.32583	0.97272	-0.26456
914	4.4595e-16	3098.4	0.89467	-0.55213	0.75164	-0.3255	0.97438	-0.2619
915	4.4341e-16	3082.1	0.89812	-0.54649	0.75554	-0.32512	0.97602	-0.25923
916	4.3947e-16	3065.9	0.90153	-0.54084	0.75946	-0.32469	0.97764	-0.25654
917	4.3176e-16	3049.8	0.90491	-0.53516	0.76341	-0.32421	0.97924	-0.25385
918	4.2796e-16	3033.8	0.90826	-0.52947	0.7674	-0.32367	0.98083	-0.25115
919	4.2358e-16	3017.9	0.91157	-0.52375	0.77141	-0.32308	0.9824	-0.24844
920	4.1413e-16	3002	0.91484	-0.51801	0.77545	-0.32244	0.98395	-0.24572
921	4.1068e-16	2986.3	0.91808	-0.51226	0.77952	-0.32173	0.98548	-0.24298
922	4.0712e-16	2970.6	0.92128	-0.50648	0.78362	-0.32097	0.987	-0.24024
923	4.0115e-16	2955	0.92444	-0.50068	0.78774	-0.32015	0.9885	-0.23749
924	3.9592e-16	2939.4	0.92757	-0.49486	0.79189	-0.31927	0.98999	-0.23473
925	3.9356e-16	2924	0.93066	-0.48902	0.79607	-0.31832	0.99145	-0.23196
926	3.844e-16	2908.6	0.93371	-0.48316	0.80027	-0.31731	0.9929	-0.22919
927	3.7954e-16	2893.4	0.93673	-0.47729	0.80449	-0.31624	0.99433	-0.2264
928	3.7229e-16	2878.2	0.93971	-0.47139	0.80874	-0.3151	0.99575	-0.2236
929	3.6654e-16	2863	0.94266	-0.46548	0.813	-0.31389	0.99714	-0.2208
930	3.6278e-16	2848	0.94556	-0.45955	0.81729	-0.31261	0.99852	-0.21798
931	3.6078e-16	2833	0.94843	-0.4536	0.8216	-0.31126	0.99988	-0.21516
932	3.5788e-16	2818.2	0.95126	-0.44763	0.82592	-0.30984	1.0012	-0.21233
933	3.4952e-16	2803.4	0.95406	-0.44164	0.83027	-0.30835	1.0025	-0.20949
934	3.4604e-16	2788.6	0.95681	-0.43564	0.83463	-0.30678	1.0039	-0.20664
935	3.3685e-16	2774	0.95953	-0.42962	0.839	-0.30514	1.0051	-0.20379
936	3.3195e-16	2759.4	0.96221	-0.42358	0.84338	-0.30342	1.0064	-0.20092
937	3.2827e-16	2744.9	0.96485	-0.41753	0.84778	-0.30162	1.0077	-0.19805
938	3.2339e-16	2730.5	0.96746	-0.41146	0.85219	-0.29974	1.0089	-0.19517
939	3.1955e-16	2716.2	0.97002	-0.40537	0.85661	-0.29778	1.0101	-0.19228
940	3.1257e-16	2701.9	0.97255	-0.39927	0.86103	-0.29574	1.0113	-0.18939
941	3.0876e-16	2687.7	0.97504	-0.39315	0.86546	-0.29361	1.0125	-0.18649
942	3.0183e-16	2673.6	0.97749	-0.38702	0.86989	-0.2914	1.0137	-0.18358
943	2.9782e-16	2659.5	0.9799	-0.38087	0.87433	-0.28911	1.0148	-0.18066
944	2.9124e-16	2645.6	0.98228	-0.3747	0.87876	-0.28672	1.0159	-0.17774
945	2.8565e-16	2631.7	0.98461	-0.36852	0.8832	-0.28425	1.017	-0.17481
946	2.8282e-16	2617.8	0.98691	-0.36233	0.88762	-0.28169	1.0181	-0.17187
947	2.7744e-16	2604.1	0.98917	-0.35612	0.89205	-0.27904	1.0192	-0.16892
948	2.7345e-16	2590.4	0.99138	-0.3499	0.89646	-0.2763	1.0203	-0.16597
949	2.6783e-16	2576.8	0.99356	-0.34366	0.90086	-0.27347	1.0213	-0.16301
950	2.62e-16	2563.3	0.9957	-0.33741	0.90525	-0.27054	1.0223	-0.16005
951	2.5264e-16	2549.8	0.9978	-0.33115	0.90963	-0.26752	1.0233	-0.15708
952	2.4869e-16	2536.4	0.99986	-0.32488	0.91399	-0.26441	1.0243	-0.1541
953	2.4077e-16	2523.1	1.0019	-0.31859	0.91833	-0.2612	1.0252	-0.15112
954	2.3612e-16	2509.8	1.0039	-0.31229	0.92264	-0.2579	1.0262	-0.14813
955	2.3092e-16	2496.6	1.0058	-0.30597	0.92693	-0.2545	1.0271	-0.14514
956	2.2502e-16	2483.5	1.0077	-0.29965	0.9312	-0.251	1.028	-0.14213
957	2.2286e-16	2470.5	1.0096	-0.29331	0.93543	-0.24741	1.0289	-0.13913
958	2.1702e-16	2457.5	1.0114	-0.28696	0.93963	-0.24372	1.0297	-0.13612
959	2.1363e-16	2444.6	1.0132	-0.2806	0.9438	-0.23993	1.0306	-0.1331
960	2.0803e-16	2431.8	1.0149	-0.27423	0.94792	-0.23605	1.0314	-0.13008
961	2.0482e-16	2419	1.0166	-0.26785	0.95201	-0.23206	1.0322	-0.12705
962	1.975e-16	2406.3	1.0183	-0.26145	0.95605	-0.22799	1.033	-0.12402
963	1.9345e-16	2393.6	1.0199	-0.25505	0.96004	-0.22381	1.0338	-0.12098
964	1.8651e-16	2381.1	1.0215	-0.24864	0.96399	-0.21954	1.0345	-0.11794
965	1.8355e-16	2368.6	1.023	-0.24221	0.96788	-0.21517	1.0353	-0.11489
966	1.772e-16	2356.1	1.0245	-0.23578	0.97171	-0.2107	1.036	-0.11184
967	1.741e-16	2343.7	1.026	-0.22934	0.97549	-0.20614	1.0367	-0.10878
968	1.6935e-16	2331.4	1.0274	-0.22289	0.9792	-0.20149	1.0373	-0.10572
969	1.6346e-16	2319.2	1.0288	-0.21643	0.98285	-0.19674	1.038	-0.10266
970	1.5728e-16	2307	1.0301	-0.20996	0.98643	-0.1919	1.0386	-0.099592
971	1.5088e-16	2294.9	1.0314	-0.20348	0.98993	-0.18696	1.0393	-0.09652
972	1.4415e-16	2282.8	1.0327	-0.197	0.99337	-0.18194	1.0399	-0.093444
973	1.4037e-16	2270.8	1.0339	-0.1905	0.99673	-0.17683	1.0404	-0.090365
974	1.3789e-16	2258.9	1.0351	-0.184	1	-0.17163	1.041	-0.087281
975	1.3037e-16	2247	1.0362	-0.1775	1.0032	-0.16634	1.0415	-0.084195
976	1.2455e-16	2235.2	1.0373	-0.17098	1.0063	-0.16097	1.042	-0.081105
977	1.1999e-16	2223.5	1.0384	-0.16446	1.0093	-0.15552	1.0425	-0.078012
978	1.1712e-16	2211.8	1.0394	-0.15793	1.0122	-0.14998	1.043	-0.074915
979	1.1061e-16	2200.2	1.0404	-0.1514	1.0151	-0.14437	1.0435	-0.071816
980	1.024e-16	2188.6	1.0413	-0.14486	1.0178	-0.13868	1.0439	-0.068714
981	9.4915e-17	2177.1	1.0422	-0.13832	1.0204	-0.13292	1.0444	-0.065609
982	9.3623e-17	2165.7	1.043	-0.13177	1.023	-0.12708	1.0448	-0.062502
983	8.9288e-17	2154.3	1.0438	-0.12521	1.0254	-0.12118	1.0451	-0.059392
984	8.5497e-17	2143	1.0446	-0.11865	1.0277	-0.11521	1.0455	-0.05628
985	8.0314e-17	2131.8	1.0453	-0.11208	1.0299	-0.10918	1.0458	-0.053165
986	7.3154e-17	2120.6	1.046	-0.10551	1.032	-0.10308	1.0462	-0.050049
987	6.9766e-17	2109.4	1.0467	-0.098938	1.034	-0.096928	1.0465	-0.04693
988	6.0434e-17	2098.3	1.0473	-0.09236	1.0358	-0.090721	1.0468	-0.04381
989	5.78e-17	2087.3	1.0478	-0.085778	1.0376	-0.084462	1.047	-0.040688
990	5.4259e-17	2076.3	1.0483	-0.079192	1.0392	-0.078155	1.0473	-0.037564
991	4.9493e-17	2065.4	1.0488	-0.072604	1.0407	-0.071803	1.0475	-0.034439
992	4.5836e-17	2054.6	1.0492	-0.066013	1.0421	-0.06541	1.0477	-0.031313
993	3.9146e-17	2043.8	1.0496	-0.059419	1.0433	-0.058979	1.0479	-0.028185
994	3.7709e-17	2033.1	1.05	-0.052823	1.0444	-0.052513	1.0481	-0.025056
995	2.9269e-17	2022.4	1.0503	-0.046224	1.0454	-0.046017	1.0482	-0.021926
996	2.1697e-17	2011.8	1.0506	-0.039624	1.0463	-0.039493	1.0483	-0.018796
997	1.5566e-17	2001.2	1.0508	-0.033023	1.047	-0.032947	1.0484	-0.015664
998	1.0763e-17	1990.7	1.051	-0.02642	1.0476	-0.026381	1.0485	-0.012532
999	5.906e-18	1980.2	1.0511	-0.019816	1.0481	-0.019799	1.0486	-0.0093994
1000	1.3158e-18	1969.8	1.0512	-0.013211	1.0484	-0.013206	1.0486	-0.0062665
0	0	0	1.0513	-0.0066056	1.0486	-0.006605	1.0487	-0.0031333


==> bound2.dat <==
2	56.416	776	1.6838	0	1.2162	0	1.2162	0
3	8.1946	281.54	1.6837	0.010579	1.2158	0.010565	1.2162	0.0016727
4	1.1927	102.15	1.6836	0.021158	1.2147	0.021045	1.2162	0.0033453
5	0.1736	37.061	1.6835	0.031736	1.2128	0.03136	1.2162	0.0050178
6	0.025268	13.446	1.6832	0.042313	1.2102	0.04143	1.2161	0.0066901
7	0.0036778	4.8785	1.6829	0.052888	1.2069	0.051185	1.2161	0.0083622
8	0.00053531	1.77	1.6826	0.063461	1.2029	0.06056	1.216	0.010034
9	7.7915e-05	0.64217	1.6821	0.074032	1.1984	0.069502	1.216	0.011705
10	1.1341e-05	0.23299	1.6816	0.0846	1.1934	0.077964	1.2159	0.013376
11	1.6507e-06	0.084532	1.6811	0.095164	1.1879	0.085911	1.2158	0.015046
12	2.4026e-07	0.030669	1.6804	0.10572	1.1821	0.093318	1.2157	0.016716
13	3.497e-08	0.011127	1.6797	0.11628	1.1759	0.10017	1.2156	0.018385
14	5.0899e-09	0.0040371	1.679	0.12683	1.1694	0.10646	1.2155	0.020054
15	7.4085e-10	0.0014647	1.6782	0.13738	1.1628	0.11218	1.2153	0.021721
16	1.0783e-10	0.00053142	1.6773	0.14792	1.1561	0.11736	1.2152	0.023388
17	1.5694e-11	0.00019281	1.6763	0.15846	1.1492	0.12199	1.215	0.025054
18	2.2811e-12	6.9953e-05	1.6753	0.16899	1.1423	0.1261	1.2149	0.026718
19	7.0536e-13	2.538e-05	1.6742	0.17951	1.1354	0.12971	1.2147	0.028382
20	3.3974e-13	9.2082e-06	1.673	0.19002	1.1286	0.13285	1.2145	0.030045
21	2.9561e-13	3.3409e-06	1.6718	0.20053	1.1219	0.13555	1.2143	0.031706
22	1.5741e-13	1.2121e-06	1.6705	0.21103	1.1152	0.13783	1.2141	0.033366
23	1.1368e-13	4.3977e-07	1.6691	0.22152	1.1087	0.13972	1.2139	0.035025
24	1.0401e-13	1.5956e-07	1.6677	0.23201	1.1023	0.14125	1.2137	0.036683
25	9.0585e-14	5.7889e-08	1.6662	0.24248	1.0961	0.14246	1.2134	0.038339
26	8.1939e-14	2.1003e-08	1.6647	0.25294	1.0901	0.14336	1.2132	0.039993
27	6.1995e-14	7.6202e-09	1.663	0.2634	1.0842	0.14399	1.2129	0.041646
28	5.6015e-14	2.7647e-09	1.6613	0.27384	1.0785	0.14437	1.2127	0.043297
29	5.0004e-14	1.0031e-09	1.6596	0.28428	1.0731	0.14453	1.2124	0.044947
30	4.3589e-14	3.6393e-10	1.6578	0.2947	1.0678	0.14448	1.2121	0.046595
31	4.0456e-14	1.3204e-10	1.6559	0.30511	1.0627	0.14426	1.2118	0.048241
32	3.7332e-14	4.7906e-11	1.6539	0.31551	1.0578	0.14387	1.2115	0.049885
33	3.4392e-14	1.7381e-11	1.6519	0.32589	1.0531	0.14334	1.2112	0.051527
34	3.2866e-14	6.306e-12	1.6498	0.33626	1.0486	0.14268	1.2109	0.053167
35	2.3037e-14	2.2879e-12	1.6477	0.34662	1.0442	0.14191	1.2105	0.054805
36	1.2318e-14	8.3009e-13	1.6455	0.35697	1.0401	0.14104	1.2102	0.056441
37	1.147e-14	3.0117e-13	1.6432	0.3673	1.0361	0.14008	1.2098	0.058074
38	9.7278e-15	1.0927e-13	1.6409	0.37762	1.0322	0.13905	1.2094	0.059705
39	9.5871e-15	3.9644e-14	1.6385	0.38792	1.0286	0.13796	1.2091	0.061334
40	9.3426e-15	1.4383e-14	1.636	0.39821	1.0251	0.13681	1.2087	0.062961
41	9.2957e-15	5.2185e-15	1.6335	0.40848	1.0217	0.13562	1.2083	0.064585
42	9.1405e-15	1.8933e-15	1.6309	0.41874	1.0185	0.13438	1.2079	0.066206
43	9.0855e-15	6.8693e-16	1.6282	0.42897	1.0154	0.13312	1.2074	0.067825
44	9.0115e-15	2.4923e-16	1.6255	0.4392	1.0124	0.13183	1.207	0.069441
45	8.962e-15	9.0424e-17	1.6227	0.4494	1.0096	0.13052	1.2066	0.071055
46	8.9367e-15	3.2807e-17	1.6198	0.45959	1.0069	0.12919	1.2061	0.072665
47	8.8555e-15	1.1903e-17	1.6169	0.46976	1.0043	0.12785	1.2056	0.074273
48	8.8042e-15	4.3185e-18	1.6139	0.47991	1.0018	0.1265	1.2052	0.075878
49	8.7521e-15	1.5668e-18	1.6109	0.49004	0.99938	0.12515	1.2047	0.07748
50	8.6955e-15	5.6846e-19	1.6078	0.50015	0.99709	0.1238	1.2042	0.079078
51	8.6495e-15	2.0625e-19	1.6046	0.51024	0.99489	0.12245	1.2037	0.080674
52	8.5828e-15	7.4829e-20	1.6014	0.52031	0.99279	0.1211	1.2032	0.082267
53	8.5294e-15	2.7149e-20	1.5981	0.53036	0.99076	0.11976	1.2027	0.083856
54	8.5122e-15	9.8501e-21	1.5947	0.54039	0.98883	0.11843	1.2021	0.085442
55	8.4759e-15	3.5737e-21	1.5913	0.5504	0.98696	0.1171	1.2016	0.087024
56	8.4125e-15	1.2966e-21	1.5878	0.56039	0.98518	0.11579	1.201	0.088603
57	8.3569e-15	4.7043e-22	1.5842	0.57035	0.98346	0.11449	1.2005	0.090179
58	8.3267e-15	1.7068e-22	1.5806	0.5803	0.98181	0.1132	1.1999	0.091751
59	8.2635e-15	6.1924e-23	1.5769	0.59022	0.98023	0.11192	1.1993	0.093319
60	8.2389e-15	2.2467e-23	1.5732	0.60011	0.9787	0.11066	1.1987	0.094884
61	8.1973e-15	8.1513e-24	1.5694	0.60999	0.97724	0.10941	1.1981	0.096445
62	8.1508e-15	2.9574e-24	1.5655	0.61984	0.97583	0.10818	1.1975	0.098002
63	8.1023e-15	1.073e-24	1.5616	0.62966	0.97447	0.10696	1.1969	0.099555
64	8.0464e-15	3.893e-25	1.5576	0.63946	0.97317	0.10576	1.1963	0.1011
65	7.994e-15	1.4124e-25	1.5536	0.64923	0.97191	0.10458	1.1956	0.10265
66	7.9599e-15	5.1245e-26	1.5495	0.65898	0.9707	0.10341	1.195	0.10419
67	7.9199e-15	1.8592e-26	1.5453	0.6687	0.96954	0.10226	1.1943	0.10573
68	7.8578e-15	6.7456e-27	1.5411	0.6784	0.96841	0.10112	1.1937	0.10726
69	7.8402e-15	2.4474e-27	1.5368	0.68807	0.96733	0.10001	1.193	0.10879
70	7.7963e-15	8.8795e-28	1.5324	0.69771	0.96628	0.098903	1.1923	0.11032
71	7.7672e-15	3.2216e-28	1.528	0.70733	0.96528	0.097818	1.1916	0.11184
72	7.7573e-15	1.1688e-28	1.5235	0.71691	0.9643	0.096749	1.1909	0.11335
73	7.7195e-15	4.2407e-29	1.519	0.72647	0.96336	0.095697	1.1902	0.11486
74	7.6917e-15	1.5386e-29	1.5144	0.736	0.96246	0.09466	1.1894	0.11637
75	7.6757e-15	5.5822e-30	1.5097	0.7455	0.96158	0.09364	1.1887	0.11787
76	7.6389e-15	2.0253e-30	1.505	0.75497	0.96073	0.092636	1.188	0.11937
77	7.5787e-15	7.3481e-31	1.5002	0.76441	0.95992	0.091647	1.1872	0.12086
78	7.534e-15	2.666e-31	1.4954	0.77382	0.95913	0.090674	1.1864	0.12235
79	7.5107e-15	9.6726e-32	1.4905	0.7832	0.95836	0.089716	1.1857	0.12383
80	7.4584e-15	3.5094e-32	1.4856	0.79255	0.95762	0.088774	1.1849	0.12531
81	7.428e-15	1.2732e-32	1.4806	0.80187	0.95691	0.087846	1.1841	0.12678
82	7.405e-15	4.6195e-33	1.4755	0.81116	0.95621	0.086933	1.1833	0.12825
83	7.3693e-15	1.676e-33	1.4704	0.82041	0.95554	0.086034	1.1825	0.12972
84	7.3221e-15	6.0809e-34	1.4652	0.82964	0.95489	0.08515	1.1817	0.13117
85	7.3004e-15	2.2062e-34	1.4599	0.83883	0.95426	0.084279	1.1808	0.13263
86	7.262e-15	8.0045e-35	1.4546	0.84798	0.95365	0.083423	1.18	0.13407
87	7.2424e-15	2.9041e-35	1.4493	0.85711	0.95306	0.08258	1.1791	0.13552
88	7.2241e-15	1.0537e-35	1.4439	0.8662	0.95249	0.08175	1.1783	0.13695
89	7.1536e-15	3.8228e-36	1.4384	0.87525	0.95193	0.080933	1.1774	0.13839
90	7.1195e-15	1.387e-36	1.4329	0.88427	0.95139	0.080128	1.1766	0.13981
91	7.0994e-15	5.0322e-37	1.4273	0.89326	0.95087	0.079337	1.1757	0.14123
92	7.0592e-15	1.8257e-37	1.4216	0.90221	0.95036	0.078558	1.1748	0.14265
93	7.0248e-15	6.624e-38	1.416	0.91112	0.94987	0.07779	1.1739	0.14406
94	6.9994e-15	2.4033e-38	1.4102	0.92	0.94939	0.077035	1.173	0.14546
95	6.9735e-15	8.7195e-39	1.4044	0.92884	0.94892	0.076291	1.172	0.14686
96	6.9534e-15	3.1636e-39	1.3985	0.93765	0.94847	0.075559	1.1711	0.14825
97	6.9085e-15	1.1478e-39	1.3926	0.94642	0.94803	0.074838	1.1702	0.14964
98	6.8681e-15	4.1643e-40	1.3866	0.95515	0.9476	0.074127	1.1692	0.15102
99	6.8603e-15	1.5109e-40	1.3806	0.96384	0.94719	0.073428	1.1683	0.15239
100	6.8221e-15	5.4817e-41	1.3745	0.9725	0.94678	0.072739	1.1673	0.15376
101	6.779e-15	1.9888e-41	1.3684	0.98111	0.94639	0.07206	1.1664	0.15512
102	6.7454e-15	7.2157e-42	1.3622	0.98969	0.94601	0.071392	1.1654	0.15648
103	6.7031e-15	2.618e-42	1.3559	0.99823	0.94564	0.070733	1.1644	0.15783
104	6.6695e-15	9.4984e-43	1.3497	1.0067	0.94527	0.070084	1.1634	0.15917
105	6.6504e-15	3.4461e-43	1.3433	1.0152	0.94492	0.069445	1.1624	0.16051
106	6.6276e-15	1.2503e-43	1.3369	1.0236	0.94458	0.068815	1.1614	0.16184
107	6.6166e-15	4.5363e-44	1.3304	1.032	0.94424	0.068194	1.1604	0.16317
108	6.5804e-15	1.6458e-44	1.3239	1.0403	0.94392	0.067582	1.1593	0.16449
109	6.5524e-15	5.9713e-45	1.3174	1.0486	0.9436	0.066979	1.1583	0.1658
110	6.5223e-15	2.1665e-45	1.3107	1.0569	0.94329	0.066384	1.1572	0.1671
111	6.4927e-15	7.8603e-46	1.3041	1.0651	0.94299	0.065798	1.1562	0.1684
112	6.4746e-15	2.8518e-46	1.2974	1.0733	0.9427	0.06522	1.1551	0.1697
113	6.456e-15	1.0347e-46	1.2906	1.0814	0.94241	0.064651	1.1541	0.17098
114	6.4206e-15	3.754e-47	1.2838	1.0895	0.94213	0.064089	1.153	0.17226
115	6.3952e-15	1.362e-47	1.2769	1.0975	0.94186	0.063535	1.1519	0.17353
116	6.3685e-15	4.9415e-48	1.27	1.1055	0.94159	0.062989	1.1508	0.1748
117	6.3402e-15	1.7928e-48	1.263	1.1135	0.94133	0.06245	1.1497	0.17605
118	6.3251e-15	6.5047e-49	1.256	1.1214	0.94108	0.061918	1.1486	0.17731
119	6.2987e-15	2.36e-49	1.2489	1.1293	0.94083	0.061394	1.1475	0.17855
120	6.2495e-15	8.5624e-50	1.2418	1.1371	0.94059	0.060877	1.1463	0.17979
121	6.2194e-15	3.1066e-50	1.2346	1.1449	0.94036	0.060367	1.1452	0.18102
122	6.196e-15	1.1271e-50	1.2274	1.1526	0.94013	0.059863	1.1441	0.18224
123	6.1753e-15	4.0893e-51	1.2201	1.1603	0.9399	0.059366	1.1429	0.18346
124	6.1518e-15	1.4837e-51	1.2128	1.1679	0.93968	0.058876	1.1418	0.18466
125	6.1332e-15	5.3829e-52	1.2055	1.1755	0.93947	0.058392	1.1406	0.18587
126	6.1207e-15	1.953e-52	1.1981	1.1831	0.93926	0.057915	1.1394	0.18706
127	6.0858e-15	7.0857e-53	1.1906	1.1906	0.93905	0.057443	1.1382	0.18825
128	6.0795e-15	2.5708e-53	1.1831	1.1981	0.93885	0.056978	1.1371	0.18943
129	6.039e-15	9.3272e-54	1.1755	1.2055	0.93865	0.056518	1.1359	0.1906
130	6.0224e-15	3.3841e-54	1.1679	1.2128	0.93846	0.056065	1.1347	0.19176
131	5.9984e-15	1.2278e-54	1.1603	1.2201	0.93828	0.055617	1.1335	0.19292
132	5.9626e-15	4.4546e-55	1.1526	1.2274	0.93809	0.055175	1.1322	0.19407
133	5.9475e-15	1.6162e-55	1.1449	1.2346	0.93791	0.054738	1.131	0.19521
134	5.9205e-15	5.8637e-56	1.1371	1.2418	0.93774	0.054306	1.1298	0.19634
135	5.9042e-15	2.1274e-56	1.1293	1.2489	0.93756	0.05388	1.1286	0.19747
136	5.8673e-15	7.7187e-57	1.1214	1.256	0.9374	0.053459	1.1273	0.19858
137	5.8525e-15	2.8004e-57	1.1135	1.263	0.93723	0.053043	1.1261	0.19969
138	5.816e-15	1.016e-57	1.1055	1.27	0.93707	0.052633	1.1248	0.2008
139	5.8115e-15	3.6863e-58	1.0975	1.2769	0.93691	0.052227	1.1235	0.20189
140	5.781e-15	1.3375e-58	1.0895	1.2838	0.93676	0.051826	1.1223	0.20298
141	5.7601e-15	4.8525e-59	1.0814	1.2906	0.93661	0.051429	1.121	0.20406
142	5.748e-15	1.7605e-59	1.0733	1.2974	0.93646	0.051038	1.1197	0.20513
143	5.7224e-15	6.3875e-60	1.0651	1.3041	0.93631	0.05065	1.1184	0.20619
144	5.6988e-15	2.3175e-60	1.0569	1.3107	0.93617	0.050268	1.1171	0.20724
145	5.6807e-15	8.4081e-61	1.0486	1.3174	0.93603	0.04989	1.1158	0.20829
146	5.6489e-15	3.0506e-61	1.0403	1.3239	0.93589	0.049516	1.1145	0.20933
147	5.6321e-15	1.1068e-61	1.032	1.3304	0.93576	0.049146	1.1132	0.21036
148	5.6078e-15	4.0156e-62	1.0236	1.3369	0.93563	0.048781	1.1118	0.21138
149	5.5856e-15	1.4569e-62	1.0152	1.3433	0.9355	0.048419	1.1105	0.21239
150	5.5703e-15	5.2859e-63	1.0067	1.3497	0.93537	0.048062	1.1092	0.21339
151	5.5464e-15	1.9178e-63	0.99823	1.3559	0.93525	0.047709	1.1078	0.21439
152	5.5287e-15	6.9581e-64	0.98969	1.3622	0.93513	0.047359	1.1065	0.21538
153	5.5148e-15	2.5245e-64	0.98111	1.3684	0.93501	0.047014	1.1051	0.21636
154	5.4954e-15	9.1592e-65	0.9725	1.3745	0.93489	0.046672	1.1038	0.21733
155	5.4673e-15	3.3231e-65	0.96384	1.3806	0.93477	0.046334	1.1024	0.21829
156	5.4586e-15	1.2057e-65	0.95515	1.3866	0.93466	0.045999	1.101	0.21924
157	5.4432e-15	4.3743e-66	0.94642	1.3926	0.93455	0.045668	1.0996	0.22019
158	5.418e-15	1.5871e-66	0.93765	1.3985	0.93444	0.045341	1.0983	0.22112
159	5.3959e-15	5.7581e-67	0.92884	1.4044	0.93434	0.045017	1.0969	0.22205
160	5.3795e-15	2.0891e-67	0.92	1.4102	0.93423	0.044696	1.0955	0.22297
161	5.3617e-15	7.5796e-68	0.91112	1.416	0.93413	0.044379	1.0941	0.22388
162	5.3466e-15	2.75e-68	0.90221	1.4216	0.93403	0.044065	1.0926	0.22478
163	5.3313e-15	9.9774e-69	0.89326	1.4273	0.93393	0.043755	1.0912	0.22567
164	5.3182e-15	3.6199e-69	0.88427	1.4329	0.93383	0.043447	1.0898	0.22655
165	5.2826e-15	1.3134e-69	0.87525	1.4384	0.93374	0.043143	1.0884	0.22743
166	5.2749e-15	4.7651e-70	0.8662	1.4439	0.93364	0.042841	1.087	0.22829
167	5.2558e-15	1.7288e-70	0.85711	1.4493	0.93355	0.042543	1.0855	0.22915
168	5.229e-15	6.2724e-71	0.84798	1.4546	0.93346	0.042248	1.0841	0.22999
169	5.2124e-15	2.2757e-71	0.83883	1.4599	0.93337	0.041955	1.0826	0.23083
170	5.1969e-15	8.2567e-72	0.82964	1.4652	0.93328	0.041666	1.0812	0.23166
171	5.1918e-15	2.9956e-72	0.82041	1.4704	0.9332	0.041379	1.0797	0.23248
172	5.177e-15	1.0869e-72	0.81116	1.4755	0.93311	0.041095	1.0783	0.23329
173	5.1547e-15	3.9433e-73	0.80187	1.4806	0.93303	0.040814	1.0768	0.23409
174	5.1431e-15	1.4307e-73	0.79255	1.4856	0.93295	0.040536	1.0753	0.23488
175	5.1212e-15	5.1907e-74	0.7832	1.4905	0.93287	0.04026	1.0738	0.23567
176	5.0962e-15	1.8833e-74	0.77382	1.4954	0.93279	0.039987	1.0723	0.23644
177	5.0827e-15	6.8327e-75	0.76441	1.5002	0.93271	0.039716	1.0709	0.2372
178	5.0751e-15	2.479e-75	0.75497	1.505	0.93263	0.039448	1.0694	0.23796
179	5.0536e-15	8.9942e-76	0.7455	1.5097	0.93256	0.039183	1.0679	0.2387
180	5.0415e-15	3.2632e-76	0.736	1.5144	0.93248	0.03892	1.0664	0.23944
181	5.027e-15	1.1839e-76	0.72647	1.519	0.93241	0.038659	1.0649	0.24017
182	5.0004e-15	4.2955e-77	0.71691	1.5235	0.93234	0.038401	1.0634	0.24088
183	4.9794e-15	1.5585e-77	0.70733	1.528	0.93227	0.038145	1.0618	0.24159
184	4.9738e-15	5.6544e-78	0.69771	1.5324	0.9322	0.037891	1.0603	0.24229
185	4.9573e-15	2.0515e-78	0.68807	1.5368	0.93213	0.03764	1.0588	0.24298
186	4.9353e-15	7.4431e-79	0.6784	1.5411	0.93207	0.037391	1.0573	0.24366
187	4.931e-15	2.7005e-79	0.6687	1.5453	0.932	0.037144	1.0557	0.24432
188	4.9134e-15	9.7976e-80	0.65898	1.5495	0.93194	0.036899	1.0542	0.24498
189	4.8968e-15	3.5547e-80	0.64923	1.5536	0.93187	0.036657	1.0527	0.24563
190	4.8659e-15	1.2897e-80	0.63946	1.5576	0.93181	0.036416	1.0511	0.24627
191	4.8489e-15	4.6792e-81	0.62966	1.5616	0.93175	0.036178	1.0496	0.2469
192	4.8341e-15	1.6977e-81	0.61984	1.5655	0.93169	0.035942	1.048	0.24753
193	4.8239e-15	6.1594e-82	0.60999	1.5694	0.93163	0.035708	1.0464	0.24814
194	4.7946e-15	2.2347e-82	0.60011	1.5732	0.93157	0.035475	1.0449	0.24874
195	4.7816e-15	8.1079e-83	0.59022	1.5769	0.93151	0.035245	1.0433	0.24933
196	4.7688e-15	2.9417e-83	0.5803	1.5806	0.93145	0.035017	1.0418	0.24991
197	4.7509e-15	1.0673e-83	0.57035	1.5842	0.9314	0.03479	1.0402	0.25048
198	4.7404e-15	3.8722e-84	0.56039	1.5878	0.93134	0.034566	1.0386	0.25104
199	4.733e-15	1.4049e-84	0.5504	1.5913	0.93129	0.034343	1.037	0.25159
200	4.7222e-15	5.0972e-85	0.54039	1.5947	0.93123	0.034122	1.0354	0.25214
201	4.7052e-15	1.8493e-85	0.53036	1.5981	0.93118	0.033903	1.0339	0.25267
202	4.6988e-15	6.7096e-86	0.52031	1.6014	0.93113	0.033686	1.0323	0.25319
203	4.6747e-15	2.4344e-86	0.51024	1.6046	0.93107	0.03347	1.0307	0.2537
204	4.6587e-15	8.8322e-87	0.50015	1.6078	0.93102	0.033256	1.0291	0.2542
205	4.6469e-15	3.2044e-87	0.49004	1.6109	0.93097	0.033044	1.0275	0.2547
206	4.6373e-15	1.1626e-87	0.47991	1.6139	0.93092	0.032834	1.0259	0.25518
207	4.6252e-15	4.2181e-88	0.46976	1.6169	0.93088	0.032625	1.0243	0.25565
208	4.611e-15	1.5304e-88	0.45959	1.6198	0.93083	0.032418	1.0227	0.25611
209	4.5934e-15	5.5525e-89	0.4494	1.6227	0.93078	0.032212	1.0211	0.25656
210	4.5844e-15	2.0145e-89	0.4392	1.6255	0.93073	0.032008	1.0194	0.257
211	4.5733e-15	7.309e-90	0.42897	1.6282	0.93069	0.031806	1.0178	0.25744
212	4.5559e-15	2.6518e-90	0.41874	1.6309	0.93064	0.031605	1.0162	0.25786
213	4.5484e-15	9.6211e-91	0.40848	1.6335	0.9306	0.031406	1.0146	0.25827
214	4.5386e-15	3.4907e-91	0.39821	1.636	0.93056	0.031208	1.013	0.25867
215	4.5282e-15	1.2665e-91	0.38792	1.6385	0.93051	0.031012	1.0113	0.25906
216	4.5073e-15	4.5949e-92	0.37762	1.6409	0.93047	0.030817	1.0097	0.25944
217	4.5049e-15	1.6671e-92	0.3673	1.6432	0.93043	0.030624	1.0081	0.25981
218	4.4811e-15	6.0485e-93	0.35697	1.6455	0.93039	0.030432	1.0064	0.26017
219	4.4664e-15	2.1945e-93	0.34662	1.6477	0.93035	0.030241	1.0048	0.26052
220	4.462e-15	7.9619e-94	0.33626	1.6498	0.9303	0.030052	1.0032	0.26086
221	4.4527e-15	2.8887e-94	0.32589	1.6519	0.93027	0.029864	1.0015	0.26119
222	4.4404e-15	1.0481e-94	0.31551	1.6539	0.93023	0.029678	0.99988	0.2615
223	4.4253e-15	3.8025e-95	0.30511	1.6559	0.93019	0.029492	0.99824	0.26181
224	4.4131e-15	1.3796e-95	0.2947	1.6578	0.93015	0.029309	0.99659	0.26211
225	4.3914e-15	5.0054e-96	0.28428	1.6596	0.93011	0.029126	0.99495	0.2624
226	4.3797e-15	1.816e-96	0.27384	1.6613	0.93007	0.028945	0.9933	0.26268
227	4.3652e-15	6.5888e-97	0.2634	1.663	0.93004	0.028765	0.99165	0.26294
228	4.3574e-15	2.3905e-97	0.25294	1.6647	0.93	0.028586	0.98999	0.2632
229	4.3506e-15	8.6731e-98	0.24248	1.6662	0.92997	0.028409	0.98834	0.26345
230	4.334e-15	3.1467e-98	0.23201	1.6677	0.92993	0.028232	0.98668	0.26368
231	4.3279e-15	1.1417e-98	0.22152	1.6691	0.9299	0.028057	0.98503	0.26391
232	4.3069e-15	4.1421e-99	0.21103	1.6705	0.92986	0.027884	0.98337	0.26412
233	4.2972e-15	1.5028e-99	0.20053	1.6718	0.92983	0.027711	0.98171	0.26433
234	4.2885e-15	5.4525e-100	0.19002	1.673	0.92979	0.027539	0.98004	0.26452
235	4.2815e-15	1.9782e-100	0.17951	1.6742	0.92976	0.027369	0.97838	0.2647
236	4.2625e-15	7.1773e-101	0.16899	1.6753	0.92973	0.0272	0.97672	0.26488
237	4.2529e-15	2.604e-101	0.15846	1.6763	0.9297	0.027032	0.97505	0.26504
238	4.2455e-15	9.4478e-102	0.14792	1.6773	0.92966	0.026865	0.97339	0.26519
239	4.2335e-15	3.4278e-102	0.13738	1.6782	0.92963	0.026699	0.97172	0.26533
240	4.2215e-15	1.2437e-102	0.12683	1.679	0.9296	0.026534	0.97005	0.26546
241	4.2058e-15	4.5121e-103	0.11628	1.6797	0.92957	0.02637	0.96839	0.26558
242	4.1977e-15	1.6371e-103	0.10572	1.6804	0.92954	0.026207	0.96672	0.26569
243	4.1953e-15	5.9395e-104	0.095164	1.6811	0.92951	0.026045	0.96505	0.26579
244	4.1827e-15	2.1549e-104	0.0846	1.6816	0.92948	0.025885	0.96338	0.26588
245	4.1615e-15	7.8184e-105	0.074032	1.6821	0.92945	0.025725	0.96171	0.26596
246	4.1562e-15	2.8366e-105	0.063461	1.6826	0.92943	0.025566	0.96003	0.26603
247	4.1518e-15	1.0292e-105	0.052888	1.6829	0.9294	0.025408	0.95836	0.26609
248	4.1392e-15	3.734e-106	0.042313	1.6832	0.92937	0.025252	0.95669	0.26614
249	4.1206e-15	1.3547e-106	0.031736	1.6835	0.92934	0.025096	0.95502	0.26617
250	4.1139e-15	4.9152e-107	0.021158	1.6836	0.92931	0.024941	0.95335	0.2662
251	4.1061e-15	1.7833e-107	0.010579	1.6837	0.92929	0.024787	0.95167	0.26621
252	4.0931e-15	6.4701e-108	1.031e-16	1.6838	0.92926	0.024634	0.95	0.26622
253	4.0854e-15	2.3474e-108	-0.010579	1.6837	0.92923	0.024482	0.94833	0.26621
254	4.0722e-15	8.5168e-109	-0.021158	1.6836	0.92921	0.024331	0.94665	0.2662
255	4.0542e-15	3.09e-109	-0.031736	1.6835	0.92918	0.024181	0.94498	0.26617
256	4.0439e-15	1.1211e-109	-0.042313	1.6832	0.92916	0.024031	0.94331	0.26614
257	4.0405e-15	4.0675e-110	-0.052888	1.6829	0.92913	0.023883	0.94164	0.26609
258	4.0284e-15	1.4758e-110	-0.063461	1.6826	0.92911	0.023735	0.93997	0.26603
259	4.0182e-15	5.3542e-111	-0.074032	1.6821	0.92908	0.023588	0.93829	0.26596
260	4.0049e-15	1.9426e-111	-0.0846	1.6816	0.92906	0.023442	0.93662	0.26588
261	3.993e-15	7.048e-112	-0.095164	1.6811	0.92904	0.023297	0.93495	0.26579
262	3.9795e-15	2.5571e-112	-0.10572	1.6804	0.92901	0.023153	0.93328	0.26569
263	3.9731e-15	9.2776e-113	-0.11628	1.6797	0.92899	0.02301	0.93161	0.26558
264	3.9643e-15	3.366e-113	-0.12683	1.679	0.92897	0.022867	0.92995	0.26546
265	3.9588e-15	1.2212e-113	-0.13738	1.6782	0.92894	0.022725	0.92828	0.26533
266	3.9435e-15	4.4309e-114	-0.14792	1.6773	0.92892	0.022584	0.92661	0.26519
267	3.9351e-15	1.6076e-114	-0.15846	1.6763	0.9289	0.022444	0.92495	0.26504
268	3.9218e-15	5.8325e-115	-0.16899	1.6753	0.92888	0.022304	0.92328	0.26488
269	3.9132e-15	2.1161e-115	-0.17951	1.6742	0.92886	0.022165	0.92162	0.2647
270	3.9024e-15	7.6776e-116	-0.19002	1.673	0.92883	0.022027	0.91996	0.26452
271	3.9012e-15	2.7855e-116	-0.20053	1.6718	0.92881	0.02189	0.91829	0.26433
272	3.8867e-15	1.0106e-116	-0.21103	1.6705	0.92879	0.021753	0.91663	0.26412
273	3.8709e-15	3.6667e-117	-0.22152	1.6691	0.92877	0.021618	0.91497	0.26391
274	3.8672e-15	1.3303e-117	-0.23201	1.6677	0.92875	0.021482	0.91332	0.26368
275	3.848e-15	4.8266e-118	-0.24248	1.6662	0.92873	0.021348	0.91166	0.26345
276	3.8378e-15	1.7512e-118	-0.25294	1.6647	0.92871	0.021214	0.91001	0.2632
277	3.8259e-15	6.3535e-119	-0.2634	1.663	0.92869	0.021081	0.90835	0.26294
278	3.8233e-15	2.3051e-119	-0.27384	1.6613	0.92867	0.020949	0.9067	0.26268
279	3.8094e-15	8.3634e-120	-0.28428	1.6596	0.92865	0.020817	0.90505	0.2624
280	3.7986e-15	3.0344e-120	-0.2947	1.6578	0.92863	0.020686	0.90341	0.26211
281	3.7917e-15	1.1009e-120	-0.30511	1.6559	0.92862	0.020556	0.90176	0.26181
282	3.7771e-15	3.9942e-121	-0.31551	1.6539	0.9286	0.020426	0.90012	0.2615
283	3.7591e-15	1.4492e-121	-0.32589	1.6519	0.92858	0.020297	0.89847	0.26119
284	3.7545e-15	5.2578e-122	-0.33626	1.6498	0.92856	0.020169	0.89683	0.26086
285	3.7486e-15	1.9076e-122	-0.34662	1.6477	0.92854	0.020041	0.8952	0.26052
286	3.7398e-15	6.921e-123	-0.35697	1.6455	0.92852	0.019914	0.89356	0.26017
287	3.7293e-15	2.511e-123	-0.3673	1.6432	0.92851	0.019788	0.89193	0.25981
288	3.7254e-15	9.1104e-124	-0.37762	1.6409	0.92849	0.019662	0.89029	0.25944
289	3.7172e-15	3.3054e-124	-0.38792	1.6385	0.92847	0.019536	0.88867	0.25906
290	3.7128e-15	1.1992e-124	-0.39821	1.636	0.92846	0.019412	0.88704	0.25867
291	3.6966e-15	4.351e-125	-0.40848	1.6335	0.92844	0.019288	0.88542	0.25827
292	3.6937e-15	1.5786e-125	-0.41874	1.6309	0.92842	0.019164	0.88379	0.25786
293	3.672e-15	5.7274e-126	-0.42897	1.6282	0.92841	0.019041	0.88217	0.25744
294	3.6672e-15	2.078e-126	-0.4392	1.6255	0.92839	0.018919	0.88056	0.257
295	3.6547e-15	7.5393e-127	-0.4494	1.6227	0.92837	0.018797	0.87895	0.25656
296	3.6476e-15	2.7354e-127	-0.45959	1.6198	0.92836	0.018676	0.87733	0.25611
297	3.6437e-15	9.9242e-128	-0.46976	1.6169	0.92834	0.018555	0.87573	0.25565
298	3.637e-15	3.6007e-128	-0.47991	1.6139	0.92833	0.018435	0.87412	0.25518
299	3.6253e-15	1.3064e-128	-0.49004	1.6109	0.92831	0.018315	0.87252	0.2547
300	3.6194e-15	4.7397e-129	-0.50015	1.6078	0.9283	0.018196	0.87092	0.2542
301	3.6084e-15	1.7196e-129	-0.51024	1.6046	0.92828	0.018078	0.86933	0.2537
302	3.6035e-15	6.239e-130	-0.52031	1.6014	0.92827	0.01796	0.86773	0.25319
303	3.5896e-15	2.2636e-130	-0.53036	1.5981	0.92825	0.017842	0.86614	0.25267
304	3.5793e-15	8.2127e-131	-0.54039	1.5947	0.92824	0.017725	0.86456	0.25214
305	3.5691e-15	2.9797e-131	-0.5504	1.5913	0.92822	0.017609	0.86298	0.25159
306	3.5592e-15	1.0811e-131	-0.56039	1.5878	0.92821	0.017493	0.8614	0.25104
307	3.5509e-15	3.9223e-132	-0.57035	1.5842	0.92819	0.017378	0.85982	0.25048
308	3.5377e-15	1.4231e-132	-0.5803	1.5806	0.92818	0.017263	0.85825	0.24991
309	3.5302e-15	5.1631e-133	-0.59022	1.5769	0.92817	0.017148	0.85668	0.24933
310	3.5264e-15	1.8732e-133	-0.60011	1.5732	0.92815	0.017034	0.85512	0.24874
311	3.5183e-15	6.7964e-134	-0.60999	1.5694	0.92814	0.016921	0.85355	0.24814
312	3.5086e-15	2.4658e-134	-0.61984	1.5655	0.92813	0.016808	0.852	0.24753
313	3.5022e-15	8.9463e-135	-0.62966	1.5616	0.92811	0.016695	0.85044	0.2469
314	3.4942e-15	3.2458e-135	-0.63946	1.5576	0.9281	0.016583	0.8489	0.24627
315	3.4875e-15	1.1776e-135	-0.64923	1.5536	0.92809	0.016471	0.84735	0.24563
316	3.4755e-15	4.2726e-136	-0.65898	1.5495	0.92808	0.01636	0.84581	0.24498
317	3.4636e-15	1.5502e-136	-0.6687	1.5453	0.92806	0.016249	0.84427	0.24432
318	3.4533e-15	5.6243e-137	-0.6784	1.5411	0.92805	0.016139	0.84274	0.24366
319	3.4507e-15	2.0406e-137	-0.68807	1.5368	0.92804	0.016029	0.84121	0.24298
320	3.4369e-15	7.4034e-138	-0.69771	1.5324	0.92803	0.01592	0.83968	0.24229
321	3.4303e-15	2.6861e-138	-0.70733	1.528	0.92801	0.015811	0.83816	0.24159
322	3.4264e-15	9.7454e-139	-0.71691	1.5235	0.928	0.015702	0.83665	0.24088
323	3.421e-15	3.5358e-139	-0.72647	1.519	0.92799	0.015594	0.83514	0.24017
324	3.4109e-15	1.2828e-139	-0.736	1.5144	0.92798	0.015486	0.83363	0.23944
325	3.4028e-15	4.6543e-140	-0.7455	1.5097	0.92797	0.015379	0.83213	0.2387
326	3.3897e-15	1.6886e-140	-0.75497	1.505	0.92796	0.015272	0.83063	0.23796
327	3.3823e-15	6.1266e-141	-0.76441	1.5002	0.92794	0.015165	0.82914	0.2372
328	3.3742e-15	2.2228e-141	-0.77382	1.4954	0.92793	0.015059	0.82765	0.23644
329	3.367e-15	8.0648e-142	-0.7832	1.4905	0.92792	0.014953	0.82617	0.23567
330	3.3588e-15	2.926e-142	-0.79255	1.4856	0.92791	0.014848	0.82469	0.23488
331	3.3426e-15	1.0616e-142	-0.80187	1.4806	0.9279	0.014743	0.82322	0.23409
332	3.3364e-15	3.8516e-143	-0.81116	1.4755	0.92789	0.014638	0.82175	0.23329
333	3.3314e-15	1.3974e-143	-0.82041	1.4704	0.92788	0.014534	0.82028	0.23248
334	3.3261e-15	5.07e-144	-0.82964	1.4652	0.92787	0.01443	0.81883	0.23166
335	3.3147e-15	1.8395e-144	-0.83883	1.4599	0.92786	0.014327	0.81737	0.23083
336	3.308e-15	6.6739e-145	-0.84798	1.4546	0.92785	0.014224	0.81593	0.22999
337	3.2957e-15	2.4214e-145	-0.85711	1.4493	0.92784	0.014121	0.81448	0.22915
338	3.2906e-15	8.7851e-146	-0.8662	1.4439	0.92783	0.014018	0.81305	0.22829
339	3.2802e-15	3.1874e-146	-0.87525	1.4384	0.92782	0.013916	0.81161	0.22743
340	3.2731e-15	1.1564e-146	-0.88427	1.4329	0.92781	0.013815	0.81019	0.22655
341	3.262e-15	4.1957e-147	-0.89326	1.4273	0.9278	0.013713	0.80877	0.22567
342	3.2526e-15	1.5222e-147	-0.90221	1.4216	0.92779	0.013612	0.80735	0.22478
343	3.2431e-15	5.5229e-148	-0.91112	1.416	0.92778	0.013512	0.80594	0.22388
344	3.2387e-15	2.0038e-148	-0.92	1.4102	0.92777	0.013411	0.80454	0.22297
345	3.2263e-15	7.2701e-149	-0.92884	1.4044	0.92776	0.013311	0.80314	0.22205
346	3.2237e-15	2.6377e-149	-0.93765	1.3985	0.92775	0.013212	0.80175	0.22112
347	3.2187e-15	9.5699e-150	-0.94642	1.3926	0.92774	0.013112	0.80036	0.22019
348	3.214e-15	3.4721e-150	-0.95515	1.3866	0.92773	0.013013	0.79898	0.21924
349	3.2007e-15	1.2597e-150	-0.96384	1.3806	0.92772	0.012914	0.79761	0.21829
350	3.1942e-15	4.5705e-151	-0.9725	1.3745	0.92772	0.012816	0.79624	0.21733
351	3.1846e-15	1.6582e-151	-0.98111	1.3684	0.92771	0.012718	0.79488	0.21636
352	3.1754e-15	6.0163e-152	-0.98969	1.3622	0.9277	0.01262	0.79352	0.21538
353	3.1697e-15	2.1828e-152	-0.99823	1.3559	0.92769	0.012523	0.79217	0.21439
354	3.1616e-15	7.9195e-153	-1.0067	1.3497	0.92768	0.012425	0.79083	0.21339
355	3.1531e-15	2.8733e-153	-1.0152	1.3433	0.92767	0.012329	0.78949	0.21239
356	3.1455e-15	1.0425e-153	-1.0236	1.3369	0.92766	0.012232	0.78816	0.21138
357	3.1405e-15	3.7822e-154	-1.032	1.3304	0.92766	0.012136	0.78683	0.21036
358	3.1345e-15	1.3722e-154	-1.0403	1.3239	0.92765	0.01204	0.78551	0.20933
359	3.1254e-15	4.9787e-155	-1.0486	1.3174	0.92764	0.011944	0.7842	0.20829
360	3.1171e-15	1.8063e-155	-1.0569	1.3107	0.92763	0.011848	0.7829	0.20724
361	3.1102e-15	6.5537e-156	-1.0651	1.3041	0.92762	0.011753	0.7816	0.20619
362	3.0992e-15	2.3778e-156	-1.0733	1.2974	0.92762	0.011658	0.7803	0.20513
363	3.0936e-15	8.6269e-157	-1.0814	1.2906	0.92761	0.011564	0.77902	0.20406
364	3.081e-15	3.13e-157	-1.0895	1.2838	0.9276	0.011469	0.77774	0.20298
365	3.0794e-15	1.1356e-157	-1.0975	1.2769	0.92759	0.011375	0.77647	0.20189
366	3.0719e-15	4.1201e-158	-1.1055	1.27	0.92759	0.011282	0.7752	0.2008
367	3.0652e-15	1.4948e-158	-1.1135	1.263	0.92758	0.011188	0.77395	0.19969
368	3.0542e-15	5.4234e-159	-1.1214	1.256	0.92757	0.011095	0.77269	0.19858
369	3.0495e-15	1.9677e-159	-1.1293	1.2489	0.92757	0.011002	0.77145	0.19747
370	3.0372e-15	7.1391e-160	-1.1371	1.2418	0.92756	0.010909	0.77021	0.19634
371	3.0346e-15	2.5902e-160	-1.1449	1.2346	0.92755	0.010816	0.76898	0.19521
372	3.0295e-15	9.3975e-161	-1.1526	1.2274	0.92754	0.010724	0.76776	0.19407
373	3.0219e-15	3.4095e-161	-1.1603	1.2201	0.92754	0.010632	0.76654	0.19292
374	3.0104e-15	1.237e-161	-1.1679	1.2128	0.92753	0.01054	0.76534	0.19176
375	3.0055e-15	4.4881e-162	-1.1755	1.2055	0.92752	0.010448	0.76413	0.1906
376	2.9978e-15	1.6284e-162	-1.1831	1.1981	0.92752	0.010357	0.76294	0.18943
377	2.9883e-15	5.9079e-163	-1.1906	1.1906	0.92751	0.010266	0.76175	0.18825
378	2.9815e-15	2.1435e-163	-1.1981	1.1831	0.9275	0.010175	0.76057	0.18706
379	2.9753e-15	7.7768e-164	-1.2055	1.1755	0.9275	0.010085	0.7594	0.18587
380	2.9638e-15	2.8215e-164	-1.2128	1.1679	0.92749	0.0099941	0.75824	0.18466
381	2.9538e-15	1.0237e-164	-1.2201	1.1603	0.92749	0.0099039	0.75708	0.18346
382	2.9514e-15	3.7141e-165	-1.2274	1.1526	0.92748	0.0098139	0.75593	0.18224
383	2.9469e-15	1.3475e-165	-1.2346	1.1449	0.92747	0.0097242	0.75479	0.18102
384	2.9394e-15	4.889e-166	-1.2418	1.1371	0.92747	0.0096346	0.75366	0.17979
385	2.9319e-15	1.7738e-166	-1.2489	1.1293	0.92746	0.0095453	0.75253	0.17855
386	2.9259e-15	6.4356e-167	-1.256	1.1214	0.92746	0.0094562	0.75142	0.17731
387	2.9178e-15	2.3349e-167	-1.263	1.1135	0.92745	0.0093672	0.75031	0.17605
388	2.9084e-15	8.4715e-168	-1.27	1.1055	0.92744	0.0092785	0.7492	0.1748
389	2.8996e-15	3.0736e-168	-1.2769	1.0975	0.92744	0.00919	0.74811	0.17353
390	2.8877e-15	1.1151e-168	-1.2838	1.0895	0.92743	0.0091017	0.74702	0.17226
391	2.8836e-15	4.0459e-169	-1.2906	1.0814	0.92743	0.0090136	0.74594	0.17098
392	2.8792e-15	1.4679e-169	-1.2974	1.0733	0.92742	0.0089257	0.74487	0.1697
393	2.8686e-15	5.3257e-170	-1.3041	1.0651	0.92742	0.008838	0.74381	0.1684
394	2.861e-15	1.9323e-170	-1.3107	1.0569	0.92741	0.0087505	0.74276	0.1671
395	2.8538e-15	7.0105e-171	-1.3174	1.0486	0.92741	0.0086631	0.74171	0.1658
396	2.8488e-15	2.5435e-171	-1.3239	1.0403	0.9274	0.008576	0.74067	0.16449
397	2.8438e-15	9.2282e-172	-1.3304	1.032	0.9274	0.008489	0.73964	0.16317
398	2.8382e-15	3.3481e-172	-1.3369	1.0236	0.92739	0.0084022	0.73862	0.16184
399	2.8301e-15	1.2147e-172	-1.3433	1.0152	0.92739	0.0083156	0.73761	0.16051
400	2.8228e-15	4.4073e-173	-1.3497	1.0067	0.92738	0.0082292	0.73661	0.15917
401	2.8191e-15	1.599e-173	-1.3559	0.99823	0.92738	0.0081429	0.73561	0.15783
402	2.8096e-15	5.8015e-174	-1.3622	0.98969	0.92737	0.0080569	0.73462	0.15648
403	2.8063e-15	2.1049e-174	-1.3684	0.98111	0.92737	0.007971	0.73364	0.15512
404	2.7915e-15	7.6367e-175	-1.3745	0.9725	0.92736	0.0078852	0.73267	0.15376
405	2.7859e-15	2.7707e-175	-1.3806	0.96384	0.92736	0.0077997	0.73171	0.15239
406	2.783e-15	1.0052e-175	-1.3866	0.95515	0.92735	0.0077142	0.73076	0.15102
407	2.7736e-15	3.6472e-176	-1.3926	0.94642	0.92735	0.007629	0.72981	0.14964
408	2.7665e-15	1.3233e-176	-1.3985	0.93765	0.92734	0.0075439	0.72888	0.14825
409	2.7626e-15	4.8009e-177	-1.4044	0.92884	0.92734	0.007459	0.72795	0.14686
410	2.7569e-15	1.7418e-177	-1.4102	0.92	0.92733	0.0073742	0.72703	0.14546
411	2.7495e-15	6.3197e-178	-1.416	0.91112	0.92733	0.0072896	0.72612	0.14406
412	2.7409e-15	2.2929e-178	-1.4216	0.90221	0.92733	0.0072052	0.72522	0.14265
413	2.7376e-15	8.3188e-179	-1.4273	0.89326	0.92732	0.0071209	0.72433	0.14123
414	2.7303e-15	3.0182e-179	-1.4329	0.88427	0.92732	0.0070367	0.72345	0.13981
415	2.7218e-15	1.095e-179	-1.4384	0.87525	0.92731	0.0069527	0.72257	0.13839
416	2.7137e-15	3.973e-180	-1.4439	0.8662	0.92731	0.0068688	0.72171	0.13695
417	2.7008e-15	1.4415e-180	-1.4493	0.85711	0.92731	0.0067851	0.72085	0.13552
418	2.6941e-15	5.2298e-181	-1.4546	0.84798	0.9273	0.0067015	0.72001	0.13407
419	2.6902e-15	1.8974e-181	-1.4599	0.83883	0.9273	0.006618	0.71917	0.13263
420	2.6875e-15	6.8842e-182	-1.4652	0.82964	0.92729	0.0065347	0.71834	0.13117
421	2.6806e-15	2.4977e-182	-1.4704	0.82041	0.92729	0.0064516	0.71752	0.12972
422	2.6754e-15	9.0619e-183	-1.4755	0.81116	0.92729	0.0063685	0.71671	0.12825
423	2.6719e-15	3.2878e-183	-1.4806	0.80187	0.92728	0.0062856	0.71591	0.12678
424	2.66e-15	1.1929e-183	-1.4856	0.79255	0.92728	0.0062028	0.71512	0.12531
425	2.6577e-15	4.3279e-184	-1.4905	0.7832	0.92728	0.0061202	0.71433	0.12383
426	2.6514e-15	1.5702e-184	-1.4954	0.77382	0.92727	0.0060376	0.71356	0.12235
427	2.6377e-15	5.6969e-185	-1.5002	0.76441	0.92727	0.0059552	0.7128	0.12086
428	2.634e-15	2.0669e-185	-1.505	0.75497	0.92727	0.0058729	0.71204	0.11937
429	2.6271e-15	7.4991e-186	-1.5097	0.7455	0.92726	0.0057907	0.7113	0.11787
430	2.6156e-15	2.7208e-186	-1.5144	0.736	0.92726	0.0057087	0.71056	0.11637
431	2.6144e-15	9.8714e-187	-1.519	0.72647	0.92726	0.0056268	0.70983	0.11486
432	2.6109e-15	3.5815e-187	-1.5235	0.71691	0.92725	0.0055449	0.70912	0.11335
433	2.6069e-15	1.2994e-187	-1.528	0.70733	0.92725	0.0054632	0.70841	0.11184
434	2.6025e-15	4.7145e-188	-1.5324	0.69771	0.92725	0.0053816	0.70771	0.11032
435	2.5893e-15	1.7105e-188	-1.5368	0.68807	0.92724	0.0053001	0.70702	0.10879
436	2.5851e-15	6.2058e-189	-1.5411	0.6784	0.92724	0.0052188	0.70634	0.10726
437	2.5767e-15	2.2516e-189	-1.5453	0.6687	0.92724	0.0051375	0.70568	0.10573
438	2.5712e-15	8.169e-190	-1.5495	0.65898	0.92723	0.0050563	0.70502	0.10419
439	2.5649e-15	2.9638e-190	-1.5536	0.64923	0.92723	0.0049752	0.70437	0.10265
440	2.56e-15	1.0753e-190	-1.5576	0.63946	0.92723	0.0048942	0.70373	0.1011
441	2.555e-15	3.9014e-191	-1.5616	0.62966	0.92723	0.0048134	0.7031	0.099555
442	2.5512e-15	1.4155e-191	-1.5655	0.61984	0.92722	0.0047326	0.70247	0.098002
443	2.5375e-15	5.1356e-192	-1.5694	0.60999	0.92722	0.0046519	0.70186	0.096445
444	2.5338e-15	1.8633e-192	-1.5732	0.60011	0.92722	0.0045713	0.70126	0.094884
445	2.5247e-15	6.7602e-193	-1.5769	0.59022	0.92722	0.0044908	0.70067	0.093319
446	2.5206e-15	2.4527e-193	-1.5806	0.5803	0.92721	0.0044104	0.70009	0.091751
447	2.5165e-15	8.8987e-194	-1.5842	0.57035	0.92721	0.0043301	0.69952	0.090179
448	2.5081e-15	3.2286e-194	-1.5878	0.56039	0.92721	0.0042498	0.69896	0.088603
449	2.5047e-15	1.1714e-194	-1.5913	0.5504	0.92721	0.0041697	0.69841	0.087024
450	2.4952e-15	4.2499e-195	-1.5947	0.54039	0.9272	0.0040896	0.69786	0.085442
451	2.4896e-15	1.5419e-195	-1.5981	0.53036	0.9272	0.0040096	0.69733	0.083856
452	2.4858e-15	5.5943e-196	-1.6014	0.52031	0.9272	0.0039297	0.69681	0.082267
453	2.4807e-15	2.0297e-196	-1.6046	0.51024	0.9272	0.0038499	0.6963	0.080674
454	2.4741e-15	7.364e-197	-1.6078	0.50015	0.9272	0.0037701	0.6958	0.079078
455	2.4657e-15	2.6718e-197	-1.6109	0.49004	0.92719	0.0036904	0.6953	0.07748
456	2.4593e-15	9.6936e-198	-1.6139	0.47991	0.92719	0.0036108	0.69482	0.075878
457	2.455e-15	3.517e-198	-1.6169	0.46976	0.92719	0.0035313	0.69435	0.074273
458	2.4466e-15	1.276e-198	-1.6198	0.45959	0.92719	0.0034518	0.69389	0.072665
459	2.443e-15	4.6295e-199	-1.6227	0.4494	0.92719	0.0033724	0.69344	0.071055
460	2.4389e-15	1.6797e-199	-1.6255	0.4392	0.92718	0.0032931	0.693	0.069441
461	2.4291e-15	6.094e-200	-1.6282	0.42897	0.92718	0.0032138	0.69256	0.067825
462	2.4191e-15	2.211e-200	-1.6309	0.41874	0.92718	0.0031346	0.69214	0.066206
463	2.4165e-15	8.0218e-201	-1.6335	0.40848	0.92718	0.0030554	0.69173	0.064585
464	2.4119e-15	2.9104e-201	-1.636	0.39821	0.92718	0.0029764	0.69133	0.062961
465	2.404e-15	1.0559e-201	-1.6385	0.38792	0.92718	0.0028973	0.69094	0.061334
466	2.3986e-15	3.8311e-202	-1.6409	0.37762	0.92717	0.0028184	0.69056	0.059705
467	2.3936e-15	1.39e-202	-1.6432	0.3673	0.92717	0.0027394	0.69019	0.058074
468	2.3914e-15	5.0431e-203	-1.6455	0.35697	0.92717	0.0026606	0.68983	0.056441
469	2.3834e-15	1.8297e-203	-1.6477	0.34662	0.92717	0.0025818	0.68948	0.054805
470	2.3756e-15	6.6384e-204	-1.6498	0.33626	0.92717	0.002503	0.68914	0.053167
471	2.3695e-15	2.4085e-204	-1.6519	0.32589	0.92717	0.0024243	0.68881	0.051527
472	2.3611e-15	8.7384e-205	-1.6539	0.31551	0.92717	0.0023456	0.6885	0.049885
473	2.3575e-15	3.1704e-205	-1.6559	0.30511	0.92716	0.002267	0.68819	0.048241
474	2.3539e-15	1.1503e-205	-1.6578	0.2947	0.92716	0.0021884	0.68789	0.046595
475	2.3471e-15	4.1733e-206	-1.6596	0.28428	0.92716	0.0021099	0.6876	0.044947
476	2.3371e-15	1.5141e-206	-1.6613	0.27384	0.92716	0.0020314	0.68732	0.043297
477	2.3304e-15	5.4935e-207	-1.663	0.2634	0.92716	0.001953	0.68706	0.041646
478	2.3288e-15	1.9931e-207	-1.6647	0.25294	0.92716	0.0018745	0.6868	0.039993
479	2.3197e-15	7.2314e-208	-1.6662	0.24248	0.92716	0.0017962	0.68655	0.038339
480	2.3141e-15	2.6236e-208	-1.6677	0.23201	0.92716	0.0017178	0.68632	0.036683
481	2.3062e-15	9.5189e-209	-1.6691	0.22152	0.92716	0.0016395	0.68609	0.035025
482	2.3001e-15	3.4536e-209	-1.6705	0.21103	0.92715	0.0015612	0.68588	0.033366
483	2.2922e-15	1.253e-209	-1.6718	0.20053	0.92715	0.001483	0.68567	0.031706
484	2.2866e-15	4.5461e-210	-1.673	0.19002	0.92715	0.0014048	0.68548	0.030045
485	2.2818e-15	1.6494e-210	-1.6742	0.17951	0.92715	0.0013266	0.6853	0.028382
486	2.2772e-15	5.9842e-211	-1.6753	0.16899	0.92715	0.0012484	0.68512	0.026718
487	2.2718e-15	2.1712e-211	-1.6763	0.15846	0.92715	0.0011703	0.68496	0.025054
488	2.2699e-15	7.8773e-212	-1.6773	0.14792	0.92715	0.0010921	0.68481	0.023388
489	2.2621e-15	2.858e-212	-1.6782	0.13738	0.92715	0.001014	0.68467	0.021721
490	2.2517e-15	1.0369e-212	-1.679	0.12683	0.92715	0.00093597	0.68454	0.020054
491	2.2474e-15	3.7621e-213	-1.6797	0.11628	0.92715	0.00085791	0.68442	0.018385
492	2.242e-15	1.3649e-213	-1.6804	0.10572	0.92715	0.00077986	0.68431	0.016716
493	2.2384e-15	4.9522e-214	-1.6811	0.095164	0.92715	0.00070183	0.68421	0.015046
494	2.2356e-15	1.7967e-214	-1.6816	0.0846	0.92715	0.00062382	0.68412	0.013376
495	2.2309e-15	6.5188e-215	-1.6821	0.074032	0.92715	0.00054581	0.68404	0.011705
496	2.2251e-15	2.3651e-215	-1.6826	0.063461	0.92715	0.00046782	0.68397	0.010034
497	2.2176e-15	8.5809e-216	-1.6829	0.052888	0.92715	0.00038984	0.68391	0.0083622
498	2.2101e-15	3.1133e-216	-1.6832	0.042313	0.92715	0.00031186	0.68386	0.0066901
499	2.2029e-15	1.1295e-216	-1.6835	0.031736	0.92715	0.00023389	0.68383	0.0050178
500	2.1998e-15	4.0981e-217	-1.6836	0.021158	0.92715	0.00015592	0.6838	0.0033453
501	2.1957e-15	1.4869e-217	-1.6837	0.010579	0.92715	7.7961e-05	0.68379	0.0016727
502	2.1909e-15	5.3946e-218	-1.6838	2.062e-16	0.92715	1.5195e-18	0.68378	3.2603e-17
503	2.1856e-15	1.9572e-218	-1.6837	-0.010579	0.92715	-7.7961e-05	0.68379	-0.0016727
504	2.1788e-15	7.1011e-219	-1.6836	-0.021158	0.92715	-0.00015592	0.6838	-0.0033453
505	2.1766e-15	2.5764e-219	-1.6835	-0.031736	0.92715	-0.00023389	0.68383	-0.0050178
506	2.1683e-15	9.3474e-220	-1.6832	-0.042313	0.92715	-0.00031186	0.68386	-0.0066901
507	2.1597e-15	3.3914e-220	-1.6829	-0.052888	0.92715	-0.00038984	0.68391	-0.0083622
508	2.1498e-15	1.2304e-220	-1.6826	-0.063461	0.92715	-0.00046782	0.68397	-0.010034
509	2.1487e-15	4.4642e-221	-1.6821	-0.074032	0.92715	-0.00054581	0.68404	-0.011705
510	2.1468e-15	1.6197e-221	-1.6816	-0.0846	0.92715	-0.00062382	0.68412	-0.013376
511	2.1365e-15	5.8764e-222	-1.6811	-0.095164	0.92715	-0.00070183	0.68421	-0.015046
512	2.1319e-15	2.1321e-222	-1.6804	-0.10572	0.92715	-0.00077986	0.68431	-0.016716
513	2.1252e-15	7.7354e-223	-1.6797	-0.11628	0.92715	-0.00085791	0.68442	-0.018385
514	2.1198e-15	2.8065e-223	-1.679	-0.12683	0.92715	-0.00093597	0.68454	-0.020054
515	2.1194e-15	1.0182e-223	-1.6782	-0.13738	0.92715	-0.001014	0.68467	-0.021721
516	2.1146e-15	3.6943e-224	-1.6773	-0.14792	0.92715	-0.0010921	0.68481	-0.023388
517	2.1095e-15	1.3404e-224	-1.6763	-0.15846	0.92715	-0.0011703	0.68496	-0.025054
518	2.1043e-15	4.863e-225	-1.6753	-0.16899	0.92715	-0.0012484	0.68512	-0.026718
519	2.0938e-15	1.7644e-225	-1.6742	-0.17951	0.92715	-0.0013266	0.6853	-0.028382
520	2.091e-15	6.4013e-226	-1.673	-0.19002	0.92715	-0.0014048	0.68548	-0.030045
521	2.0841e-15	2.3225e-226	-1.6718	-0.20053	0.92715	-0.001483	0.68567	-0.031706
522	2.0797e-15	8.4264e-227	-1.6705	-0.21103	0.92715	-0.0015612	0.68588	-0.033366
523	2.0708e-15	3.0572e-227	-1.6691	-0.22152	0.92716	-0.0016395	0.68609	-0.035025
524	2.067e-15	1.1092e-227	-1.6677	-0.23201	0.92716	-0.0017178	0.68632	-0.036683
525	2.0618e-15	4.0243e-228	-1.6662	-0.24248	0.92716	-0.0017962	0.68655	-0.038339
526	2.0576e-15	1.4601e-228	-1.6647	-0.25294	0.92716	-0.0018745	0.6868	-0.039993
527	2.0534e-15	5.2974e-229	-1.663	-0.2634	0.92716	-0.001953	0.68706	-0.041646
528	2.0476e-15	1.922e-229	-1.6613	-0.27384	0.92716	-0.0020314	0.68732	-0.043297
529	2.0425e-15	6.9732e-230	-1.6596	-0.28428	0.92716	-0.0021099	0.6876	-0.044947
530	2.0355e-15	2.53e-230	-1.6578	-0.2947	0.92716	-0.0021884	0.68789	-0.046595
531	2.0336e-15	9.179e-231	-1.6559	-0.30511	0.92716	-0.002267	0.68819	-0.048241
532	2.0281e-15	3.3303e-231	-1.6539	-0.31551	0.92717	-0.0023456	0.6885	-0.049885
533	2.0206e-15	1.2083e-231	-1.6519	-0.32589	0.92717	-0.0024243	0.68881	-0.051527
534	2.0171e-15	4.3838e-232	-1.6498	-0.33626	0.92717	-0.002503	0.68914	-0.053167
535	2.0124e-15	1.5905e-232	-1.6477	-0.34662	0.92717	-0.0025818	0.68948	-0.054805
536	2.0069e-15	5.7706e-233	-1.6455	-0.35697	0.92717	-0.0026606	0.68983	-0.056441
537	2.0021e-15	2.0936e-233	-1.6432	-0.3673	0.92717	-0.0027394	0.69019	-0.058074
538	1.9971e-15	7.596e-234	-1.6409	-0.37762	0.92717	-0.0028184	0.69056	-0.059705
539	1.9887e-15	2.7559e-234	-1.6385	-0.38792	0.92718	-0.0028973	0.69094	-0.061334
540	1.9812e-15	9.999e-235	-1.636	-0.39821	0.92718	-0.0029764	0.69133	-0.062961
541	1.9773e-15	3.6278e-235	-1.6335	-0.40848	0.92718	-0.0030554	0.69173	-0.064585
542	1.9692e-15	1.3162e-235	-1.6309	-0.41874	0.92718	-0.0031346	0.69214	-0.066206
543	1.967e-15	4.7754e-236	-1.6282	-0.42897	0.92718	-0.0032138	0.69256	-0.067825
544	1.9631e-15	1.7326e-236	-1.6255	-0.4392	0.92718	-0.0032931	0.693	-0.069441
545	1.9609e-15	6.286e-237	-1.6227	-0.4494	0.92719	-0.0033724	0.69344	-0.071055
546	1.9511e-15	2.2807e-237	-1.6198	-0.45959	0.92719	-0.0034518	0.69389	-0.072665
547	1.9451e-15	8.2746e-238	-1.6169	-0.46976	0.92719	-0.0035313	0.69435	-0.074273
548	1.9406e-15	3.0021e-238	-1.6139	-0.47991	0.92719	-0.0036108	0.69482	-0.075878
549	1.9352e-15	1.0892e-238	-1.6109	-0.49004	0.92719	-0.0036904	0.6953	-0.07748
550	1.9294e-15	3.9518e-239	-1.6078	-0.50015	0.9272	-0.0037701	0.6958	-0.079078
551	1.9253e-15	1.4338e-239	-1.6046	-0.51024	0.9272	-0.0038499	0.6963	-0.080674
552	1.9178e-15	5.2019e-240	-1.6014	-0.52031	0.9272	-0.0039297	0.69681	-0.082267
553	1.9104e-15	1.8873e-240	-1.5981	-0.53036	0.9272	-0.0040096	0.69733	-0.083856
554	1.9065e-15	6.8475e-241	-1.5947	-0.54039	0.9272	-0.0040896	0.69786	-0.085442
555	1.9031e-15	2.4844e-241	-1.5913	-0.5504	0.92721	-0.0041697	0.69841	-0.087024
556	1.8979e-15	9.0137e-242	-1.5878	-0.56039	0.92721	-0.0042498	0.69896	-0.088603
557	1.8961e-15	3.2703e-242	-1.5842	-0.57035	0.92721	-0.0043301	0.69952	-0.090179
558	1.8869e-15	1.1865e-242	-1.5806	-0.5803	0.92721	-0.0044104	0.70009	-0.091751
559	1.8819e-15	4.3048e-243	-1.5769	-0.59022	0.92722	-0.0044908	0.70067	-0.093319
560	1.8751e-15	1.5618e-243	-1.5732	-0.60011	0.92722	-0.0045713	0.70126	-0.094884
561	1.8717e-15	5.6666e-244	-1.5694	-0.60999	0.92722	-0.0046519	0.70186	-0.096445
562	1.8627e-15	2.0559e-244	-1.5655	-0.61984	0.92722	-0.0047326	0.70247	-0.098002
563	1.8602e-15	7.4592e-245	-1.5616	-0.62966	0.92723	-0.0048134	0.7031	-0.099555
564	1.8544e-15	2.7063e-245	-1.5576	-0.63946	0.92723	-0.0048942	0.70373	-0.1011
565	1.8509e-15	9.8188e-246	-1.5536	-0.64923	0.92723	-0.0049752	0.70437	-0.10265
566	1.8466e-15	3.5624e-246	-1.5495	-0.65898	0.92723	-0.0050563	0.70502	-0.10419
567	1.8447e-15	1.2925e-246	-1.5453	-0.6687	0.92724	-0.0051375	0.70568	-0.10573
568	1.8402e-15	4.6893e-247	-1.5411	-0.6784	0.92724	-0.0052188	0.70634	-0.10726
569	1.8301e-15	1.7014e-247	-1.5368	-0.68807	0.92724	-0.0053001	0.70702	-0.10879
570	1.8279e-15	6.1728e-248	-1.5324	-0.69771	0.92725	-0.0053816	0.70771	-0.11032
571	1.8242e-15	2.2396e-248	-1.528	-0.70733	0.92725	-0.0054632	0.70841	-0.11184
572	1.82e-15	8.1255e-249	-1.5235	-0.71691	0.92725	-0.0055449	0.70912	-0.11335
573	1.8149e-15	2.948e-249	-1.519	-0.72647	0.92726	-0.0056268	0.70983	-0.11486
574	1.8111e-15	1.0696e-249	-1.5144	-0.736	0.92726	-0.0057087	0.71056	-0.11637
575	1.8057e-15	3.8806e-250	-1.5097	-0.7455	0.92726	-0.0057907	0.7113	-0.11787
576	1.8019e-15	1.4079e-250	-1.505	-0.75497	0.92727	-0.0058729	0.71204	-0.11937
577	1.7949e-15	5.1082e-251	-1.5002	-0.76441	0.92727	-0.0059552	0.7128	-0.12086
578	1.7905e-15	1.8533e-251	-1.4954	-0.77382	0.92727	-0.0060376	0.71356	-0.12235
579	1.786e-15	6.7242e-252	-1.4905	-0.7832	0.92728	-0.0061202	0.71433	-0.12383
580	1.7797e-15	2.4396e-252	-1.4856	-0.79255	0.92728	-0.0062028	0.71512	-0.12531
581	1.774e-15	8.8513e-253	-1.4806	-0.80187	0.92728	-0.0062856	0.71591	-0.12678
582	1.7685e-15	3.2114e-253	-1.4755	-0.81116	0.92729	-0.0063685	0.71671	-0.12825
583	1.7624e-15	1.1651e-253	-1.4704	-0.82041	0.92729	-0.0064516	0.71752	-0.12972
584	1.756e-15	4.2273e-254	-1.4652	-0.82964	0.92729	-0.0065347	0.71834	-0.13117
585	1.7524e-15	1.5337e-254	-1.4599	-0.83883	0.9273	-0.006618	0.71917	-0.13263
586	1.7459e-15	5.5645e-255	-1.4546	-0.84798	0.9273	-0.0067015	0.72001	-0.13407
587	1.7434e-15	2.0189e-255	-1.4493	-0.85711	0.92731	-0.0067851	0.72085	-0.13552
588	1.7388e-15	7.3248e-256	-1.4439	-0.8662	0.92731	-0.0068688	0.72171	-0.13695
589	1.7362e-15	2.6575e-256	-1.4384	-0.87525	0.92731	-0.0069527	0.72257	-0.13839
590	1.731e-15	9.6419e-257	-1.4329	-0.88427	0.92732	-0.0070367	0.72345	-0.13981
591	1.7244e-15	3.4982e-257	-1.4273	-0.89326	0.92732	-0.0071209	0.72433	-0.14123
592	1.7209e-15	1.2692e-257	-1.4216	-0.90221	0.92733	-0.0072052	0.72522	-0.14265
593	1.715e-15	4.6049e-258	-1.416	-0.91112	0.92733	-0.0072896	0.72612	-0.14406
594	1.7076e-15	1.6707e-258	-1.4102	-0.92	0.92733	-0.0073742	0.72703	-0.14546
595	1.7031e-15	6.0616e-259	-1.4044	-0.92884	0.92734	-0.007459	0.72795	-0.14686
596	1.6998e-15	2.1992e-259	-1.3985	-0.93765	0.92734	-0.0075439	0.72888	-0.14825
597	1.6969e-15	7.9791e-260	-1.3926	-0.94642	0.92735	-0.007629	0.72981	-0.14964
598	1.689e-15	2.8949e-260	-1.3866	-0.95515	0.92735	-0.0077142	0.73076	-0.15102
599	1.6859e-15	1.0503e-260	-1.3806	-0.96384	0.92736	-0.0077997	0.73171	-0.15239
600	1.6775e-15	3.8107e-261	-1.3745	-0.9725	0.92736	-0.0078852	0.73267	-0.15376
601	1.6756e-15	1.3826e-261	-1.3684	-0.98111	0.92737	-0.007971	0.73364	-0.15512
602	1.6719e-15	5.0162e-262	-1.3622	-0.98969	0.92737	-0.0080569	0.73462	-0.15648
603	1.6619e-15	1.8199e-262	-1.3559	-0.99823	0.92738	-0.0081429	0.73561	-0.15783
604	1.6599e-15	6.603e-263	-1.3497	-1.0067	0.92738	-0.0082292	0.73661	-0.15917
605	1.6566e-15	2.3957e-263	-1.3433	-1.0152	0.92739	-0.0083156	0.73761	-0.16051
606	1.6463e-15	8.6918e-264	-1.3369	-1.0236	0.92739	-0.0084022	0.73862	-0.16184
607	1.6453e-15	3.1535e-264	-1.3304	-1.032	0.9274	-0.008489	0.73964	-0.16317
608	1.6397e-15	1.1441e-264	-1.3239	-1.0403	0.9274	-0.008576	0.74067	-0.16449
609	1.636e-15	4.1511e-265	-1.3174	-1.0486	0.92741	-0.0086631	0.74171	-0.1658
610	1.6311e-15	1.5061e-265	-1.3107	-1.0569	0.92741	-0.0087505	0.74276	-0.1671
611	1.6284e-15	5.4643e-266	-1.3041	-1.0651	0.92742	-0.008838	0.74381	-0.1684
612	1.6232e-15	1.9825e-266	-1.2974	-1.0733	0.92742	-0.0089257	0.74487	-0.1697
613	1.6175e-15	7.1929e-267	-1.2906	-1.0814	0.92743	-0.0090136	0.74594	-0.17098
614	1.6156e-15	2.6097e-267	-1.2838	-1.0895	0.92743	-0.0091017	0.74702	-0.17226
615	1.6055e-15	9.4682e-268	-1.2769	-1.0975	0.92744	-0.00919	0.74811	-0.17353
616	1.603e-15	3.4352e-268	-1.27	-1.1055	0.92744	-0.0092785	0.7492	-0.1748
617	1.5947e-15	1.2463e-268	-1.263	-1.1135	0.92745	-0.0093672	0.75031	-0.17605
618	1.5935e-15	4.5219e-269	-1.256	-1.1214	0.92746	-0.0094562	0.75142	-0.17731
619	1.5881e-15	1.6406e-269	-1.2489	-1.1293	0.92746	-0.0095453	0.75253	-0.17855
620	1.5868e-15	5.9524e-270	-1.2418	-1.1371	0.92747	-0.0096346	0.75366	-0.17979
621	1.581e-15	2.1596e-270	-1.2346	-1.1449	0.92747	-0.0097242	0.75479	-0.18102
622	1.5748e-15	7.8354e-271	-1.2274	-1.1526	0.92748	-0.0098139	0.75593	-0.18224
623	1.5718e-15	2.8428e-271	-1.2201	-1.1603	0.92749	-0.0099039	0.75708	-0.18346
624	1.5644e-15	1.0314e-271	-1.2128	-1.1679	0.92749	-0.0099941	0.75824	-0.18466
625	1.5617e-15	3.7421e-272	-1.2055	-1.1755	0.9275	-0.010085	0.7594	-0.18587
626	1.5532e-15	1.3577e-272	-1.1981	-1.1831	0.9275	-0.010175	0.76057	-0.18706
627	1.5463e-15	4.9258e-273	-1.1906	-1.1906	0.92751	-0.010266	0.76175	-0.18825
628	1.5399e-15	1.7872e-273	-1.1831	-1.1981	0.92752	-0.010357	0.76294	-0.18943
629	1.5371e-15	6.4841e-274	-1.1755	-1.2055	0.92752	-0.010448	0.76413	-0.1906
630	1.5339e-15	2.3525e-274	-1.1679	-1.2128	0.92753	-0.01054	0.76534	-0.19176
631	1.529e-15	8.5353e-275	-1.1603	-1.2201	0.92754	-0.010632	0.76654	-0.19292
632	1.5268e-15	3.0967e-275	-1.1526	-1.2274	0.92754	-0.010724	0.76776	-0.19407
633	1.5196e-15	1.1235e-275	-1.1449	-1.2346	0.92755	-0.010816	0.76898	-0.19521
634	1.5159e-15	4.0763e-276	-1.1371	-1.2418	0.92756	-0.010909	0.77021	-0.19634
635	1.5144e-15	1.4789e-276	-1.1293	-1.2489	0.92757	-0.011002	0.77145	-0.19747
636	1.5073e-15	5.3658e-277	-1.1214	-1.256	0.92757	-0.011095	0.77269	-0.19858
637	1.5011e-15	1.9468e-277	-1.1135	-1.263	0.92758	-0.011188	0.77395	-0.19969
638	1.4958e-15	7.0633e-278	-1.1055	-1.27	0.92759	-0.011282	0.7752	-0.2008
639	1.4909e-15	2.5627e-278	-1.0975	-1.2769	0.92759	-0.011375	0.77647	-0.20189
640	1.4869e-15	9.2977e-279	-1.0895	-1.2838	0.9276	-0.011469	0.77774	-0.20298
641	1.4855e-15	3.3733e-279	-1.0814	-1.2906	0.92761	-0.011564	0.77902	-0.20406
642	1.4787e-15	1.2239e-279	-1.0733	-1.2974	0.92762	-0.011658	0.7803	-0.20513
643	1.4739e-15	4.4404e-280	-1.0651	-1.3041	0.92762	-0.011753	0.7816	-0.20619
644	1.4725e-15	1.6111e-280	-1.0569	-1.3107	0.92763	-0.011848	0.7829	-0.20724
645	1.4663e-15	5.8451e-281	-1.0486	-1.3174	0.92764	-0.011944	0.7842	-0.20829
646	1.4638e-15	2.1207e-281	-1.0403	-1.3239	0.92765	-0.01204	0.78551	-0.20933
647	1.4591e-15	7.6942e-282	-1.032	-1.3304	0.92766	-0.012136	0.78683	-0.21036
648	1.4552e-15	2.7916e-282	-1.0236	-1.3369	0.92766	-0.012232	0.78816	-0.21138
649	1.4517e-15	1.0128e-282	-1.0152	-1.3433	0.92767	-0.012329	0.78949	-0.21239
650	1.4448e-15	3.6747e-283	-1.0067	-1.3497	0.92768	-0.012425	0.79083	-0.21339
651	1.443e-15	1.3332e-283	-0.99823	-1.3559	0.92769	-0.012523	0.79217	-0.21439
652	1.4351e-15	4.8371e-284	-0.98969	-1.3622	0.9277	-0.01262	0.79352	-0.21538
653	1.431e-15	1.755e-284	-0.98111	-1.3684	0.92771	-0.012718	0.79488	-0.21636
654	1.4264e-15	6.3673e-285	-0.9725	-1.3745	0.92772	-0.012816	0.79624	-0.21733
655	1.4212e-15	2.3101e-285	-0.96384	-1.3806	0.92772	-0.012914	0.79761	-0.21829
656	1.414e-15	8.3815e-286	-0.95515	-1.3866	0.92773	-0.013013	0.79898	-0.21924
657	1.4115e-15	3.0409e-286	-0.94642	-1.3926	0.92774	-0.013112	0.80036	-0.22019
658	1.4093e-15	1.1033e-286	-0.93765	-1.3985	0.92775	-0.013212	0.80175	-0.22112
659	1.4034e-15	4.0029e-287	-0.92884	-1.4044	0.92776	-0.013311	0.80314	-0.22205
660	1.3973e-15	1.4523e-287	-0.92	-1.4102	0.92777	-0.013411	0.80454	-0.22297
661	1.394e-15	5.2692e-288	-0.91112	-1.416	0.92778	-0.013512	0.80594	-0.22388
662	1.3923e-15	1.9117e-288	-0.90221	-1.4216	0.92779	-0.013612	0.80735	-0.22478
663	1.3816e-15	6.936e-289	-0.89326	-1.4273	0.9278	-0.013713	0.80877	-0.22567
664	1.3769e-15	2.5165e-289	-0.88427	-1.4329	0.92781	-0.013815	0.81019	-0.22655
665	1.3712e-15	9.1302e-290	-0.87525	-1.4384	0.92782	-0.013916	0.81161	-0.22743
666	1.3682e-15	3.3126e-290	-0.8662	-1.4439	0.92783	-0.014018	0.81305	-0.22829
667	1.3635e-15	1.2018e-290	-0.85711	-1.4493	0.92784	-0.014121	0.81448	-0.22915
668	1.3587e-15	4.3605e-291	-0.84798	-1.4546	0.92785	-0.014224	0.81593	-0.22999
669	1.3554e-15	1.582e-291	-0.83883	-1.4599	0.92786	-0.014327	0.81737	-0.23083
670	1.3525e-15	5.7398e-292	-0.82964	-1.4652	0.92787	-0.01443	0.81883	-0.23166
671	1.3475e-15	2.0825e-292	-0.82041	-1.4704	0.92788	-0.014534	0.82028	-0.23248
672	1.3398e-15	7.5556e-293	-0.81116	-1.4755	0.92789	-0.014638	0.82175	-0.23329
673	1.3375e-15	2.7413e-293	-0.80187	-1.4806	0.9279	-0.014743	0.82322	-0.23409
674	1.3345e-15	9.9457e-294	-0.79255	-1.4856	0.92791	-0.014848	0.82469	-0.23488
675	1.3298e-15	3.6085e-294	-0.7832	-1.4905	0.92792	-0.014953	0.82617	-0.23567
676	1.3253e-15	1.3092e-294	-0.77382	-1.4954	0.92793	-0.015059	0.82765	-0.23644
677	1.3207e-15	4.75e-295	-0.76441	-1.5002	0.92794	-0.015165	0.82914	-0.2372
678	1.3196e-15	1.7233e-295	-0.75497	-1.505	0.92796	-0.015272	0.83063	-0.23796
679	1.3113e-15	6.2526e-296	-0.7455	-1.5097	0.92797	-0.015379	0.83213	-0.2387
680	1.3083e-15	2.2685e-296	-0.736	-1.5144	0.92798	-0.015486	0.83363	-0.23944
681	1.3027e-15	8.2305e-297	-0.72647	-1.519	0.92799	-0.015594	0.83514	-0.24017
682	1.2971e-15	2.9861e-297	-0.71691	-1.5235	0.928	-0.015702	0.83665	-0.24088
683	1.2943e-15	1.0834e-297	-0.70733	-1.528	0.92801	-0.015811	0.83816	-0.24159
684	1.2873e-15	3.9308e-298	-0.69771	-1.5324	0.92803	-0.01592	0.83968	-0.24229
685	1.2805e-15	1.4261e-298	-0.68807	-1.5368	0.92804	-0.016029	0.84121	-0.24298
686	1.278e-15	5.1742e-299	-0.6784	-1.5411	0.92805	-0.016139	0.84274	-0.24366
687	1.2747e-15	1.8773e-299	-0.6687	-1.5453	0.92806	-0.016249	0.84427	-0.24432
688	1.2722e-15	6.8111e-300	-0.65898	-1.5495	0.92808	-0.01636	0.84581	-0.24498
689	1.2681e-15	2.4712e-300	-0.64923	-1.5536	0.92809	-0.016471	0.84735	-0.24563
690	1.2619e-15	8.9657e-301	-0.63946	-1.5576	0.9281	-0.016583	0.8489	-0.24627
691	1.2556e-15	3.2529e-301	-0.62966	-1.5616	0.92811	-0.016695	0.85044	-0.2469
692	1.2526e-15	1.1802e-301	-0.61984	-1.5655	0.92813	-0.016808	0.852	-0.24753
693	1.2487e-15	4.2819e-302	-0.60999	-1.5694	0.92814	-0.016921	0.85355	-0.24814
694	1.2453e-15	1.5535e-302	-0.60011	-1.5732	0.92815	-0.017034	0.85512	-0.24874
695	1.2388e-15	5.6364e-303	-0.59022	-1.5769	0.92817	-0.017148	0.85668	-0.24933
696	1.2364e-15	2.045e-303	-0.5803	-1.5806	0.92818	-0.017263	0.85825	-0.24991
697	1.2332e-15	7.4195e-304	-0.57035	-1.5842	0.92819	-0.017378	0.85982	-0.25048
698	1.2254e-15	2.6919e-304	-0.56039	-1.5878	0.92821	-0.017493	0.8614	-0.25104
699	1.2223e-15	9.7666e-305	-0.5504	-1.5913	0.92822	-0.017609	0.86298	-0.25159
700	1.2177e-15	3.5434e-305	-0.54039	-1.5947	0.92824	-0.017725	0.86456	-0.25214
701	1.2147e-15	1.2856e-305	-0.53036	-1.5981	0.92825	-0.017842	0.86614	-0.25267
702	1.2099e-15	4.6644e-306	-0.52031	-1.6014	0.92827	-0.01796	0.86773	-0.25319
703	1.207e-15	1.6923e-306	-0.51024	-1.6046	0.92828	-0.018078	0.86933	-0.2537
704	1.2016e-15	6.1399e-307	-0.50015	-1.6078	0.9283	-0.018196	0.87092	-0.2542
705	1.1948e-15	2.2276e-307	-0.49004	-1.6109	0.92831	-0.018315	0.87252	-0.2547
706	1.1919e-15	8.0822e-308	-0.47991	-1.6139	0.92833	-0.018435	0.87412	-0.25518
707	1.1868e-15	2.9323e-308	-0.46976	-1.6169	0.92834	-0.018555	0.87573	-0.25565
708	1.1831e-15	1.0639e-308	-0.45959	-1.6198	0.92836	-0.018676	0.87733	-0.25611
709	1.1783e-15	3.86e-309	-0.4494	-1.6227	0.92837	-0.018797	0.87895	-0.25656
710	1.1738e-15	1.4004e-309	-0.4392	-1.6255	0.92839	-0.018919	0.88056	-0.257
711	1.1689e-15	5.081e-310	-0.42897	-1.6282	0.92841	-0.019041	0.88217	-0.25744
712	1.1648e-15	1.8435e-310	-0.41874	-1.6309	0.92842	-0.019164	0.88379	-0.25786
713	1.1636e-15	6.6884e-311	-0.40848	-1.6335	0.92844	-0.019288	0.88542	-0.25827
714	1.157e-15	2.4266e-311	-0.39821	-1.636	0.92846	-0.019412	0.88704	-0.25867
715	1.1534e-15	8.8042e-312	-0.38792	-1.6385	0.92847	-0.019536	0.88867	-0.25906
716	1.1493e-15	3.1943e-312	-0.37762	-1.6409	0.92849	-0.019662	0.89029	-0.25944
717	1.1454e-15	1.1589e-312	-0.3673	-1.6432	0.92851	-0.019788	0.89193	-0.25981
718	1.1425e-15	4.2048e-313	-0.35697	-1.6455	0.92852	-0.019914	0.89356	-0.26017
719	1.1388e-15	1.5255e-313	-0.34662	-1.6477	0.92854	-0.020041	0.8952	-0.26052
720	1.1336e-15	5.5349e-314	-0.33626	-1.6498	0.92856	-0.020169	0.89683	-0.26086
721	1.1252e-15	2.0081e-314	-0.32589	-1.6519	0.92858	-0.020297	0.89847	-0.26119
722	1.1221e-15	7.2858e-315	-0.31551	-1.6539	0.9286	-0.020426	0.90012	-0.2615
723	1.1177e-15	2.6434e-315	-0.30511	-1.6559	0.92862	-0.020556	0.90176	-0.26181
724	1.1145e-15	9.5906e-316	-0.2947	-1.6578	0.92863	-0.020686	0.90341	-0.26211
725	1.1094e-15	3.4796e-316	-0.28428	-1.6596	0.92865	-0.020817	0.90505	-0.2624
726	1.1066e-15	1.2625e-316	-0.27384	-1.6613	0.92867	-0.020949	0.9067	-0.26268
727	1.1021e-15	4.5798e-317	-0.2634	-1.663	0.92869	-0.021081	0.90835	-0.26294
728	1.0982e-15	1.6622e-317	-0.25294	-1.6647	0.92871	-0.021214	0.91001	-0.2632
729	1.0912e-15	6.0339e-318	-0.24248	-1.6662	0.92873	-0.021348	0.91166	-0.26345
730	1.0882e-15	2.1874e-318	-0.23201	-1.6677	0.92875	-0.021482	0.91332	-0.26368
731	1.0844e-15	7.9255e-319	-0.22152	-1.6691	0.92877	-0.021618	0.91497	-0.26391
732	1.079e-15	2.8532e-319	-0.21103	-1.6705	0.92879	-0.021753	0.91663	-0.26412
733	1.0751e-15	1.0567e-319	-0.20053	-1.6718	0.92881	-0.02189	0.91829	-0.26433
734	1.0714e-15	4.2267e-320	-0.19002	-1.673	0.92883	-0.022027	0.91996	-0.26452
735	1.0676e-15	1.0568e-320	-0.17951	-1.6742	0.92886	-0.022165	0.92162	-0.2647
736	1.0638e-15	0	-0.16899	-1.6753	0.92888	-0.022304	0.92328	-0.26488
737	1.059e-15	0	-0.15846	-1.6763	0.9289	-0.022444	0.92495	-0.26504
738	1.0577e-15	0	-0.14792	-1.6773	0.92892	-0.022584	0.92661	-0.26519
739	1.0508e-15	0	-0.13738	-1.6782	0.92894	-0.022725	0.92828	-0.26533
740	1.0496e-15	0	-0.12683	-1.679	0.92897	-0.022867	0.92995	-0.26546
741	1.0405e-15	0	-0.11628	-1.6797	0.92899	-0.02301	0.93161	-0.26558
742	1.0402e-15	0	-0.10572	-1.6804	0.92901	-0.023153	0.93328	-0.26569
743	1.0362e-15	0	-0.095164	-1.6811	0.92904	-0.023297	0.93495	-0.26579
744	1.0323e-15	0	-0.0846	-1.6816	0.92906	-0.023442	0.93662	-0.26588
745	1.0292e-15	0	-0.074032	-1.6821	0.92908	-0.023588	0.93829	-0.26596
746	1.0228e-15	0	-0.063461	-1.6826	0.92911	-0.023735	0.93997	-0.26603
747	1.0193e-15	0	-0.052888	-1.6829	0.92913	-0.023883	0.94164	-0.26609
748	1.014e-15	0	-0.042313	-1.6832	0.92916	-0.024031	0.94331	-0.26614
749	1.0093e-15	0	-0.031736	-1.6835	0.92918	-0.024181	0.94498	-0.26617
750	1.0052e-15	0	-0.021158	-1.6836	0.92921	-0.024331	0.94665	-0.2662
751	1.0002e-15	0	-0.010579	-1.6837	0.92923	-0.024482	0.94833	-0.26621
752	9.9373e-16	0	-3.093e-16	-1.6838	0.92926	-0.024634	0.95	-0.26622
753	9.9314e-16	0	0.010579	-1.6837	0.92929	-0.024787	0.95167	-0.26621
754	9.8856e-16	0	0.021158	-1.6836	0.92931	-0.024941	0.95335	-0.2662
755	9.8493e-16	0	0.031736	-1.6835	0.92934	-0.025096	0.95502	-0.26617
756	9.8044e-16	0	0.042313	-1.6832	0.92937	-0.025252	0.95669	-0.26614
757	9.7794e-16	0	0.052888	-1.6829	0.9294	-0.025408	0.95836	-0.26609
758	9.7314e-16	0	0.063461	-1.6826	0.92943	-0.025566	0.96003	-0.26603
759	9.6766e-16	0	0.074032	-1.6821	0.92945	-0.025725	0.96171	-0.26596
760	9.6447e-16	0	0.0846	-1.6816	0.92948	-0.025885	0.96338	-0.26588
761	9.6088e-16	0	0.095164	-1.6811	0.92951	-0.026045	0.96505	-0.26579
762	9.548e-16	0	0.10572	-1.6804	0.92954	-0.026207	0.96672	-0.26569
763	9.5139e-16	0	0.11628	-1.6797	0.92957	-0.02637	0.96839	-0.26558
764	9.4665e-16	0	0.12683	-1.679	0.9296	-0.026534	0.97005	-0.26546
765	9.4402e-16	0	0.13738	-1.6782	0.92963	-0.026699	0.97172	-0.26533
766	9.4164e-16	0	0.14792	-1.6773	0.92966	-0.026865	0.97339	-0.26519
767	9.3761e-16	0	0.15846	-1.6763	0.9297	-0.027032	0.97505	-0.26504
768	9.3236e-16	0	0.16899	-1.6753	0.92973	-0.0272	0.97672	-0.26488
769	9.2977e-16	0	0.17951	-1.6742	0.92976	-0.027369	0.97838	-0.2647
770	9.2429e-16	0	0.19002	-1.673	0.92979	-0.027539	0.98004	-0.26452
771	9.2111e-16	0	0.20053	-1.6718	0.92983	-0.027711	0.98171	-0.26433
772	9.1745e-16	0	0.21103	-1.6705	0.92986	-0.027884	0.98337	-0.26412
773	9.1124e-16	0	0.22152	-1.6691	0.9299	-0.028057	0.98503	-0.26391
774	9.057e-16	0	0.23201	-1.6677	0.92993	-0.028232	0.98668	-0.26368
775	9.0293e-16	0	0.24248	-1.6662	0.92997	-0.028409	0.98834	-0.26345
776	8.9803e-16	0	0.25294	-1.6647	0.93	-0.028586	0.98999	-0.2632
777	8.9124e-16	0	0.2634	-1.663	0.93004	-0.028765	0.99165	-0.26294
778	8.8975e-16	0	0.27384	-1.6613	0.93007	-0.028945	0.9933	-0.26268
779	8.853e-16	0	0.28428	-1.6596	0.93011	-0.029126	0.99495	-0.2624
780	8.8121e-16	0	0.2947	-1.6578	0.93015	-0.029309	0.99659	-0.26211
781	8.7656e-16	0	0.30511	-1.6559	0.93019	-0.029492	0.99824	-0.26181
782	8.7209e-16	0	0.31551	-1.6539	0.93023	-0.029678	0.99988	-0.2615
783	8.6918e-16	0	0.32589	-1.6519	0.93027	-0.029864	1.0015	-0.26119
784	8.6272e-16	0	0.33626	-1.6498	0.9303	-0.030052	1.0032	-0.26086
785	8.6027e-16	0	0.34662	-1.6477	0.93035	-0.030241	1.0048	-0.26052
786	8.5685e-16	0	0.35697	-1.6455	0.93039	-0.030432	1.0064	-0.26017
787	8.5423e-16	0	0.3673	-1.6432	0.93043	-0.030624	1.0081	-0.25981
788	8.4769e-16	0	0.37762	-1.6409	0.93047	-0.030817	1.0097	-0.25944
789	8.4204e-16	0	0.38792	-1.6385	0.93051	-0.031012	1.0113	-0.25906
790	8.3724e-16	0	0.39821	-1.636	0.93056	-0.031208	1.013	-0.25867
791	8.3286e-16	0	0.40848	-1.6335	0.9306	-0.031406	1.0146	-0.25827
792	8.2963e-16	0	0.41874	-1.6309	0.93064	-0.031605	1.0162	-0.25786
793	8.2653e-16	0	0.42897	-1.6282	0.93069	-0.031806	1.0178	-0.25744
794	8.2023e-16	0	0.4392	-1.6255	0.93073	-0.032008	1.0194	-0.257
795	8.1847e-16	0	0.4494	-1.6227	0.93078	-0.032212	1.0211	-0.25656
796	8.1362e-16	0	0.45959	-1.6198	0.93083	-0.032418	1.0227	-0.25611
797	8.0878e-16	0	0.46976	-1.6169	0.93088	-0.032625	1.0243	-0.25565
798	8.0689e-16	0	0.47991	-1.6139	0.93092	-0.032834	1.0259	-0.25518
799	8.0522e-16	0	0.49004	-1.6109	0.93097	-0.033044	1.0275	-0.2547
800	7.9567e-16	0	0.50015	-1.6078	0.93102	-0.033256	1.0291	-0.2542
801	7.9355e-16	0	0.51024	-1.6046	0.93107	-0.03347	1.0307	-0.2537
802	7.8889e-16	0	0.52031	-1.6014	0.93113	-0.033686	1.0323	-0.25319
803	7.852e-16	0	0.53036	-1.5981	0.93118	-0.033903	1.0339	-0.25267
804	7.828e-16	0	0.54039	-1.5947	0.93123	-0.034122	1.0354	-0.25214
805	7.7419e-16	0	0.5504	-1.5913	0.93129	-0.034343	1.037	-0.25159
806	7.7287e-16	0	0.56039	-1.5878	0.93134	-0.034566	1.0386	-0.25104
807	7.6628e-16	0	0.57035	-1.5842	0.9314	-0.03479	1.0402	-0.25048
808	7.6098e-16	0	0.5803	-1.5806	0.93145	-0.035017	1.0418	-0.24991
809	7.6019e-16	0	0.59022	-1.5769	0.93151	-0.035245	1.0433	-0.24933
810	7.5492e-16	0	0.60011	-1.5732	0.93157	-0.035475	1.0449	-0.24874
811	7.5029e-16	0	0.60999	-1.5694	0.93163	-0.035708	1.0464	-0.24814
812	7.4821e-16	0	0.61984	-1.5655	0.93169	-0.035942	1.048	-0.24753
813	7.4399e-16	0	0.62966	-1.5616	0.93175	-0.036178	1.0496	-0.2469
814	7.3966e-16	0	0.63946	-1.5576	0.93181	-0.036416	1.0511	-0.24627
815	7.3584e-16	0	0.64923	-1.5536	0.93187	-0.036657	1.0527	-0.24563
816	7.3372e-16	0	0.65898	-1.5495	0.93194	-0.036899	1.0542	-0.24498
817	7.2792e-16	0	0.6687	-1.5453	0.932	-0.037144	1.0557	-0.24432
818	7.2362e-16	0	0.6784	-1.5411	0.93207	-0.037391	1.0573	-0.24366
819	7.2242e-16	0	0.68807	-1.5368	0.93213	-0.03764	1.0588	-0.24298
820	7.1267e-16	0	0.69771	-1.5324	0.9322	-0.037891	1.0603	-0.24229
821	7.1099e-16	0	0.70733	-1.528	0.93227	-0.038145	1.0618	-0.24159
822	7.0855e-16	0	0.71691	-1.5235	0.93234	-0.038401	1.0634	-0.24088
823	7.0438e-16	0	0.72647	-1.519	0.93241	-0.038659	1.0649	-0.24017
824	6.9709e-16	0	0.736	-1.5144	0.93248	-0.03892	1.0664	-0.23944
825	6.936e-16	0	0.7455	-1.5097	0.93256	-0.039183	1.0679	-0.2387
826	6.9076e-16	0	0.75497	-1.505	0.93263	-0.039448	1.0694	-0.23796
827	6.8621e-16	0	0.76441	-1.5002	0.93271	-0.039716	1.0709	-0.2372
828	6.8287e-16	0	0.77382	-1.4954	0.93279	-0.039987	1.0723	-0.23644
829	6.7937e-16	0	0.7832	-1.4905	0.93287	-0.04026	1.0738	-0.23567
830	6.7513e-16	0	0.79255	-1.4856	0.93295	-0.040536	1.0753	-0.23488
831	6.7135e-16	0	0.80187	-1.4806	0.93303	-0.040814	1.0768	-0.23409
832	6.7005e-16	0	0.81116	-1.4755	0.93311	-0.041095	1.0783	-0.23329
833	6.6496e-16	0	0.82041	-1.4704	0.9332	-0.041379	1.0797	-0.23248
834	6.6011e-16	0	0.82964	-1.4652	0.93328	-0.041666	1.0812	-0.23166
835	6.5381e-16	0	0.83883	-1.4599	0.93337	-0.041955	1.0826	-0.23083
836	6.4954e-16	0	0.84798	-1.4546	0.93346	-0.042248	1.0841	-0.22999
837	6.4506e-16	0	0.85711	-1.4493	0.93355	-0.042543	1.0855	-0.22915
838	6.418e-16	0	0.8662	-1.4439	0.93364	-0.042841	1.087	-0.22829
839	6.3963e-16	0	0.87525	-1.4384	0.93374	-0.043143	1.0884	-0.22743
840	6.3472e-16	0	0.88427	-1.4329	0.93383	-0.043447	1.0898	-0.22655
841	6.3222e-16	0	0.89326	-1.4273	0.93393	-0.043755	1.0912	-0.22567
842	6.2489e-16	0	0.90221	-1.4216	0.93403	-0.044065	1.0926	-0.22478
843	6.206e-16	0	0.91112	-1.416	0.93413	-0.044379	1.0941	-0.22388
844	6.1808e-16	0	0.92	-1.4102	0.93423	-0.044696	1.0955	-0.22297
845	6.1331e-16	0	0.92884	-1.4044	0.93434	-0.045017	1.0969	-0.22205
846	6.0805e-16	0	0.93765	-1.3985	0.93444	-0.045341	1.0983	-0.22112
847	6.0628e-16	0	0.94642	-1.3926	0.93455	-0.045668	1.0996	-0.22019
848	6.0272e-16	0	0.95515	-1.3866	0.93466	-0.045999	1.101	-0.21924
849	5.9815e-16	0	0.96384	-1.3806	0.93477	-0.046334	1.1024	-0.21829
850	5.9443e-16	0	0.9725	-1.3745	0.93489	-0.046672	1.1038	-0.21733
851	5.921e-16	0	0.98111	-1.3684	0.93501	-0.047014	1.1051	-0.21636
852	5.8905e-16	0	0.98969	-1.3622	0.93513	-0.047359	1.1065	-0.21538
853	5.8418e-16	0	0.99823	-1.3559	0.93525	-0.047709	1.1078	-0.21439
854	5.7878e-16	0	1.0067	-1.3497	0.93537	-0.048062	1.1092	-0.21339
855	5.7425e-16	0	1.0152	-1.3433	0.9355	-0.048419	1.1105	-0.21239
856	5.6835e-16	0	1.0236	-1.3369	0.93563	-0.048781	1.1118	-0.21138
857	5.6633e-16	0	1.032	-1.3304	0.93576	-0.049146	1.1132	-0.21036
858	5.6277e-16	0	1.0403	-1.3239	0.93589	-0.049516	1.1145	-0.20933
859	5.5867e-16	0	1.0486	-1.3174	0.93603	-0.04989	1.1158	-0.20829
860	5.5284e-16	0	1.0569	-1.3107	0.93617	-0.050268	1.1171	-0.20724
861	5.5066e-16	0	1.0651	-1.3041	0.93631	-0.05065	1.1184	-0.20619
862	5.4631e-16	0	1.0733	-1.2974	0.93646	-0.051038	1.1197	-0.20513
863	5.4322e-16	0	1.0814	-1.2906	0.93661	-0.051429	1.121	-0.20406
864	5.4085e-16	0	1.0895	-1.2838	0.93676	-0.051826	1.1223	-0.20298
865	5.3655e-16	0	1.0975	-1.2769	0.93691	-0.052227	1.1235	-0.20189
866	5.3262e-16	0	1.1055	-1.27	0.93707	-0.052633	1.1248	-0.2008
867	5.2921e-16	0	1.1135	-1.263	0.93723	-0.053043	1.1261	-0.19969
868	5.2537e-16	0	1.1214	-1.256	0.9374	-0.053459	1.1273	-0.19858
869	5.1929e-16	0	1.1293	-1.2489	0.93756	-0.05388	1.1286	-0.19747
870	5.1488e-16	0	1.1371	-1.2418	0.93774	-0.054306	1.1298	-0.19634
871	5.1282e-16	0	1.1449	-1.2346	0.93791	-0.054738	1.131	-0.19521
872	5.0895e-16	0	1.1526	-1.2274	0.93809	-0.055175	1.1322	-0.19407
873	5.0533e-16	0	1.1603	-1.2201	0.93828	-0.055617	1.1335	-0.19292
874	4.9926e-16	0	1.1679	-1.2128	0.93846	-0.056065	1.1347	-0.19176
875	4.9471e-16	0	1.1755	-1.2055	0.93865	-0.056518	1.1359	-0.1906
876	4.9185e-16	0	1.1831	-1.1981	0.93885	-0.056978	1.1371	-0.18943
877	4.8357e-16	0	1.1906	-1.1906	0.93905	-0.057443	1.1382	-0.18825
878	4.7937e-16	0	1.1981	-1.1831	0.93926	-0.057915	1.1394	-0.18706
879	4.7583e-16	0	1.2055	-1.1755	0.93947	-0.058392	1.1406	-0.18587
880	4.7302e-16	0	1.2128	-1.1679	0.93968	-0.058876	1.1418	-0.18466
881	4.6939e-16	0	1.2201	-1.1603	0.9399	-0.059366	1.1429	-0.18346
882	4.6357e-16	0	1.2274	-1.1526	0.94013	-0.059863	1.1441	-0.18224
883	4.6163e-16	0	1.2346	-1.1449	0.94036	-0.060367	1.1452	-0.18102
884	4.5791e-16	0	1.2418	-1.1371	0.94059	-0.060877	1.1463	-0.17979
885	4.5453e-16	0	1.2489	-1.1293	0.94083	-0.061394	1.1475	-0.17855
886	4.5139e-16	0	1.256	-1.1214	0.94108	-0.061918	1.1486	-0.17731
887	4.4497e-16	0	1.263	-1.1135	0.94133	-0.06245	1.1497	-0.17605
888	4.4381e-16	0	1.27	-1.1055	0.94159	-0.062989	1.1508	-0.1748
889	4.4005e-16	0	1.2769	-1.0975	0.94186	-0.063535	1.1519	-0.17353
890	4.3669e-16	0	1.2838	-1.0895	0.94213	-0.064089	1.153	-0.17226
891	4.2953e-16	0	1.2906	-1.0814	0.94241	-0.064651	1.1541	-0.17098
892	4.2594e-16	0	1.2974	-1.0733	0.9427	-0.06522	1.1551	-0.1697
893	4.2061e-16	0	1.3041	-1.0651	0.94299	-0.065798	1.1562	-0.1684
894	4.1853e-16	0	1.3107	-1.0569	0.94329	-0.066384	1.1572	-0.1671
895	4.1544e-16	0	1.3174	-1.0486	0.9436	-0.066979	1.1583	-0.1658
896	4.1158e-16	0	1.3239	-1.0403	0.94392	-0.067582	1.1593	-0.16449
897	4.0884e-16	0	1.3304	-1.032	0.94424	-0.068194	1.1604	-0.16317
898	4.044e-16	0	1.3369	-1.0236	0.94458	-0.068815	1.1614	-0.16184
899	4.0045e-16	0	1.3433	-1.0152	0.94492	-0.069445	1.1624	-0.16051
900	3.9681e-16	0	1.3497	-1.0067	0.94527	-0.070084	1.1634	-0.15917
901	3.9232e-16	0	1.3559	-0.99823	0.94564	-0.070733	1.1644	-0.15783
902	3.8615e-16	0	1.3622	-0.98969	0.94601	-0.071392	1.1654	-0.15648
903	3.815e-16	0	1.3684	-0.98111	0.94639	-0.07206	1.1664	-0.15512
904	3.787e-16	0	1.3745	-0.9725	0.94678	-0.072739	1.1673	-0.15376
905	3.772e-16	0	1.3806	-0.96384	0.94719	-0.073428	1.1683	-0.15239
906	3.6972e-16	0	1.3866	-0.95515	0.9476	-0.074127	1.1692	-0.15102
907	3.6717e-16	0	1.3926	-0.94642	0.94803	-0.074838	1.1702	-0.14964
908	3.6464e-16	0	1.3985	-0.93765	0.94847	-0.075559	1.1711	-0.14825
909	3.6002e-16	0	1.4044	-0.92884	0.94892	-0.076291	1.172	-0.14686
910	3.5514e-16	0	1.4102	-0.92	0.94939	-0.077035	1.173	-0.14546
911	3.5305e-16	0	1.416	-0.91112	0.94987	-0.07779	1.1739	-0.14406
912	3.4869e-16	0	1.4216	-0.90221	0.95036	-0.078558	1.1748	-0.14265
913	3.4352e-16	0	1.4273	-0.89326	0.95087	-0.079337	1.1757	-0.14123
914	3.4036e-16	0	1.4329	-0.88427	0.95139	-0.080128	1.1766	-0.13981
915	3.361e-16	0	1.4384	-0.87525	0.95193	-0.080933	1.1774	-0.13839
916	3.3126e-16	0	1.4439	-0.8662	0.95249	-0.08175	1.1783	-0.13695
917	3.2842e-16	0	1.4493	-0.85711	0.95306	-0.08258	1.1791	-0.13552
918	3.2535e-16	0	1.4546	-0.84798	0.95365	-0.083423	1.18	-0.13407
919	3.201e-16	0	1.4599	-0.83883	0.95426	-0.084279	1.1808	-0.13263
920	3.1554e-16	0	1.4652	-0.82964	0.95489	-0.08515	1.1817	-0.13117
921	3.1179e-16	0	1.4704	-0.82041	0.95554	-0.086034	1.1825	-0.12972
922	3.0715e-16	0	1.4755	-0.81116	0.95621	-0.086933	1.1833	-0.12825
923	3.0086e-16	0	1.4806	-0.80187	0.95691	-0.087846	1.1841	-0.12678
924	2.9866e-16	0	1.4856	-0.79255	0.95762	-0.088774	1.1849	-0.12531
925	2.9599e-16	0	1.4905	-0.7832	0.95836	-0.089716	1.1857	-0.12383
926	2.918e-16	0	1.4954	-0.77382	0.95913	-0.090674	1.1864	-0.12235
927	2.8728e-16	0	1.5002	-0.76441	0.95992	-0.091647	1.1872	-0.12086
928	2.8333e-16	0	1.505	-0.75497	0.96073	-0.092636	1.188	-0.11937
929	2.785e-16	0	1.5097	-0.7455	0.96158	-0.09364	1.1887	-0.11787
930	2.7703e-16	0	1.5144	-0.736	0.96246	-0.09466	1.1894	-0.11637
931	2.7313e-16	0	1.519	-0.72647	0.96336	-0.095697	1.1902	-0.11486
932	2.6743e-16	0	1.5235	-0.71691	0.9643	-0.096749	1.1909	-0.11335
933	2.6426e-16	0	1.528	-0.70733	0.96528	-0.097818	1.1916	-0.11184
934	2.5974e-16	0	1.5324	-0.69771	0.96628	-0.098903	1.1923	-0.11032
935	2.5645e-16	0	1.5368	-0.68807	0.96733	-0.10001	1.193	-0.10879
936	2.5132e-16	0	1.5411	-0.6784	0.96841	-0.10112	1.1937	-0.10726
937	2.4805e-16	0	1.5453	-0.6687	0.96954	-0.10226	1.1943	-0.10573
938	2.4469e-16	0	1.5495	-0.65898	0.9707	-0.10341	1.195	-0.10419
939	2.4166e-16	0	1.5536	-0.64923	0.97191	-0.10458	1.1956	-0.10265
940	2.3414e-16	0	1.5576	-0.63946	0.97317	-0.10576	1.1963	-0.1011
941	2.3103e-16	0	1.5616	-0.62966	0.97447	-0.10696	1.1969	-0.099555
942	2.2951e-16	0	1.5655	-0.61984	0.97583	-0.10818	1.1975	-0.098002
943	2.2446e-16	0	1.5694	-0.60999	0.97724	-0.10941	1.1981	-0.096445
944	2.1975e-16	0	1.5732	-0.60011	0.9787	-0.11066	1.1987	-0.094884
945	2.154e-16	0	1.5769	-0.59022	0.98023	-0.11192	1.1993	-0.093319
946	2.1433e-16	0	1.5806	-0.5803	0.98181	-0.1132	1.1999	-0.091751
947	2.0922e-16	0	1.5842	-0.57035	0.98346	-0.11449	1.2005	-0.090179
948	2.0535e-16	0	1.5878	-0.56039	0.98518	-0.11579	1.201	-0.088603
949	2.0153e-16	0	1.5913	-0.5504	0.98696	-0.1171	1.2016	-0.087024
950	1.9782e-16	0	1.5947	-0.54039	0.98883	-0.11843	1.2021	-0.085442
951	1.9232e-16	0	1.5981	-0.53036	0.99076	-0.11976	1.2027	-0.083856
952	1.8944e-16	0	1.6014	-0.52031	0.99279	-0.1211	1.2032	-0.082267
953	1.8762e-16	0	1.6046	-0.51024	0.99489	-0.12245	1.2037	-0.080674
954	1.8504e-16	0	1.6078	-0.50015	0.99709	-0.1238	1.2042	-0.079078
955	1.7945e-16	0	1.6109	-0.49004	0.99938	-0.12515	1.2047	-0.07748
956	1.7453e-16	0	1.6139	-0.47991	1.0018	-0.1265	1.2052	-0.075878
957	1.6941e-16	0	1.6169	-0.46976	1.0043	-0.12785	1.2056	-0.074273
958	1.6649e-16	0	1.6198	-0.45959	1.0069	-0.12919	1.2061	-0.072665
959	1.5998e-16	0	1.6227	-0.4494	1.0096	-0.13052	1.2066	-0.071055
960	1.5947e-16	0	1.6255	-0.4392	1.0124	-0.13183	1.207	-0.069441
961	1.5341e-16	0	1.6282	-0.42897	1.0154	-0.13312	1.2074	-0.067825
962	1.4811e-16	0	1.6309	-0.41874	1.0185	-0.13438	1.2079	-0.066206
963	1.421e-16	0	1.6335	-0.40848	1.0217	-0.13562	1.2083	-0.064585
964	1.4013e-16	0	1.636	-0.39821	1.0251	-0.13681	1.2087	-0.062961
965	1.3831e-16	0	1.6385	-0.38792	1.0286	-0.13796	1.2091	-0.061334
966	1.3215e-16	0	1.6409	-0.37762	1.0322	-0.13905	1.2094	-0.059705
967	1.2942e-16	0	1.6432	-0.3673	1.0361	-0.14008	1.2098	-0.058074
968	1.2307e-16	0	1.6455	-0.35697	1.0401	-0.14104	1.2102	-0.056441
969	1.2075e-16	0	1.6477	-0.34662	1.0442	-0.14191	1.2105	-0.054805
970	1.1719e-16	0	1.6498	-0.33626	1.0486	-0.14268	1.2109	-0.053167
971	1.128e-16	0	1.6519	-0.32589	1.0531	-0.14334	1.2112	-0.051527
972	1.1124e-16	0	1.6539	-0.31551	1.0578	-0.14387	1.2115	-0.049885
973	1.078e-16	0	1.6559	-0.30511	1.0627	-0.14426	1.2118	-0.048241
974	1.0002e-16	0	1.6578	-0.2947	1.0678	-0.14448	1.2121	-0.046595
975	9.8621e-17	0	1.6596	-0.28428	1.0731	-0.14453	1.2124	-0.044947
976	9.6879e-17	0	1.6613	-0.27384	1.0785	-0.14437	1.2127	-0.043297
977	9.2299e-17	0	1.663	-0.2634	1.0842	-0.14399	1.2129	-0.041646
978	8.9229e-17	0	1.6647	-0.25294	1.0901	-0.14336	1.2132	-0.039993
979	8.6497e-17	0	1.6662	-0.24248	1.0961	-0.14246	1.2134	-0.038339
980	8.2084e-17	0	1.6677	-0.23201	1.1023	-0.14125	1.2137	-0.036683
981	7.3914e-17	0	1.6691	-0.22152	1.1087	-0.13972	1.2139	-0.035025
982	6.8781e-17	0	1.6705	-0.21103	1.1152	-0.13783	1.2141	-0.033366
983	6.73e-17	0	1.6718	-0.20053	1.1219	-0.13555	1.2143	-0.031706
984	6.4271e-17	0	1.673	-0.19002	1.1286	-0.13285	1.2145	-0.030045
985	6.1481e-17	0	1.6742	-0.17951	1.1354	-0.12971	1.2147	-0.028382
986	5.6122e-17	0	1.6753	-0.16899	1.1423	-0.1261	1.2149	-0.026718
987	5.1757e-17	0	1.6763	-0.15846	1.1492	-0.12199	1.215	-0.025054
988	4.9133e-17	0	1.6773	-0.14792	1.1561	-0.11736	1.2152	-0.023388
989	4.41e-17	0	1.6782	-0.13738	1.1628	-0.11218	1.2153	-0.021721
990	3.9513e-17	0	1.679	-0.12683	1.1694	-0.10646	1.2155	-0.020054
991	3.7947e-17	0	1.6797	-0.11628	1.1759	-0.10017	1.2156	-0.018385
992	3.3469e-17	0	1.6804	-0.10572	1.1821	-0.093318	1.2157	-0.016716
993	3.1516e-17	0	1.6811	-0.095164	1.1879	-0.085911	1.2158	-0.015046
994	2.6897e-17	0	1.6816	-0.0846	1.1934	-0.077964	1.2159	-0.013376
995	2.3921e-17	0	1.6821	-0.074032	1.1984	-0.069502	1.216	-0.011705
996	1.6706e-17	0	1.6826	-0.063461	1.2029	-0.06056	1.216	-0.010034
997	1.5476e-17	0	1.6829	-0.052888	1.2069	-0.051185	1.2161	-0.0083622
998	8.9027e-18	0	1.6832	-0.042313	1.2102	-0.04143	1.2161	-0.0066901
999	5.3953e-18	0	1.6835	-0.031736	1.2128	-0.03136	1.2162	-0.0050178
1000	2.754e-19	0	1.6836	-0.021158	1.2147	-0.021045	1.2162	-0.0033453
0	0	0	1.6837	-0.010579	1.2158	-0.010565	1.2162	-0.0016727


==> bound3.dat <==
1	1	1	-0.93475	0	-0.86773	0	-0.86773	0
2	0.77444	0.9283	-0.91867	-0.17266	-0.85213	-0.16079	-0.86432	-0.076835
3	0.68477	0.86174	-0.87203	-0.33663	-0.80704	-0.31283	-0.85417	-0.15277
4	0.61454	0.79995	-0.79931	-0.48463	-0.73709	-0.4489	-0.83753	-0.22694
5	0.55231	0.74259	-0.7068	-0.61172	-0.64877	-0.56428	-0.81475	-0.29856
6	0.49658	0.68934	-0.60142	-0.71558	-0.54905	-0.657	-0.78634	-0.36691
7	0.44665	0.63991	-0.48964	-0.79625	-0.44429	-0.72745	-0.75289	-0.4314
8	0.40185	0.59403	-0.37684	-0.85543	-0.33962	-0.77764	-0.71506	-0.49157
9	0.36159	0.55144	-0.26701	-0.89581	-0.23869	-0.81043	-0.67354	-0.54709
10	0.3254	0.5119	-0.16282	-0.92046	-0.14384	-0.82896	-0.62902	-0.59773
11	0.29285	0.47519	-0.065841	-0.93243	-0.056325	-0.83621	-0.58221	-0.64341
12	0.26357	0.44112	0.023201	-0.93447	0.023383	-0.83481	-0.53375	-0.68415
13	0.23723	0.40949	0.10418	-0.92893	0.095339	-0.82697	-0.48425	-0.72004
14	0.21352	0.38013	0.17733	-0.91778	0.15992	-0.81448	-0.43425	-0.75125
15	0.19218	0.35287	0.24315	-0.90258	0.21767	-0.79873	-0.38423	-0.77803
16	0.17298	0.32757	0.3022	-0.88456	0.26921	-0.78081	-0.33459	-0.80063
17	0.1557	0.30408	0.35513	-0.86467	0.31519	-0.76153	-0.28569	-0.81935
18	0.14015	0.28228	0.40255	-0.84363	0.35621	-0.74151	-0.2378	-0.83451
19	0.12614	0.26204	0.44507	-0.822	0.39284	-0.72119	-0.19116	-0.84641
20	0.11354	0.24325	0.48321	-0.80017	0.4256	-0.7009	-0.14592	-0.85537
21	0.10217	0.22581	0.5175	-0.77844	0.45494	-0.68088	-0.10222	-0.86169
22	0.091893	0.20962	0.54835	-0.75702	0.48129	-0.66128	-0.060149	-0.86564
23	0.082477	0.19459	0.57618	-0.73606	0.50498	-0.64222	-0.019752	-0.8675
24	0.073791	0.18063	0.60132	-0.71567	0.52634	-0.62376	0.018942	-0.86752
25	0.065651	0.16768	0.62408	-0.6959	0.54565	-0.60596	0.055932	-0.86592
26	0.058085	0.15566	0.64474	-0.67681	0.56313	-0.58882	0.091234	-0.86292
27	0.05104	0.1445	0.66352	-0.65841	0.57901	-0.57236	0.12488	-0.8587
28	0.044592	0.13414	0.68064	-0.6407	0.59345	-0.55656	0.15691	-0.85342
29	0.038703	0.12452	0.69627	-0.62368	0.60661	-0.54142	0.18737	-0.84726
30	0.033407	0.11559	0.71056	-0.60734	0.61865	-0.52692	0.21632	-0.84033
31	0.028658	0.1073	0.72367	-0.59166	0.62967	-0.51303	0.24383	-0.83277
32	0.024452	0.099608	0.73572	-0.57661	0.63978	-0.49974	0.26994	-0.82467
33	0.020741	0.092466	0.7468	-0.56218	0.64908	-0.487	0.29473	-0.81614
34	0.0175	0.085836	0.75702	-0.54834	0.65764	-0.47481	0.31826	-0.80726
35	0.014682	0.079681	0.76646	-0.53507	0.66555	-0.46313	0.3406	-0.79809
36	0.012253	0.073968	0.7752	-0.52233	0.67286	-0.45194	0.36179	-0.78871
37	0.010169	0.068664	0.7833	-0.51011	0.67963	-0.44122	0.38191	-0.77916
38	0.0083951	0.063741	0.79082	-0.49837	0.68592	-0.43093	0.40101	-0.76951
39	0.0068931	0.05917	0.79781	-0.4871	0.69175	-0.42106	0.41915	-0.75978
40	0.0056302	0.054928	0.80432	-0.47627	0.69719	-0.41159	0.43638	-0.75002
41	0.0045742	0.050989	0.81039	-0.46587	0.70225	-0.40249	0.45275	-0.74025
42	0.0036968	0.047333	0.81606	-0.45586	0.70698	-0.39375	0.46831	-0.73051
43	0.002972	0.043939	0.82137	-0.44623	0.7114	-0.38535	0.4831	-0.72081
44	0.0023769	0.040789	0.82633	-0.43696	0.71554	-0.37727	0.49717	-0.71118
45	0.001891	0.037864	0.83099	-0.42804	0.71942	-0.36949	0.51055	-0.70163
46	0.0014966	0.035149	0.83537	-0.41944	0.72306	-0.362	0.5233	-0.69218
47	0.0011784	0.032629	0.83948	-0.41115	0.72648	-0.35479	0.53544	-0.68283
48	0.00092302	0.030289	0.84335	-0.40315	0.7297	-0.34783	0.547	-0.67361
49	0.00071928	0.028117	0.84699	-0.39544	0.73273	-0.34113	0.55802	-0.6645
50	0.00055764	0.026101	0.85043	-0.38799	0.73559	-0.33465	0.56854	-0.65553
51	0.00043011	0.02423	0.85367	-0.3808	0.73829	-0.3284	0.57857	-0.64669
52	0.00033006	0.022492	0.85674	-0.37384	0.74084	-0.32237	0.58815	-0.638
53	0.00025199	0.02088	0.85964	-0.36712	0.74325	-0.31653	0.59729	-0.62944
54	0.00019141	0.019382	0.86239	-0.36062	0.74553	-0.31089	0.60603	-0.62103
55	0.00014465	0.017993	0.86499	-0.35433	0.74769	-0.30543	0.61438	-0.61277
56	0.00010877	0.016702	0.86746	-0.34824	0.74974	-0.30015	0.62238	-0.60465
57	8.1373e-05	0.015505	0.86981	-0.34234	0.75169	-0.29504	0.63002	-0.59668
58	6.057e-05	0.014393	0.87204	-0.33662	0.75354	-0.29008	0.63734	-0.58885
59	4.486e-05	0.013361	0.87416	-0.33108	0.7553	-0.28528	0.64435	-0.58117
60	3.3057e-05	0.012403	0.87617	-0.3257	0.75697	-0.28063	0.65107	-0.57364
61	2.4238e-05	0.011514	0.8781	-0.32049	0.75856	-0.27611	0.65751	-0.56624
62	1.7683e-05	0.010688	0.87993	-0.31542	0.76008	-0.27173	0.66369	-0.55899
63	1.2836e-05	0.0099218	0.88167	-0.31051	0.76153	-0.26747	0.66962	-0.55188
64	9.2718e-06	0.0092104	0.88334	-0.30573	0.76291	-0.26334	0.67531	-0.5449
65	6.6637e-06	0.00855	0.88493	-0.30109	0.76423	-0.25932	0.68077	-0.53805
66	4.7655e-06	0.0079369	0.88646	-0.29658	0.7655	-0.25542	0.68602	-0.53134
67	3.3912e-06	0.0073678	0.88791	-0.29219	0.7667	-0.25163	0.69107	-0.52476
68	2.4012e-06	0.0068395	0.88931	-0.28792	0.76786	-0.24793	0.69592	-0.51831
69	1.6919e-06	0.0063491	0.89064	-0.28376	0.76896	-0.24434	0.70059	-0.51198
70	1.1862e-06	0.0058938	0.89192	-0.27972	0.77002	-0.24085	0.70509	-0.50577
71	8.2758e-07	0.0054712	0.89315	-0.27578	0.77104	-0.23744	0.70941	-0.49968
72	5.7454e-07	0.0050789	0.89432	-0.27194	0.77201	-0.23413	0.71358	-0.49371
73	3.9691e-07	0.0047148	0.89545	-0.2682	0.77295	-0.23089	0.7176	-0.48786
74	2.7286e-07	0.0043767	0.89654	-0.26455	0.77385	-0.22774	0.72147	-0.48211
75	1.8666e-07	0.0040629	0.89758	-0.26099	0.77471	-0.22467	0.7252	-0.47648
76	1.2707e-07	0.0037716	0.89858	-0.25753	0.77554	-0.22168	0.72881	-0.47095
77	8.6079e-08	0.0035011	0.89954	-0.25414	0.77633	-0.21876	0.73228	-0.46553
78	5.8028e-08	0.0032501	0.90047	-0.25084	0.7771	-0.2159	0.73564	-0.46021
79	3.8928e-08	0.003017	0.90136	-0.24761	0.77784	-0.21312	0.73888	-0.45499
80	2.5988e-08	0.0028007	0.90222	-0.24446	0.77855	-0.2104	0.74201	-0.44987
81	1.7266e-08	0.0025999	0.90305	-0.24139	0.77924	-0.20775	0.74503	-0.44484
82	1.1415e-08	0.0024135	0.90385	-0.23838	0.7799	-0.20515	0.74796	-0.4399
83	7.5104e-09	0.0022404	0.90462	-0.23544	0.78053	-0.20262	0.75078	-0.43506
84	4.9176e-09	0.0020798	0.90536	-0.23257	0.78115	-0.20014	0.75352	-0.4303
85	3.2044e-09	0.0019306	0.90608	-0.22976	0.78174	-0.19771	0.75617	-0.42563
86	2.078e-09	0.0017922	0.90677	-0.22701	0.78232	-0.19534	0.75873	-0.42105
87	1.341e-09	0.0016637	0.90744	-0.22432	0.78287	-0.19302	0.76121	-0.41654
88	8.6129e-10	0.0015444	0.90808	-0.22169	0.7834	-0.19075	0.76362	-0.41212
89	5.5052e-10	0.0014337	0.90871	-0.21911	0.78392	-0.18853	0.76595	-0.40777
90	3.502e-10	0.0013309	0.90931	-0.21659	0.78442	-0.18636	0.7682	-0.40351
91	2.217e-10	0.0012354	0.9099	-0.21412	0.7849	-0.18423	0.77039	-0.39931
92	1.3969e-10	0.0011469	0.91046	-0.2117	0.78537	-0.18214	0.77251	-0.39519
93	8.759e-11	0.0010646	0.91101	-0.20933	0.78583	-0.1801	0.77457	-0.39114
94	5.4662e-11	0.00098829	0.91154	-0.20701	0.78626	-0.1781	0.77657	-0.38716
95	3.3951e-11	0.00091743	0.91206	-0.20473	0.78669	-0.17614	0.77851	-0.38325
96	2.0986e-11	0.00085164	0.91255	-0.2025	0.7871	-0.17421	0.78039	-0.3794
97	1.2911e-11	0.00079058	0.91304	-0.20031	0.7875	-0.17233	0.78222	-0.37562
98	7.9056e-12	0.00073389	0.91351	-0.19817	0.78789	-0.17048	0.78399	-0.3719
99	4.8177e-12	0.00068127	0.91396	-0.19606	0.78826	-0.16866	0.78572	-0.36824
100	2.922e-12	0.00063242	0.9144	-0.194	0.78863	-0.16688	0.78739	-0.36464
101	1.7639e-12	0.00058707	0.91483	-0.19197	0.78898	-0.16514	0.78902	-0.36111
102	1.0598e-12	0.00054498	0.91524	-0.18998	0.78932	-0.16342	0.79061	-0.35762
103	6.3375e-13	0.0005059	0.91565	-0.18803	0.78966	-0.16174	0.79215	-0.3542
104	3.772e-13	0.00046963	0.91604	-0.18611	0.78998	-0.16009	0.79365	-0.35083
105	2.2344e-13	0.00043595	0.91642	-0.18422	0.7903	-0.15846	0.7951	-0.34751
106	1.3174e-13	0.0004047	0.91679	-0.18237	0.7906	-0.15687	0.79652	-0.34424
107	7.7311e-14	0.00037568	0.91715	-0.18056	0.7909	-0.1553	0.7979	-0.34103
108	4.5157e-14	0.00034874	0.9175	-0.17877	0.79119	-0.15376	0.79925	-0.33787
109	2.6253e-14	0.00032373	0.91784	-0.17702	0.79147	-0.15225	0.80056	-0.33475
110	1.5192e-14	0.00030052	0.91817	-0.17529	0.79174	-0.15077	0.80183	-0.33168
111	8.7495e-15	0.00027897	0.91849	-0.1736	0.79201	-0.14931	0.80308	-0.32866
112	5.0142e-15	0.00025897	0.91881	-0.17193	0.79227	-0.14787	0.80429	-0.32569
113	2.8608e-15	0.0002404	0.91911	-0.17029	0.79252	-0.14646	0.80547	-0.32276
114	1.6256e-15	0.00022316	0.91941	-0.16868	0.79277	-0.14507	0.80662	-0.31987
115	9.1946e-16	0.00020716	0.9197	-0.16709	0.79301	-0.1437	0.80774	-0.31702
116	5.1714e-16	0.00019231	0.91998	-0.16553	0.79324	-0.14236	0.80884	-0.31422
117	2.9059e-16	0.00017852	0.92026	-0.16399	0.79347	-0.14104	0.80991	-0.31146
118	1.6244e-16	0.00016572	0.92052	-0.16248	0.79369	-0.13974	0.81095	-0.30873
119	9.1204e-17	0.00015384	0.92078	-0.161	0.7939	-0.13846	0.81196	-0.30605
120	5.0719e-17	0.00014281	0.92104	-0.15953	0.79412	-0.1372	0.81296	-0.3034
121	2.9254e-17	0.00013257	0.92129	-0.15809	0.79432	-0.13596	0.81393	-0.3008
122	1.7456e-17	0.00012306	0.92153	-0.15667	0.79452	-0.13473	0.81487	-0.29822
123	1.5646e-17	0.00011424	0.92177	-0.15527	0.79472	-0.13353	0.81579	-0.29569
124	1.3791e-17	0.00010605	0.922	-0.1539	0.79491	-0.13235	0.8167	-0.29319
125	1.2559e-17	9.8442e-05	0.92222	-0.15254	0.79509	-0.13118	0.81758	-0.29072
126	1.1983e-17	9.1383e-05	0.92244	-0.15121	0.79527	-0.13003	0.81844	-0.28829
127	1.15e-17	8.4831e-05	0.92266	-0.14989	0.79545	-0.1289	0.81928	-0.28589
128	1.095e-17	7.8748e-05	0.92287	-0.14859	0.79563	-0.12778	0.8201	-0.28352
129	1.046e-17	7.3102e-05	0.92307	-0.14731	0.79579	-0.12668	0.82091	-0.28119
130	1.021e-17	6.786e-05	0.92327	-0.14605	0.79596	-0.12559	0.82169	-0.27888
131	1.0015e-17	6.2994e-05	0.92347	-0.14481	0.79612	-0.12453	0.82246	-0.27661
132	9.5979e-18	5.8477e-05	0.92366	-0.14359	0.79628	-0.12347	0.82321	-0.27436
133	9.3083e-18	5.4284e-05	0.92385	-0.14238	0.79643	-0.12243	0.82395	-0.27215
134	9.2057e-18	5.0392e-05	0.92403	-0.14119	0.79659	-0.12141	0.82467	-0.26996
135	9.0147e-18	4.6779e-05	0.92421	-0.14002	0.79673	-0.1204	0.82537	-0.2678
136	8.9053e-18	4.3425e-05	0.92438	-0.13886	0.79688	-0.1194	0.82606	-0.26567
137	8.7649e-18	4.0311e-05	0.92455	-0.13772	0.79702	-0.11842	0.82673	-0.26356
138	8.7281e-18	3.7421e-05	0.92472	-0.13659	0.79716	-0.11745	0.82739	-0.26148
139	8.6452e-18	3.4737e-05	0.92488	-0.13548	0.79729	-0.11649	0.82804	-0.25943
140	8.498e-18	3.2247e-05	0.92504	-0.13438	0.79742	-0.11555	0.82867	-0.2574
141	8.3735e-18	2.9934e-05	0.9252	-0.1333	0.79755	-0.11461	0.82929	-0.2554
142	8.3409e-18	2.7788e-05	0.92535	-0.13223	0.79768	-0.11369	0.8299	-0.25342
143	8.2847e-18	2.5796e-05	0.9255	-0.13117	0.7978	-0.11279	0.83049	-0.25147
144	8.1604e-18	2.3946e-05	0.92565	-0.13013	0.79793	-0.11189	0.83107	-0.24954
145	8.0487e-18	2.2229e-05	0.92579	-0.1291	0.79804	-0.11101	0.83164	-0.24763
146	7.991e-18	2.0635e-05	0.92594	-0.12809	0.79816	-0.11013	0.8322	-0.24574
147	7.905e-18	1.9155e-05	0.92607	-0.12708	0.79827	-0.10927	0.83275	-0.24388
148	7.8223e-18	1.7782e-05	0.92621	-0.12609	0.79839	-0.10842	0.83329	-0.24204
149	7.7932e-18	1.6507e-05	0.92634	-0.12512	0.7985	-0.10758	0.83382	-0.24022
150	7.6762e-18	1.5323e-05	0.92647	-0.12415	0.7986	-0.10674	0.83433	-0.23842
151	7.6364e-18	1.4225e-05	0.9266	-0.1232	0.79871	-0.10592	0.83484	-0.23664
152	7.5872e-18	1.3205e-05	0.92672	-0.12225	0.79881	-0.10511	0.83533	-0.23488
153	7.5036e-18	1.2258e-05	0.92685	-0.12132	0.79891	-0.10431	0.83582	-0.23314
154	7.4689e-18	1.1379e-05	0.92697	-0.1204	0.79901	-0.10352	0.8363	-0.23143
155	7.407e-18	1.0563e-05	0.92708	-0.11949	0.79911	-0.10274	0.83677	-0.22973
156	7.3747e-18	9.8056e-06	0.9272	-0.11859	0.7992	-0.10196	0.83723	-0.22805
157	7.3437e-18	9.1025e-06	0.92731	-0.1177	0.7993	-0.1012	0.83768	-0.22638
158	7.2996e-18	8.4498e-06	0.92742	-0.11683	0.79939	-0.10044	0.83812	-0.22474
159	7.2243e-18	7.844e-06	0.92753	-0.11596	0.79948	-0.099697	0.83855	-0.22311
160	7.176e-18	7.2815e-06	0.92764	-0.1151	0.79957	-0.098958	0.83898	-0.2215
161	7.1462e-18	6.7594e-06	0.92774	-0.11425	0.79965	-0.098228	0.8394	-0.21991
162	7.0766e-18	6.2747e-06	0.92785	-0.11341	0.79974	-0.097506	0.83981	-0.21834
163	7.0309e-18	5.8248e-06	0.92795	-0.11258	0.79982	-0.096792	0.84021	-0.21678
164	6.9955e-18	5.4072e-06	0.92805	-0.11176	0.79991	-0.096086	0.84061	-0.21524
165	6.9606e-18	5.0195e-06	0.92815	-0.11095	0.79999	-0.095388	0.841	-0.21371
166	6.933e-18	4.6595e-06	0.92824	-0.11015	0.80006	-0.094698	0.84138	-0.2122
167	6.8954e-18	4.3254e-06	0.92833	-0.10935	0.80014	-0.094015	0.84176	-0.21071
168	6.834e-18	4.0153e-06	0.92843	-0.10857	0.80022	-0.093339	0.84213	-0.20923
169	6.8128e-18	3.7274e-06	0.92852	-0.10779	0.80029	-0.09267	0.84249	-0.20777
170	6.7766e-18	3.4601e-06	0.92861	-0.10702	0.80037	-0.092009	0.84284	-0.20632
171	6.7467e-18	3.212e-06	0.92869	-0.10626	0.80044	-0.091354	0.84319	-0.20488
172	6.6962e-18	2.9817e-06	0.92878	-0.10551	0.80051	-0.090707	0.84354	-0.20346
173	6.6621e-18	2.7679e-06	0.92886	-0.10476	0.80058	-0.090066	0.84388	-0.20205
174	6.6334e-18	2.5694e-06	0.92895	-0.10402	0.80065	-0.089431	0.84421	-0.20066
175	6.5993e-18	2.3852e-06	0.92903	-0.10329	0.80072	-0.088803	0.84453	-0.19928
176	6.5638e-18	2.2142e-06	0.92911	-0.10257	0.80078	-0.088182	0.84486	-0.19792
177	6.5266e-18	2.0554e-06	0.92919	-0.10186	0.80085	-0.087566	0.84517	-0.19657
178	6.4891e-18	1.908e-06	0.92926	-0.10115	0.80091	-0.086957	0.84548	-0.19523
179	6.4545e-18	1.7712e-06	0.92934	-0.10045	0.80097	-0.086354	0.84579	-0.1939
180	6.4125e-18	1.6442e-06	0.92942	-0.099753	0.80103	-0.085757	0.84609	-0.19259
181	6.3852e-18	1.5263e-06	0.92949	-0.099066	0.8011	-0.085166	0.84638	-0.19128
182	6.3466e-18	1.4169e-06	0.92956	-0.098385	0.80115	-0.084581	0.84667	-0.18999
183	6.3021e-18	1.3153e-06	0.92963	-0.097711	0.80121	-0.084001	0.84696	-0.18872
184	6.2857e-18	1.221e-06	0.9297	-0.097043	0.80127	-0.083427	0.84724	-0.18745
185	6.2381e-18	1.1334e-06	0.92977	-0.096382	0.80133	-0.082858	0.84752	-0.1862
186	6.2175e-18	1.0522e-06	0.92984	-0.095727	0.80138	-0.082294	0.84779	-0.18495
187	6.182e-18	9.7672e-07	0.92991	-0.095078	0.80144	-0.081736	0.84806	-0.18372
188	6.1549e-18	9.0668e-07	0.92997	-0.094435	0.80149	-0.081184	0.84832	-0.1825
189	6.1419e-18	8.4167e-07	0.93004	-0.093798	0.80155	-0.080636	0.84858	-0.18129
190	6.1035e-18	7.8132e-07	0.9301	-0.093167	0.8016	-0.080093	0.84883	-0.18009
191	6.0539e-18	7.253e-07	0.93016	-0.092542	0.80165	-0.079556	0.84909	-0.17891
192	6.0334e-18	6.7329e-07	0.93022	-0.091923	0.8017	-0.079023	0.84933	-0.17773
193	6.0052e-18	6.2502e-07	0.93028	-0.091309	0.80175	-0.078495	0.84958	-0.17656
194	6.0004e-18	5.802e-07	0.93034	-0.090701	0.8018	-0.077972	0.84982	-0.1754
195	5.958e-18	5.386e-07	0.9304	-0.090098	0.80185	-0.077453	0.85005	-0.17425
196	5.9473e-18	4.9998e-07	0.93046	-0.0895	0.8019	-0.076939	0.85028	-0.17312
197	5.9172e-18	4.6413e-07	0.93052	-0.088908	0.80194	-0.07643	0.85051	-0.17199
198	5.8767e-18	4.3085e-07	0.93057	-0.088321	0.80199	-0.075925	0.85074	-0.17087
199	5.8549e-18	3.9996e-07	0.93063	-0.087739	0.80203	-0.075425	0.85096	-0.16976
200	5.8304e-18	3.7128e-07	0.93068	-0.087162	0.80208	-0.074928	0.85118	-0.16866
201	5.7975e-18	3.4466e-07	0.93073	-0.086589	0.80212	-0.074437	0.85139	-0.16757
202	5.7852e-18	3.1994e-07	0.93079	-0.086022	0.80217	-0.073949	0.85161	-0.16649
203	5.7426e-18	2.97e-07	0.93084	-0.08546	0.80221	-0.073465	0.85182	-0.16542
204	5.7273e-18	2.7571e-07	0.93089	-0.084902	0.80225	-0.072986	0.85202	-0.16435
205	5.6893e-18	2.5594e-07	0.93094	-0.084349	0.80229	-0.07251	0.85222	-0.1633
206	5.6807e-18	2.3759e-07	0.93099	-0.083801	0.80233	-0.072039	0.85242	-0.16225
207	5.6481e-18	2.2055e-07	0.93104	-0.083257	0.80237	-0.071571	0.85262	-0.16121
208	5.6411e-18	2.0474e-07	0.93109	-0.082718	0.80241	-0.071107	0.85282	-0.16018
209	5.5924e-18	1.9006e-07	0.93113	-0.082183	0.80245	-0.070647	0.85301	-0.15916
210	5.5691e-18	1.7643e-07	0.93118	-0.081652	0.80249	-0.070191	0.8532	-0.15814
211	5.5618e-18	1.6378e-07	0.93123	-0.081126	0.80253	-0.069738	0.85338	-0.15714
212	5.5442e-18	1.5203e-07	0.93127	-0.080604	0.80257	-0.069289	0.85357	-0.15614
213	5.518e-18	1.4113e-07	0.93132	-0.080085	0.8026	-0.068844	0.85375	-0.15515
214	5.5017e-18	1.3101e-07	0.93136	-0.079572	0.80264	-0.068402	0.85392	-0.15416
215	5.4871e-18	1.2162e-07	0.9314	-0.079062	0.80268	-0.067963	0.8541	-0.15319
216	5.4608e-18	1.129e-07	0.93145	-0.078556	0.80271	-0.067528	0.85427	-0.15222
217	5.4467e-18	1.048e-07	0.93149	-0.078054	0.80275	-0.067097	0.85444	-0.15126
218	5.4278e-18	9.7289e-08	0.93153	-0.077555	0.80278	-0.066668	0.85461	-0.1503
219	5.4099e-18	9.0313e-08	0.93157	-0.077061	0.80281	-0.066243	0.85478	-0.14936
220	5.3741e-18	8.3837e-08	0.93161	-0.076571	0.80285	-0.065821	0.85494	-0.14842
221	5.365e-18	7.7826e-08	0.93165	-0.076084	0.80288	-0.065403	0.8551	-0.14748
222	5.3509e-18	7.2246e-08	0.93169	-0.0756	0.80291	-0.064987	0.85526	-0.14656
223	5.3167e-18	6.7065e-08	0.93173	-0.075121	0.80295	-0.064575	0.85542	-0.14564
224	5.2994e-18	6.2257e-08	0.93177	-0.074645	0.80298	-0.064165	0.85557	-0.14473
225	5.2862e-18	5.7793e-08	0.93181	-0.074172	0.80301	-0.063759	0.85573	-0.14382
226	5.2749e-18	5.3649e-08	0.93184	-0.073703	0.80304	-0.063356	0.85588	-0.14292
227	5.2538e-18	4.9802e-08	0.93188	-0.073237	0.80307	-0.062955	0.85603	-0.14203
228	5.2181e-18	4.6231e-08	0.93192	-0.072775	0.8031	-0.062558	0.85617	-0.14114
229	5.2116e-18	4.2916e-08	0.93195	-0.072316	0.80313	-0.062163	0.85632	-0.14026
230	5.184e-18	3.9839e-08	0.93199	-0.07186	0.80316	-0.061771	0.85646	-0.13938
231	5.1578e-18	3.6982e-08	0.93202	-0.071408	0.80319	-0.061382	0.8566	-0.13851
232	5.1354e-18	3.4331e-08	0.93206	-0.070958	0.80322	-0.060996	0.85674	-0.13765
233	5.108e-18	3.1869e-08	0.93209	-0.070512	0.80324	-0.060612	0.85688	-0.13679
234	5.0924e-18	2.9584e-08	0.93212	-0.070069	0.80327	-0.060231	0.85701	-0.13594
235	5.0873e-18	2.7463e-08	0.93216	-0.069629	0.8033	-0.059853	0.85715	-0.1351
236	5.0615e-18	2.5493e-08	0.93219	-0.069192	0.80332	-0.059477	0.85728	-0.13426
237	5.0391e-18	2.3666e-08	0.93222	-0.068758	0.80335	-0.059104	0.85741	-0.13342
238	5.0108e-18	2.1969e-08	0.93225	-0.068327	0.80338	-0.058734	0.85754	-0.13259
239	4.9951e-18	2.0393e-08	0.93228	-0.067899	0.8034	-0.058365	0.85767	-0.13177
240	4.9873e-18	1.8931e-08	0.93231	-0.067474	0.80343	-0.058	0.85779	-0.13095
241	4.968e-18	1.7574e-08	0.93235	-0.067051	0.80345	-0.057637	0.85791	-0.13014
242	4.9465e-18	1.6314e-08	0.93238	-0.066632	0.80348	-0.057276	0.85804	-0.12933
243	4.9396e-18	1.5144e-08	0.93241	-0.066215	0.8035	-0.056917	0.85816	-0.12853
244	4.9169e-18	1.4058e-08	0.93243	-0.065801	0.80353	-0.056561	0.85828	-0.12773
245	4.9029e-18	1.305e-08	0.93246	-0.065389	0.80355	-0.056208	0.85839	-0.12694
246	4.8817e-18	1.2114e-08	0.93249	-0.06498	0.80357	-0.055856	0.85851	-0.12615
247	4.8627e-18	1.1246e-08	0.93252	-0.064574	0.8036	-0.055507	0.85862	-0.12537
248	4.8485e-18	1.0439e-08	0.93255	-0.06417	0.80362	-0.05516	0.85874	-0.12459
249	4.8338e-18	9.6908e-09	0.93258	-0.063769	0.80364	-0.054815	0.85885	-0.12382
250	4.8243e-18	8.9959e-09	0.9326	-0.063371	0.80367	-0.054472	0.85896	-0.12305
251	4.7971e-18	8.3509e-09	0.93263	-0.062975	0.80369	-0.054132	0.85907	-0.12229
252	4.7767e-18	7.7521e-09	0.93266	-0.062581	0.80371	-0.053794	0.85918	-0.12153
253	4.7593e-18	7.1963e-09	0.93268	-0.06219	0.80373	-0.053457	0.85928	-0.12078
254	4.7387e-18	6.6803e-09	0.93271	-0.061801	0.80375	-0.053123	0.85939	-0.12003
255	4.7279e-18	6.2013e-09	0.93273	-0.061415	0.80377	-0.052791	0.85949	-0.11928
256	4.7084e-18	5.7566e-09	0.93276	-0.061031	0.8038	-0.052461	0.85959	-0.11854
257	4.6892e-18	5.3439e-09	0.93278	-0.060649	0.80382	-0.052133	0.85969	-0.11781
258	4.6761e-18	4.9607e-09	0.93281	-0.06027	0.80384	-0.051807	0.85979	-0.11708
259	4.6538e-18	4.605e-09	0.93283	-0.059893	0.80386	-0.051482	0.85989	-0.11635
260	4.639e-18	4.2748e-09	0.93286	-0.059518	0.80388	-0.05116	0.85999	-0.11563
261	4.6331e-18	3.9683e-09	0.93288	-0.059145	0.8039	-0.05084	0.86009	-0.11491
262	4.6088e-18	3.6837e-09	0.9329	-0.058775	0.80391	-0.050521	0.86018	-0.11419
263	4.598e-18	3.4196e-09	0.93293	-0.058406	0.80393	-0.050204	0.86028	-0.11348
264	4.5833e-18	3.1744e-09	0.93295	-0.05804	0.80395	-0.04989	0.86037	-0.11277
265	4.5689e-18	2.9468e-09	0.93297	-0.057676	0.80397	-0.049576	0.86046	-0.11207
266	4.5513e-18	2.7355e-09	0.93299	-0.057314	0.80399	-0.049265	0.86055	-0.11137
267	4.5382e-18	2.5394e-09	0.93302	-0.056954	0.80401	-0.048956	0.86064	-0.11068
268	4.5263e-18	2.3573e-09	0.93304	-0.056596	0.80403	-0.048648	0.86073	-0.10999
269	4.5071e-18	2.1883e-09	0.93306	-0.05624	0.80404	-0.048342	0.86082	-0.1093
270	4.4955e-18	2.0313e-09	0.93308	-0.055886	0.80406	-0.048038	0.8609	-0.10861
271	4.4802e-18	1.8857e-09	0.9331	-0.055534	0.80408	-0.047735	0.86099	-0.10793
272	4.4567e-18	1.7505e-09	0.93312	-0.055184	0.8041	-0.047434	0.86107	-0.10726
273	4.4397e-18	1.625e-09	0.93314	-0.054836	0.80411	-0.047135	0.86116	-0.10658
274	4.4213e-18	1.5085e-09	0.93316	-0.054489	0.80413	-0.046837	0.86124	-0.10592
275	4.4101e-18	1.4003e-09	0.93318	-0.054145	0.80415	-0.046541	0.86132	-0.10525
276	4.3927e-18	1.2999e-09	0.9332	-0.053802	0.80416	-0.046246	0.8614	-0.10459
277	4.3798e-18	1.2067e-09	0.93322	-0.053461	0.80418	-0.045953	0.86148	-0.10393
278	4.3582e-18	1.1202e-09	0.93324	-0.053122	0.80419	-0.045662	0.86156	-0.10327
279	4.3389e-18	1.0398e-09	0.93326	-0.052785	0.80421	-0.045372	0.86164	-0.10262
280	4.3309e-18	9.6528e-10	0.93328	-0.05245	0.80423	-0.045084	0.86172	-0.10197
281	4.3186e-18	8.9607e-10	0.9333	-0.052116	0.80424	-0.044797	0.86179	-0.10133
282	4.2941e-18	8.3182e-10	0.93332	-0.051784	0.80426	-0.044511	0.86187	-0.10069
283	4.2831e-18	7.7217e-10	0.93334	-0.051454	0.80427	-0.044227	0.86194	-0.10005
284	4.2645e-18	7.1681e-10	0.93335	-0.051125	0.80429	-0.043945	0.86202	-0.099411
285	4.2502e-18	6.6541e-10	0.93337	-0.050798	0.8043	-0.043664	0.86209	-0.098778
286	4.2411e-18	6.177e-10	0.93339	-0.050473	0.80432	-0.043384	0.86216	-0.098149
287	4.2268e-18	5.7341e-10	0.93341	-0.050149	0.80433	-0.043106	0.86223	-0.097522
288	4.2183e-18	5.3229e-10	0.93342	-0.049827	0.80434	-0.042829	0.8623	-0.096899
289	4.2012e-18	4.9412e-10	0.93344	-0.049507	0.80436	-0.042554	0.86237	-0.096279
290	4.1818e-18	4.5869e-10	0.93346	-0.049188	0.80437	-0.042279	0.86244	-0.095662
291	4.1674e-18	4.258e-10	0.93347	-0.04887	0.80439	-0.042007	0.86251	-0.095047
292	4.1625e-18	3.9527e-10	0.93349	-0.048555	0.8044	-0.041735	0.86257	-0.094436
293	4.1517e-18	3.6693e-10	0.93351	-0.04824	0.80441	-0.041465	0.86264	-0.093827
294	4.1319e-18	3.4062e-10	0.93352	-0.047927	0.80443	-0.041196	0.86271	-0.093222
295	4.1261e-18	3.162e-10	0.93354	-0.047616	0.80444	-0.040928	0.86277	-0.092619
296	4.1191e-18	2.9352e-10	0.93356	-0.047306	0.80445	-0.040662	0.86284	-0.092019
297	4.107e-18	2.7248e-10	0.93357	-0.046998	0.80447	-0.040397	0.8629	-0.091422
298	4.0897e-18	2.5294e-10	0.93359	-0.046691	0.80448	-0.040133	0.86296	-0.090827
299	4.0841e-18	2.348e-10	0.9336	-0.046385	0.80449	-0.03987	0.86302	-0.090235
300	4.0669e-18	2.1797e-10	0.93362	-0.046081	0.8045	-0.039609	0.86309	-0.089646
301	4.0596e-18	2.0234e-10	0.93363	-0.045778	0.80452	-0.039349	0.86315	-0.089059
302	4.0379e-18	1.8783e-10	0.93365	-0.045477	0.80453	-0.03909	0.86321	-0.088475
303	4.0221e-18	1.7436e-10	0.93366	-0.045177	0.80454	-0.038832	0.86327	-0.087894
304	4.0165e-18	1.6186e-10	0.93368	-0.044878	0.80455	-0.038575	0.86332	-0.087315
305	4.006e-18	1.5025e-10	0.93369	-0.044581	0.80456	-0.038319	0.86338	-0.086739
306	3.9978e-18	1.3948e-10	0.9337	-0.044285	0.80458	-0.038065	0.86344	-0.086165
307	3.9751e-18	1.2948e-10	0.93372	-0.04399	0.80459	-0.037811	0.8635	-0.085594
308	3.9698e-18	1.202e-10	0.93373	-0.043697	0.8046	-0.037559	0.86355	-0.085025
309	3.9577e-18	1.1158e-10	0.93374	-0.043405	0.80461	-0.037308	0.86361	-0.084458
310	3.9454e-18	1.0358e-10	0.93376	-0.043114	0.80462	-0.037058	0.86366	-0.083894
311	3.9312e-18	9.615e-11	0.93377	-0.042824	0.80463	-0.036809	0.86372	-0.083332
312	3.9274e-18	8.9256e-11	0.93378	-0.042535	0.80464	-0.036561	0.86377	-0.082773
313	3.91e-18	8.2856e-11	0.9338	-0.042248	0.80465	-0.036314	0.86382	-0.082216
314	3.8952e-18	7.6915e-11	0.93381	-0.041962	0.80466	-0.036068	0.86388	-0.081661
315	3.8858e-18	7.14e-11	0.93382	-0.041677	0.80467	-0.035823	0.86393	-0.081109
316	3.869e-18	6.628e-11	0.93384	-0.041393	0.80468	-0.035579	0.86398	-0.080559
317	3.8586e-18	6.1528e-11	0.93385	-0.041111	0.80469	-0.035336	0.86403	-0.080011
318	3.8451e-18	5.7116e-11	0.93386	-0.04083	0.80471	-0.035095	0.86408	-0.079465
319	3.8396e-18	5.3021e-11	0.93387	-0.040549	0.80472	-0.034854	0.86413	-0.078921
320	3.8194e-18	4.9219e-11	0.93389	-0.04027	0.80473	-0.034614	0.86418	-0.078379
321	3.8156e-18	4.569e-11	0.9339	-0.039992	0.80474	-0.034375	0.86423	-0.07784
322	3.8043e-18	4.2414e-11	0.93391	-0.039715	0.80474	-0.034137	0.86428	-0.077303
323	3.7909e-18	3.9372e-11	0.93392	-0.039439	0.80475	-0.0339	0.86433	-0.076768
324	3.7838e-18	3.6549e-11	0.93393	-0.039165	0.80476	-0.033663	0.86437	-0.076234
325	3.7761e-18	3.3929e-11	0.93394	-0.038891	0.80477	-0.033428	0.86442	-0.075703
326	3.7616e-18	3.1496e-11	0.93396	-0.038618	0.80478	-0.033194	0.86447	-0.075174
327	3.7492e-18	2.9237e-11	0.93397	-0.038347	0.80479	-0.03296	0.86451	-0.074647
328	3.7419e-18	2.7141e-11	0.93398	-0.038076	0.8048	-0.032728	0.86456	-0.074122
329	3.7297e-18	2.5195e-11	0.93399	-0.037807	0.80481	-0.032496	0.8646	-0.073599
330	3.7086e-18	2.3388e-11	0.934	-0.037538	0.80482	-0.032265	0.86465	-0.073077
331	3.7025e-18	2.1711e-11	0.93401	-0.037271	0.80483	-0.032035	0.86469	-0.072558
332	3.691e-18	2.0155e-11	0.93402	-0.037004	0.80484	-0.031806	0.86473	-0.072041
333	3.6866e-18	1.8709e-11	0.93403	-0.036739	0.80485	-0.031578	0.86478	-0.071525
334	3.6704e-18	1.7368e-11	0.93404	-0.036474	0.80485	-0.031351	0.86482	-0.071011
335	3.6613e-18	1.6123e-11	0.93405	-0.03621	0.80486	-0.031124	0.86486	-0.070499
336	3.6515e-18	1.4967e-11	0.93406	-0.035948	0.80487	-0.030898	0.8649	-0.069989
337	3.6448e-18	1.3893e-11	0.93407	-0.035686	0.80488	-0.030673	0.86494	-0.069481
338	3.637e-18	1.2897e-11	0.93408	-0.035425	0.80489	-0.030449	0.86498	-0.068974
339	3.63e-18	1.1972e-11	0.93409	-0.035165	0.8049	-0.030226	0.86502	-0.068469
340	3.6168e-18	1.1114e-11	0.9341	-0.034906	0.8049	-0.030003	0.86506	-0.067966
341	3.6041e-18	1.0317e-11	0.93411	-0.034648	0.80491	-0.029781	0.8651	-0.067465
342	3.5958e-18	9.5773e-12	0.93412	-0.034391	0.80492	-0.02956	0.86514	-0.066965
343	3.5893e-18	8.8906e-12	0.93413	-0.034135	0.80493	-0.02934	0.86518	-0.066467
344	3.5763e-18	8.2531e-12	0.93414	-0.033879	0.80493	-0.02912	0.86522	-0.065971
345	3.5672e-18	7.6613e-12	0.93415	-0.033625	0.80494	-0.028901	0.86525	-0.065476
346	3.5632e-18	7.112e-12	0.93416	-0.033371	0.80495	-0.028683	0.86529	-0.064983
347	3.5553e-18	6.602e-12	0.93417	-0.033118	0.80496	-0.028466	0.86533	-0.064492
348	3.5476e-18	6.1287e-12	0.93418	-0.032866	0.80496	-0.028249	0.86537	-0.064002
349	3.5373e-18	5.6892e-12	0.93418	-0.032614	0.80497	-0.028033	0.8654	-0.063513
350	3.5299e-18	5.2813e-12	0.93419	-0.032364	0.80498	-0.027818	0.86544	-0.063027
351	3.5159e-18	4.9026e-12	0.9342	-0.032114	0.80499	-0.027603	0.86547	-0.062541
352	3.5044e-18	4.5511e-12	0.93421	-0.031865	0.80499	-0.027389	0.86551	-0.062058
353	3.5014e-18	4.2247e-12	0.93422	-0.031617	0.805	-0.027176	0.86554	-0.061575
354	3.4851e-18	3.9218e-12	0.93423	-0.03137	0.80501	-0.026963	0.86558	-0.061095
355	3.4735e-18	3.6406e-12	0.93423	-0.031124	0.80501	-0.026751	0.86561	-0.060615
356	3.4626e-18	3.3796e-12	0.93424	-0.030878	0.80502	-0.02654	0.86564	-0.060138
357	3.4502e-18	3.1372e-12	0.93425	-0.030633	0.80503	-0.02633	0.86568	-0.059661
358	3.4386e-18	2.9123e-12	0.93426	-0.030388	0.80503	-0.02612	0.86571	-0.059186
359	3.4347e-18	2.7035e-12	0.93427	-0.030145	0.80504	-0.02591	0.86574	-0.058713
360	3.4232e-18	2.5096e-12	0.93427	-0.029902	0.80505	-0.025701	0.86577	-0.058241
361	3.4115e-18	2.3297e-12	0.93428	-0.02966	0.80505	-0.025493	0.8658	-0.05777
362	3.4008e-18	2.1626e-12	0.93429	-0.029419	0.80506	-0.025286	0.86583	-0.057301
363	3.3921e-18	2.0076e-12	0.9343	-0.029178	0.80507	-0.025079	0.86587	-0.056833
364	3.3862e-18	1.8636e-12	0.93431	-0.028938	0.80507	-0.024873	0.8659	-0.056366
365	3.3803e-18	1.73e-12	0.93431	-0.028699	0.80508	-0.024667	0.86593	-0.055901
366	3.3659e-18	1.6059e-12	0.93432	-0.02846	0.80508	-0.024462	0.86596	-0.055437
367	3.3626e-18	1.4908e-12	0.93433	-0.028222	0.80509	-0.024257	0.86599	-0.054974
368	3.3527e-18	1.3839e-12	0.93433	-0.027985	0.8051	-0.024053	0.86601	-0.054512
369	3.3383e-18	1.2847e-12	0.93434	-0.027748	0.8051	-0.02385	0.86604	-0.054052
370	3.3309e-18	1.1926e-12	0.93435	-0.027512	0.80511	-0.023647	0.86607	-0.053593
371	3.3231e-18	1.107e-12	0.93436	-0.027277	0.80511	-0.023445	0.8661	-0.053135
372	3.3105e-18	1.0277e-12	0.93436	-0.027042	0.80512	-0.023243	0.86613	-0.052679
373	3.306e-18	9.5398e-13	0.93437	-0.026808	0.80512	-0.023042	0.86616	-0.052224
374	3.2996e-18	8.8558e-13	0.93438	-0.026575	0.80513	-0.022841	0.86618	-0.051769
375	3.2935e-18	8.2208e-13	0.93438	-0.026342	0.80514	-0.022641	0.86621	-0.051317
376	3.2851e-18	7.6313e-13	0.93439	-0.02611	0.80514	-0.022442	0.86624	-0.050865
377	3.2775e-18	7.0841e-13	0.93439	-0.025878	0.80515	-0.022243	0.86626	-0.050414
378	3.2666e-18	6.5762e-13	0.9344	-0.025647	0.80515	-0.022044	0.86629	-0.049965
379	3.2602e-18	6.1046e-13	0.93441	-0.025417	0.80516	-0.021846	0.86631	-0.049516
380	3.2481e-18	5.6669e-13	0.93441	-0.025187	0.80516	-0.021648	0.86634	-0.049069
381	3.2413e-18	5.2606e-13	0.93442	-0.024957	0.80517	-0.021451	0.86637	-0.048623
382	3.2375e-18	4.8834e-13	0.93443	-0.024729	0.80517	-0.021255	0.86639	-0.048178
383	3.2177e-18	4.5332e-13	0.93443	-0.024501	0.80518	-0.021059	0.86641	-0.047734
384	3.2138e-18	4.2082e-13	0.93444	-0.024273	0.80518	-0.020863	0.86644	-0.047291
385	3.2089e-18	3.9064e-13	0.93444	-0.024046	0.80519	-0.020668	0.86646	-0.046849
386	3.2039e-18	3.6263e-13	0.93445	-0.023819	0.80519	-0.020473	0.86649	-0.046408
387	3.1941e-18	3.3663e-13	0.93446	-0.023593	0.8052	-0.020279	0.86651	-0.045969
388	3.1884e-18	3.1249e-13	0.93446	-0.023368	0.8052	-0.020085	0.86653	-0.04553
389	3.1744e-18	2.9009e-13	0.93447	-0.023143	0.80521	-0.019892	0.86656	-0.045092
390	3.1646e-18	2.6929e-13	0.93447	-0.022919	0.80521	-0.019699	0.86658	-0.044655
391	3.1594e-18	2.4998e-13	0.93448	-0.022695	0.80521	-0.019507	0.8666	-0.044219
392	3.1492e-18	2.3205e-13	0.93448	-0.022471	0.80522	-0.019314	0.86662	-0.043785
393	3.1444e-18	2.1542e-13	0.93449	-0.022249	0.80522	-0.019123	0.86664	-0.043351
394	3.1285e-18	1.9997e-13	0.93449	-0.022026	0.80523	-0.018932	0.86667	-0.042918
395	3.1242e-18	1.8563e-13	0.9345	-0.021804	0.80523	-0.018741	0.86669	-0.042486
396	3.113e-18	1.7232e-13	0.9345	-0.021583	0.80524	-0.018551	0.86671	-0.042055
397	3.1071e-18	1.5997e-13	0.93451	-0.021362	0.80524	-0.018361	0.86673	-0.041625
398	3.0967e-18	1.485e-13	0.93451	-0.021141	0.80524	-0.018171	0.86675	-0.041195
399	3.0869e-18	1.3785e-13	0.93452	-0.020921	0.80525	-0.017982	0.86677	-0.040767
400	3.0814e-18	1.2796e-13	0.93452	-0.020702	0.80525	-0.017793	0.86679	-0.040339
401	3.0684e-18	1.1879e-13	0.93453	-0.020483	0.80526	-0.017605	0.86681	-0.039913
402	3.0591e-18	1.1027e-13	0.93453	-0.020264	0.80526	-0.017417	0.86683	-0.039487
403	3.0548e-18	1.0236e-13	0.93454	-0.020046	0.80526	-0.01723	0.86685	-0.039062
404	3.0528e-18	9.5024e-14	0.93454	-0.019828	0.80527	-0.017042	0.86687	-0.038638
405	3.0433e-18	8.8211e-14	0.93455	-0.01961	0.80527	-0.016855	0.86689	-0.038215
406	3.0366e-18	8.1886e-14	0.93455	-0.019394	0.80528	-0.016669	0.86691	-0.037792
407	3.0265e-18	7.6014e-14	0.93456	-0.019177	0.80528	-0.016483	0.86692	-0.037371
408	3.0211e-18	7.0564e-14	0.93456	-0.018961	0.80528	-0.016297	0.86694	-0.03695
409	3.0053e-18	6.5504e-14	0.93457	-0.018745	0.80529	-0.016112	0.86696	-0.03653
410	3.001e-18	6.0807e-14	0.93457	-0.01853	0.80529	-0.015927	0.86698	-0.03611
411	2.9954e-18	5.6447e-14	0.93457	-0.018315	0.80529	-0.015742	0.86699	-0.035692
412	2.9887e-18	5.24e-14	0.93458	-0.0181	0.8053	-0.015558	0.86701	-0.035274
413	2.9778e-18	4.8643e-14	0.93458	-0.017886	0.8053	-0.015373	0.86703	-0.034857
414	2.9758e-18	4.5155e-14	0.93459	-0.017673	0.8053	-0.01519	0.86704	-0.034441
415	2.9627e-18	4.1917e-14	0.93459	-0.017459	0.80531	-0.015006	0.86706	-0.034025
416	2.9588e-18	3.8911e-14	0.93459	-0.017246	0.80531	-0.014823	0.86708	-0.03361
417	2.9478e-18	3.6121e-14	0.9346	-0.017033	0.80531	-0.01464	0.86709	-0.033196
418	2.9421e-18	3.3531e-14	0.9346	-0.016821	0.80532	-0.014458	0.86711	-0.032782
419	2.9349e-18	3.1127e-14	0.93461	-0.016609	0.80532	-0.014276	0.86712	-0.03237
420	2.9315e-18	2.8895e-14	0.93461	-0.016398	0.80532	-0.014094	0.86714	-0.031957
421	2.9238e-18	2.6823e-14	0.93461	-0.016186	0.80533	-0.013912	0.86715	-0.031546
422	2.913e-18	2.49e-14	0.93462	-0.015975	0.80533	-0.013731	0.86717	-0.031135
423	2.9067e-18	2.3115e-14	0.93462	-0.015765	0.80533	-0.01355	0.86718	-0.030725
424	2.8998e-18	2.1457e-14	0.93462	-0.015555	0.80533	-0.013369	0.8672	-0.030315
425	2.8908e-18	1.9919e-14	0.93463	-0.015345	0.80534	-0.013189	0.86721	-0.029906
426	2.8825e-18	1.849e-14	0.93463	-0.015135	0.80534	-0.013009	0.86723	-0.029498
427	2.8785e-18	1.7165e-14	0.93463	-0.014926	0.80534	-0.012829	0.86724	-0.02909
428	2.8724e-18	1.5934e-14	0.93464	-0.014717	0.80535	-0.012649	0.86725	-0.028683
429	2.8672e-18	1.4791e-14	0.93464	-0.014508	0.80535	-0.01247	0.86727	-0.028277
430	2.8594e-18	1.3731e-14	0.93464	-0.0143	0.80535	-0.012291	0.86728	-0.027871
431	2.8466e-18	1.2746e-14	0.93465	-0.014092	0.80535	-0.012112	0.86729	-0.027465
432	2.8393e-18	1.1832e-14	0.93465	-0.013884	0.80536	-0.011933	0.86731	-0.027061
433	2.8318e-18	1.0984e-14	0.93465	-0.013676	0.80536	-0.011755	0.86732	-0.026656
434	2.8244e-18	1.0196e-14	0.93466	-0.013469	0.80536	-0.011577	0.86733	-0.026253
435	2.8223e-18	9.4652e-15	0.93466	-0.013262	0.80536	-0.011399	0.86734	-0.025849
436	2.811e-18	8.7865e-15	0.93466	-0.013056	0.80537	-0.011221	0.86736	-0.025447
437	2.8028e-18	8.1565e-15	0.93466	-0.012849	0.80537	-0.011044	0.86737	-0.025045
438	2.7986e-18	7.5716e-15	0.93467	-0.012643	0.80537	-0.010867	0.86738	-0.024643
439	2.7861e-18	7.0287e-15	0.93467	-0.012437	0.80537	-0.01069	0.86739	-0.024242
440	2.7805e-18	6.5247e-15	0.93467	-0.012232	0.80538	-0.010513	0.8674	-0.023841
441	2.7735e-18	6.0569e-15	0.93468	-0.012026	0.80538	-0.010337	0.86741	-0.023441
442	2.766e-18	5.6226e-15	0.93468	-0.011821	0.80538	-0.01016	0.86742	-0.023041
443	2.7608e-18	5.2194e-15	0.93468	-0.011616	0.80538	-0.0099843	0.86743	-0.022642
444	2.7559e-18	4.8452e-15	0.93468	-0.011412	0.80538	-0.0098084	0.86744	-0.022243
445	2.7535e-18	4.4978e-15	0.93469	-0.011207	0.80539	-0.0096327	0.86745	-0.021845
446	2.7429e-18	4.1753e-15	0.93469	-0.011003	0.80539	-0.0094572	0.86746	-0.021447
447	2.7374e-18	3.8759e-15	0.93469	-0.010799	0.80539	-0.0092818	0.86747	-0.021049
448	2.7314e-18	3.598e-15	0.93469	-0.010595	0.80539	-0.0091067	0.86748	-0.020652
449	2.7219e-18	3.34e-15	0.9347	-0.010392	0.80539	-0.0089318	0.86749	-0.020256
450	2.7185e-18	3.1005e-15	0.9347	-0.010188	0.8054	-0.008757	0.8675	-0.019859
451	2.7145e-18	2.8782e-15	0.9347	-0.0099853	0.8054	-0.0085824	0.86751	-0.019464
452	2.7085e-18	2.6718e-15	0.9347	-0.0097824	0.8054	-0.008408	0.86752	-0.019068
453	2.698e-18	2.4802e-15	0.9347	-0.0095797	0.8054	-0.0082338	0.86753	-0.018673
454	2.6895e-18	2.3024e-15	0.93471	-0.0093771	0.8054	-0.0080597	0.86754	-0.018278
455	2.6843e-18	2.1373e-15	0.93471	-0.0091748	0.8054	-0.0078858	0.86754	-0.017884
456	2.6782e-18	1.9841e-15	0.93471	-0.0089726	0.80541	-0.007712	0.86755	-0.01749
457	2.6679e-18	1.8418e-15	0.93471	-0.0087707	0.80541	-0.0075384	0.86756	-0.017096
458	2.6645e-18	1.7097e-15	0.93471	-0.0085689	0.80541	-0.007365	0.86757	-0.016703
459	2.6557e-18	1.5871e-15	0.93472	-0.0083672	0.80541	-0.0071917	0.86758	-0.01631
460	2.6521e-18	1.4733e-15	0.93472	-0.0081658	0.80541	-0.0070185	0.86758	-0.015917
461	2.6447e-18	1.3677e-15	0.93472	-0.0079645	0.80541	-0.0068455	0.86759	-0.015525
462	2.6401e-18	1.2696e-15	0.93472	-0.0077633	0.80542	-0.0066726	0.8676	-0.015133
463	2.6367e-18	1.1786e-15	0.93472	-0.0075624	0.80542	-0.0064999	0.8676	-0.014741
464	2.6285e-18	1.0941e-15	0.93472	-0.0073615	0.80542	-0.0063273	0.86761	-0.01435
465	2.6209e-18	1.0156e-15	0.93473	-0.0071608	0.80542	-0.0061548	0.86762	-0.013959
466	2.6171e-18	9.4281e-16	0.93473	-0.0069603	0.80542	-0.0059824	0.86762	-0.013568
467	2.6094e-18	8.7521e-16	0.93473	-0.0067599	0.80542	-0.0058102	0.86763	-0.013177
468	2.6057e-18	8.1245e-16	0.93473	-0.0065596	0.80542	-0.005638	0.86763	-0.012787
469	2.5989e-18	7.542e-16	0.93473	-0.0063595	0.80542	-0.005466	0.86764	-0.012397
470	2.59e-18	7.0012e-16	0.93473	-0.0061595	0.80542	-0.0052941	0.86765	-0.012007
471	2.5817e-18	6.4992e-16	0.93473	-0.0059596	0.80543	-0.0051223	0.86765	-0.011617
472	2.5767e-18	6.0332e-16	0.93474	-0.0057598	0.80543	-0.0049506	0.86766	-0.011228
473	2.5705e-18	5.6006e-16	0.93474	-0.0055602	0.80543	-0.004779	0.86766	-0.010839
474	2.5622e-18	5.199e-16	0.93474	-0.0053606	0.80543	-0.0046075	0.86767	-0.01045
475	2.5566e-18	4.8262e-16	0.93474	-0.0051612	0.80543	-0.0044361	0.86767	-0.010061
476	2.5501e-18	4.4802e-16	0.93474	-0.0049618	0.80543	-0.0042647	0.86767	-0.0096725
477	2.546e-18	4.1589e-16	0.93474	-0.0047626	0.80543	-0.0040935	0.86768	-0.0092841
478	2.5389e-18	3.8607e-16	0.93474	-0.0045634	0.80543	-0.0039223	0.86768	-0.0088959
479	2.5321e-18	3.5839e-16	0.93474	-0.0043644	0.80543	-0.0037512	0.86769	-0.0085079
480	2.5244e-18	3.3269e-16	0.93474	-0.0041654	0.80543	-0.0035802	0.86769	-0.00812
481	2.5101e-18	3.0884e-16	0.93474	-0.0039665	0.80543	-0.0034093	0.86769	-0.0077323
482	2.5047e-18	2.8669e-16	0.93475	-0.0037677	0.80544	-0.0032384	0.8677	-0.0073448
483	2.4971e-18	2.6613e-16	0.93475	-0.003569	0.80544	-0.0030676	0.8677	-0.0069574
484	2.4952e-18	2.4705e-16	0.93475	-0.0033703	0.80544	-0.0028968	0.8677	-0.0065701
485	2.4924e-18	2.2934e-16	0.93475	-0.0031717	0.80544	-0.0027261	0.86771	-0.006183
486	2.4825e-18	2.1289e-16	0.93475	-0.0029732	0.80544	-0.0025555	0.86771	-0.0057959
487	2.4757e-18	1.9763e-16	0.93475	-0.0027747	0.80544	-0.0023849	0.86771	-0.005409
488	2.4664e-18	1.8346e-16	0.93475	-0.0025763	0.80544	-0.0022143	0.86771	-0.0050222
489	2.4641e-18	1.703e-16	0.93475	-0.0023779	0.80544	-0.0020438	0.86772	-0.0046355
490	2.4585e-18	1.5809e-16	0.93475	-0.0021796	0.80544	-0.0018734	0.86772	-0.0042489
491	2.4555e-18	1.4676e-16	0.93475	-0.0019813	0.80544	-0.0017029	0.86772	-0.0038624
492	2.4502e-18	1.3623e-16	0.93475	-0.0017831	0.80544	-0.0015326	0.86772	-0.0034759
493	2.4391e-18	1.2647e-16	0.93475	-0.0015849	0.80544	-0.0013622	0.86772	-0.0030896
494	2.4326e-18	1.174e-16	0.93475	-0.0013867	0.80544	-0.0011919	0.86772	-0.0027032
495	2.4288e-18	1.0898e-16	0.93475	-0.0011885	0.80544	-0.0010216	0.86773	-0.002317
496	2.4231e-18	1.0117e-16	0.93475	-0.00099041	0.80544	-0.00085126	0.86773	-0.0019307
497	2.4194e-18	9.3911e-17	0.93475	-0.00079231	0.80544	-0.00068099	0.86773	-0.0015445
498	2.4122e-18	8.7178e-17	0.93475	-0.00059422	0.80544	-0.00051073	0.86773	-0.0011584
499	2.4076e-18	8.0927e-17	0.93475	-0.00039614	0.80544	-0.00034048	0.86773	-0.00077224
500	2.4008e-18	7.5124e-17	0.93475	-0.00019807	0.80544	-0.00017024	0.86773	-0.00038612
501	2.3941e-18	6.9737e-17	0.93475	-3.8605e-18	0.80544	-3.3181e-18	0.86773	-7.5257e-18
502	2.3892e-18	6.4737e-17	0.93475	0.00019807	0.80544	0.00017024	0.86773	0.00038612
503	2.3819e-18	6.0095e-17	0.93475	0.00039614	0.80544	0.00034048	0.86773	0.00077224
504	2.3751e-18	5.5786e-17	0.93475	0.00059422	0.80544	0.00051073	0.86773	0.0011584
505	2.3702e-18	5.1786e-17	0.93475	0.00079231	0.80544	0.00068099	0.86773	0.0015445
506	2.3652e-18	4.8073e-17	0.93475	0.00099041	0.80544	0.00085126	0.86773	0.0019307
507	2.355e-18	4.4626e-17	0.93475	0.0011885	0.80544	0.0010216	0.86773	0.002317
508	2.3485e-18	4.1426e-17	0.93475	0.0013867	0.80544	0.0011919	0.86772	0.0027032
509	2.3423e-18	3.8456e-17	0.93475	0.0015849	0.80544	0.0013622	0.86772	0.0030896
510	2.3357e-18	3.5698e-17	0.93475	0.0017831	0.80544	0.0015326	0.86772	0.0034759
511	2.331e-18	3.3139e-17	0.93475	0.0019813	0.80544	0.0017029	0.86772	0.0038624
512	2.3249e-18	3.0763e-17	0.93475	0.0021796	0.80544	0.0018734	0.86772	0.0042489
513	2.319e-18	2.8557e-17	0.93475	0.0023779	0.80544	0.0020438	0.86772	0.0046355
514	2.313e-18	2.6509e-17	0.93475	0.0025763	0.80544	0.0022143	0.86771	0.0050222
515	2.3054e-18	2.4608e-17	0.93475	0.0027747	0.80544	0.0023849	0.86771	0.005409
516	2.3018e-18	2.2844e-17	0.93475	0.0029732	0.80544	0.0025555	0.86771	0.0057959
517	2.2992e-18	2.1206e-17	0.93475	0.0031717	0.80544	0.0027261	0.86771	0.006183
518	2.2939e-18	1.9685e-17	0.93475	0.0033703	0.80544	0.0028968	0.8677	0.0065701
519	2.2892e-18	1.8274e-17	0.93475	0.003569	0.80544	0.0030676	0.8677	0.0069574
520	2.2814e-18	1.6964e-17	0.93475	0.0037677	0.80544	0.0032384	0.8677	0.0073448
521	2.2761e-18	1.5747e-17	0.93474	0.0039665	0.80543	0.0034093	0.86769	0.0077323
522	2.2721e-18	1.4618e-17	0.93474	0.0041654	0.80543	0.0035802	0.86769	0.00812
523	2.2675e-18	1.357e-17	0.93474	0.0043644	0.80543	0.0037512	0.86769	0.0085079
524	2.2566e-18	1.2597e-17	0.93474	0.0045634	0.80543	0.0039223	0.86768	0.0088959
525	2.252e-18	1.1694e-17	0.93474	0.0047626	0.80543	0.0040935	0.86768	0.0092841
526	2.2488e-18	1.0855e-17	0.93474	0.0049618	0.80543	0.0042647	0.86767	0.0096725
527	2.2418e-18	1.0077e-17	0.93474	0.0051612	0.80543	0.0044361	0.86767	0.010061
528	2.2365e-18	9.3543e-18	0.93474	0.0053606	0.80543	0.0046075	0.86767	0.01045
529	2.2337e-18	8.6836e-18	0.93474	0.0055602	0.80543	0.004779	0.86766	0.010839
530	2.2239e-18	8.061e-18	0.93474	0.0057598	0.80543	0.0049506	0.86766	0.011228
531	2.2207e-18	7.483e-18	0.93473	0.0059596	0.80543	0.0051223	0.86765	0.011617
532	2.2157e-18	6.9464e-18	0.93473	0.0061595	0.80542	0.0052941	0.86765	0.012007
533	2.2036e-18	6.4483e-18	0.93473	0.0063595	0.80542	0.005466	0.86764	0.012397
534	2.1993e-18	5.986e-18	0.93473	0.0065596	0.80542	0.005638	0.86763	0.012787
535	2.1914e-18	5.5568e-18	0.93473	0.0067599	0.80542	0.0058102	0.86763	0.013177
536	2.1853e-18	5.1583e-18	0.93473	0.0069603	0.80542	0.0059824	0.86762	0.013568
537	2.1825e-18	4.7885e-18	0.93473	0.0071608	0.80542	0.0061548	0.86762	0.013959
538	2.1728e-18	4.4451e-18	0.93472	0.0073615	0.80542	0.0063273	0.86761	0.01435
539	2.1683e-18	4.1264e-18	0.93472	0.0075624	0.80542	0.0064999	0.8676	0.014741
540	2.1628e-18	3.8305e-18	0.93472	0.0077633	0.80542	0.0066726	0.8676	0.015133
541	2.1588e-18	3.5558e-18	0.93472	0.0079645	0.80541	0.0068455	0.86759	0.015525
542	2.1542e-18	3.3009e-18	0.93472	0.0081658	0.80541	0.0070185	0.86758	0.015917
543	2.1474e-18	3.0642e-18	0.93472	0.0083672	0.80541	0.0071917	0.86758	0.01631
544	2.1446e-18	2.8445e-18	0.93471	0.0085689	0.80541	0.007365	0.86757	0.016703
545	2.136e-18	2.6405e-18	0.93471	0.0087707	0.80541	0.0075384	0.86756	0.017096
546	2.1332e-18	2.4512e-18	0.93471	0.0089726	0.80541	0.007712	0.86755	0.01749
547	2.1275e-18	2.2754e-18	0.93471	0.0091748	0.8054	0.0078858	0.86754	0.017884
548	2.125e-18	2.1123e-18	0.93471	0.0093771	0.8054	0.0080597	0.86754	0.018278
549	2.1091e-18	1.9608e-18	0.9347	0.0095797	0.8054	0.0082338	0.86753	0.018673
550	2.1071e-18	1.8202e-18	0.9347	0.0097824	0.8054	0.008408	0.86752	0.019068
551	2.0999e-18	1.6897e-18	0.9347	0.0099853	0.8054	0.0085824	0.86751	0.019464
552	2.0954e-18	1.5686e-18	0.9347	0.010188	0.8054	0.008757	0.8675	0.019859
553	2.0893e-18	1.4561e-18	0.9347	0.010392	0.80539	0.0089318	0.86749	0.020256
554	2.0869e-18	1.3517e-18	0.93469	0.010595	0.80539	0.0091067	0.86748	0.020652
555	2.0828e-18	1.2548e-18	0.93469	0.010799	0.80539	0.0092818	0.86747	0.021049
556	2.0764e-18	1.1648e-18	0.93469	0.011003	0.80539	0.0094572	0.86746	0.021447
557	2.0714e-18	1.0813e-18	0.93469	0.011207	0.80539	0.0096327	0.86745	0.021845
558	2.0662e-18	1.0037e-18	0.93468	0.011412	0.80538	0.0098084	0.86744	0.022243
559	2.0573e-18	9.3177e-19	0.93468	0.011616	0.80538	0.0099843	0.86743	0.022642
560	2.0475e-18	8.6496e-19	0.93468	0.011821	0.80538	0.01016	0.86742	0.023041
561	2.0434e-18	8.0294e-19	0.93468	0.012026	0.80538	0.010337	0.86741	0.023441
562	2.0371e-18	7.4536e-19	0.93467	0.012232	0.80538	0.010513	0.8674	0.023841
563	2.0303e-18	6.9192e-19	0.93467	0.012437	0.80537	0.01069	0.86739	0.024242
564	2.0265e-18	6.4231e-19	0.93467	0.012643	0.80537	0.010867	0.86738	0.024643
565	2.0215e-18	5.9625e-19	0.93466	0.012849	0.80537	0.011044	0.86737	0.025045
566	2.0167e-18	5.535e-19	0.93466	0.013056	0.80537	0.011221	0.86736	0.025447
567	2.0112e-18	5.1381e-19	0.93466	0.013262	0.80536	0.011399	0.86734	0.025849
568	2.0065e-18	4.7697e-19	0.93466	0.013469	0.80536	0.011577	0.86733	0.026253
569	2.0017e-18	4.4277e-19	0.93465	0.013676	0.80536	0.011755	0.86732	0.026656
570	1.9959e-18	4.1102e-19	0.93465	0.013884	0.80536	0.011933	0.86731	0.027061
571	1.9896e-18	3.8155e-19	0.93465	0.014092	0.80535	0.012112	0.86729	0.027465
572	1.9837e-18	3.5419e-19	0.93464	0.0143	0.80535	0.012291	0.86728	0.027871
573	1.978e-18	3.2879e-19	0.93464	0.014508	0.80535	0.01247	0.86727	0.028277
574	1.9737e-18	3.0522e-19	0.93464	0.014717	0.80535	0.012649	0.86725	0.028683
575	1.9707e-18	2.8333e-19	0.93463	0.014926	0.80534	0.012829	0.86724	0.02909
576	1.9659e-18	2.6302e-19	0.93463	0.015135	0.80534	0.013009	0.86723	0.029498
577	1.9625e-18	2.4416e-19	0.93463	0.015345	0.80534	0.013189	0.86721	0.029906
578	1.958e-18	2.2665e-19	0.93462	0.015555	0.80533	0.013369	0.8672	0.030315
579	1.9519e-18	2.104e-19	0.93462	0.015765	0.80533	0.01355	0.86718	0.030725
580	1.9414e-18	1.9531e-19	0.93462	0.015975	0.80533	0.013731	0.86717	0.031135
581	1.9371e-18	1.8131e-19	0.93461	0.016186	0.80533	0.013912	0.86715	0.031546
582	1.9342e-18	1.6831e-19	0.93461	0.016398	0.80532	0.014094	0.86714	0.031957
583	1.924e-18	1.5624e-19	0.93461	0.016609	0.80532	0.014276	0.86712	0.03237
584	1.9201e-18	1.4504e-19	0.9346	0.016821	0.80532	0.014458	0.86711	0.032782
585	1.9165e-18	1.3464e-19	0.9346	0.017033	0.80531	0.01464	0.86709	0.033196
586	1.9099e-18	1.2498e-19	0.93459	0.017246	0.80531	0.014823	0.86708	0.03361
587	1.9078e-18	1.1602e-19	0.93459	0.017459	0.80531	0.015006	0.86706	0.034025
588	1.9036e-18	1.077e-19	0.93459	0.017673	0.8053	0.01519	0.86704	0.034441
589	1.8947e-18	9.9981e-20	0.93458	0.017886	0.8053	0.015373	0.86703	0.034857
590	1.8888e-18	9.2812e-20	0.93458	0.0181	0.8053	0.015558	0.86701	0.035274
591	1.8871e-18	8.6157e-20	0.93457	0.018315	0.80529	0.015742	0.86699	0.035692
592	1.8792e-18	7.9979e-20	0.93457	0.01853	0.80529	0.015927	0.86698	0.03611
593	1.8722e-18	7.4244e-20	0.93457	0.018745	0.80529	0.016112	0.86696	0.03653
594	1.8677e-18	6.8921e-20	0.93456	0.018961	0.80528	0.016297	0.86694	0.03695
595	1.8601e-18	6.3979e-20	0.93456	0.019177	0.80528	0.016483	0.86692	0.037371
596	1.8516e-18	5.9392e-20	0.93455	0.019394	0.80528	0.016669	0.86691	0.037792
597	1.8468e-18	5.5133e-20	0.93455	0.01961	0.80527	0.016855	0.86689	0.038215
598	1.8446e-18	5.118e-20	0.93454	0.019828	0.80527	0.017042	0.86687	0.038638
599	1.8386e-18	4.751e-20	0.93454	0.020046	0.80526	0.01723	0.86685	0.039062
600	1.835e-18	4.4103e-20	0.93453	0.020264	0.80526	0.017417	0.86683	0.039487
601	1.8271e-18	4.0941e-20	0.93453	0.020483	0.80526	0.017605	0.86681	0.039913
602	1.8252e-18	3.8005e-20	0.93452	0.020702	0.80525	0.017793	0.86679	0.040339
603	1.819e-18	3.528e-20	0.93452	0.020921	0.80525	0.017982	0.86677	0.040767
604	1.8144e-18	3.2751e-20	0.93451	0.021141	0.80524	0.018171	0.86675	0.041195
605	1.8102e-18	3.0402e-20	0.93451	0.021362	0.80524	0.018361	0.86673	0.041625
606	1.8029e-18	2.8222e-20	0.9345	0.021583	0.80524	0.018551	0.86671	0.042055
607	1.7943e-18	2.6199e-20	0.9345	0.021804	0.80523	0.018741	0.86669	0.042486
608	1.791e-18	2.432e-20	0.93449	0.022026	0.80523	0.018932	0.86667	0.042918
609	1.7889e-18	2.2576e-20	0.93449	0.022249	0.80522	0.019123	0.86664	0.043351
610	1.7818e-18	2.0958e-20	0.93448	0.022471	0.80522	0.019314	0.86662	0.043785
611	1.7764e-18	1.9455e-20	0.93448	0.022695	0.80521	0.019507	0.8666	0.044219
612	1.7728e-18	1.806e-20	0.93447	0.022919	0.80521	0.019699	0.86658	0.044655
613	1.7653e-18	1.6765e-20	0.93447	0.023143	0.80521	0.019892	0.86656	0.045092
614	1.7637e-18	1.5563e-20	0.93446	0.023368	0.8052	0.020085	0.86653	0.04553
615	1.7592e-18	1.4447e-20	0.93446	0.023593	0.8052	0.020279	0.86651	0.045969
616	1.7515e-18	1.3411e-20	0.93445	0.023819	0.80519	0.020473	0.86649	0.046408
617	1.7492e-18	1.2449e-20	0.93444	0.024046	0.80519	0.020668	0.86646	0.046849
618	1.7427e-18	1.1557e-20	0.93444	0.024273	0.80518	0.020863	0.86644	0.047291
619	1.7364e-18	1.0728e-20	0.93443	0.024501	0.80518	0.021059	0.86641	0.047734
620	1.7307e-18	9.9589e-21	0.93443	0.024729	0.80517	0.021255	0.86639	0.048178
621	1.7229e-18	9.2448e-21	0.93442	0.024957	0.80517	0.021451	0.86637	0.048623
622	1.7184e-18	8.5819e-21	0.93441	0.025187	0.80516	0.021648	0.86634	0.049069
623	1.7149e-18	7.9666e-21	0.93441	0.025417	0.80516	0.021846	0.86631	0.049516
624	1.7108e-18	7.3953e-21	0.9344	0.025647	0.80515	0.022044	0.86629	0.049965
625	1.7041e-18	6.8651e-21	0.93439	0.025878	0.80515	0.022243	0.86626	0.050414
626	1.6982e-18	6.3728e-21	0.93439	0.02611	0.80514	0.022442	0.86624	0.050865
627	1.6926e-18	5.9159e-21	0.93438	0.026342	0.80514	0.022641	0.86621	0.051317
628	1.6884e-18	5.4917e-21	0.93438	0.026575	0.80513	0.022841	0.86618	0.051769
629	1.6853e-18	5.0979e-21	0.93437	0.026808	0.80512	0.023042	0.86616	0.052224
630	1.6838e-18	4.7324e-21	0.93436	0.027042	0.80512	0.023243	0.86613	0.052679
631	1.6776e-18	4.3931e-21	0.93436	0.027277	0.80511	0.023445	0.8661	0.053135
632	1.6752e-18	4.0781e-21	0.93435	0.027512	0.80511	0.023647	0.86607	0.053593
633	1.6712e-18	3.7857e-21	0.93434	0.027748	0.8051	0.02385	0.86604	0.054052
634	1.6622e-18	3.5142e-21	0.93433	0.027985	0.8051	0.024053	0.86601	0.054512
635	1.6545e-18	3.2622e-21	0.93433	0.028222	0.80509	0.024257	0.86599	0.054974
636	1.653e-18	3.0283e-21	0.93432	0.02846	0.80508	0.024462	0.86596	0.055437
637	1.6477e-18	2.8112e-21	0.93431	0.028699	0.80508	0.024667	0.86593	0.055901
638	1.6413e-18	2.6096e-21	0.93431	0.028938	0.80507	0.024873	0.8659	0.056366
639	1.6346e-18	2.4225e-21	0.9343	0.029178	0.80507	0.025079	0.86587	0.056833
640	1.6341e-18	2.2488e-21	0.93429	0.029419	0.80506	0.025286	0.86583	0.057301
641	1.6213e-18	2.0875e-21	0.93428	0.02966	0.80505	0.025493	0.8658	0.05777
642	1.6187e-18	1.9379e-21	0.93427	0.029902	0.80505	0.025701	0.86577	0.058241
643	1.6148e-18	1.7989e-21	0.93427	0.030145	0.80504	0.02591	0.86574	0.058713
644	1.6113e-18	1.6699e-21	0.93426	0.030388	0.80503	0.02612	0.86571	0.059186
645	1.6016e-18	1.5502e-21	0.93425	0.030633	0.80503	0.02633	0.86568	0.059661
646	1.5992e-18	1.439e-21	0.93424	0.030878	0.80502	0.02654	0.86564	0.060138
647	1.5931e-18	1.3359e-21	0.93423	0.031124	0.80501	0.026751	0.86561	0.060615
648	1.5863e-18	1.2401e-21	0.93423	0.03137	0.80501	0.026963	0.86558	0.061095
649	1.5826e-18	1.1512e-21	0.93422	0.031617	0.805	0.027176	0.86554	0.061575
650	1.5788e-18	1.0686e-21	0.93421	0.031865	0.80499	0.027389	0.86551	0.062058
651	1.575e-18	9.9199e-22	0.9342	0.032114	0.80499	0.027603	0.86547	0.062541
652	1.5719e-18	9.2086e-22	0.93419	0.032364	0.80498	0.027818	0.86544	0.063027
653	1.5663e-18	8.5483e-22	0.93418	0.032614	0.80497	0.028033	0.8654	0.063513
654	1.5612e-18	7.9354e-22	0.93418	0.032866	0.80496	0.028249	0.86537	0.064002
655	1.5556e-18	7.3664e-22	0.93417	0.033118	0.80496	0.028466	0.86533	0.064492
656	1.5526e-18	6.8382e-22	0.93416	0.033371	0.80495	0.028683	0.86529	0.064983
657	1.5499e-18	6.3479e-22	0.93415	0.033625	0.80494	0.028901	0.86525	0.065476
658	1.5372e-18	5.8927e-22	0.93414	0.033879	0.80493	0.02912	0.86522	0.065971
659	1.5305e-18	5.4702e-22	0.93413	0.034135	0.80493	0.02934	0.86518	0.066467
660	1.5289e-18	5.0779e-22	0.93412	0.034391	0.80492	0.02956	0.86514	0.066965
661	1.5261e-18	4.7138e-22	0.93411	0.034648	0.80491	0.029781	0.8651	0.067465
662	1.5193e-18	4.3758e-22	0.9341	0.034906	0.8049	0.030003	0.86506	0.067966
663	1.5179e-18	4.0621e-22	0.93409	0.035165	0.8049	0.030226	0.86502	0.068469
664	1.5113e-18	3.7708e-22	0.93408	0.035425	0.80489	0.030449	0.86498	0.068974
665	1.5057e-18	3.5004e-22	0.93407	0.035686	0.80488	0.030673	0.86494	0.069481
666	1.4995e-18	3.2495e-22	0.93406	0.035948	0.80487	0.030898	0.8649	0.069989
667	1.4933e-18	3.0165e-22	0.93405	0.03621	0.80486	0.031124	0.86486	0.070499
668	1.488e-18	2.8002e-22	0.93404	0.036474	0.80485	0.031351	0.86482	0.071011
669	1.4857e-18	2.5994e-22	0.93403	0.036739	0.80485	0.031578	0.86478	0.071525
670	1.4798e-18	2.413e-22	0.93402	0.037004	0.80484	0.031806	0.86473	0.072041
671	1.4751e-18	2.24e-22	0.93401	0.037271	0.80483	0.032035	0.86469	0.072558
672	1.4723e-18	2.0794e-22	0.934	0.037538	0.80482	0.032265	0.86465	0.073077
673	1.4689e-18	1.9303e-22	0.93399	0.037807	0.80481	0.032496	0.8646	0.073599
674	1.462e-18	1.7919e-22	0.93398	0.038076	0.8048	0.032728	0.86456	0.074122
675	1.4559e-18	1.6634e-22	0.93397	0.038347	0.80479	0.03296	0.86451	0.074647
676	1.4528e-18	1.5441e-22	0.93396	0.038618	0.80478	0.033194	0.86447	0.075174
677	1.447e-18	1.4334e-22	0.93394	0.038891	0.80477	0.033428	0.86442	0.075703
678	1.4397e-18	1.3306e-22	0.93393	0.039165	0.80476	0.033663	0.86437	0.076234
679	1.4369e-18	1.2352e-22	0.93392	0.039439	0.80475	0.0339	0.86433	0.076768
680	1.434e-18	1.1466e-22	0.93391	0.039715	0.80474	0.034137	0.86428	0.077303
681	1.431e-18	1.0644e-22	0.9339	0.039992	0.80474	0.034375	0.86423	0.07784
682	1.4242e-18	9.881e-23	0.93389	0.04027	0.80473	0.034614	0.86418	0.078379
683	1.4172e-18	9.1725e-23	0.93387	0.040549	0.80472	0.034854	0.86413	0.078921
684	1.4145e-18	8.5148e-23	0.93386	0.04083	0.80471	0.035095	0.86408	0.079465
685	1.4123e-18	7.9043e-23	0.93385	0.041111	0.80469	0.035336	0.86403	0.080011
686	1.4044e-18	7.3375e-23	0.93384	0.041393	0.80468	0.035579	0.86398	0.080559
687	1.402e-18	6.8114e-23	0.93382	0.041677	0.80467	0.035823	0.86393	0.081109
688	1.3973e-18	6.323e-23	0.93381	0.041962	0.80466	0.036068	0.86388	0.081661
689	1.3905e-18	5.8696e-23	0.9338	0.042248	0.80465	0.036314	0.86382	0.082216
690	1.3885e-18	5.4487e-23	0.93378	0.042535	0.80464	0.036561	0.86377	0.082773
691	1.385e-18	5.0581e-23	0.93377	0.042824	0.80463	0.036809	0.86372	0.083332
692	1.3794e-18	4.6954e-23	0.93376	0.043114	0.80462	0.037058	0.86366	0.083894
693	1.3737e-18	4.3587e-23	0.93374	0.043405	0.80461	0.037308	0.86361	0.084458
694	1.3668e-18	4.0462e-23	0.93373	0.043697	0.8046	0.037559	0.86355	0.085025
695	1.3608e-18	3.756e-23	0.93372	0.04399	0.80459	0.037811	0.8635	0.085594
696	1.3558e-18	3.4867e-23	0.9337	0.044285	0.80458	0.038065	0.86344	0.086165
697	1.3485e-18	3.2367e-23	0.93369	0.044581	0.80456	0.038319	0.86338	0.086739
698	1.3475e-18	3.0046e-23	0.93368	0.044878	0.80455	0.038575	0.86332	0.087315
699	1.3424e-18	2.7892e-23	0.93366	0.045177	0.80454	0.038832	0.86327	0.087894
700	1.3382e-18	2.5892e-23	0.93365	0.045477	0.80453	0.03909	0.86321	0.088475
701	1.3359e-18	2.4035e-23	0.93363	0.045778	0.80452	0.039349	0.86315	0.089059
702	1.3301e-18	2.2312e-23	0.93362	0.046081	0.8045	0.039609	0.86309	0.089646
703	1.3214e-18	2.0712e-23	0.9336	0.046385	0.80449	0.03987	0.86302	0.090235
704	1.3176e-18	1.9227e-23	0.93359	0.046691	0.80448	0.040133	0.86296	0.090827
705	1.315e-18	1.7848e-23	0.93357	0.046998	0.80447	0.040397	0.8629	0.091422
706	1.3105e-18	1.6569e-23	0.93356	0.047306	0.80445	0.040662	0.86284	0.092019
707	1.307e-18	1.5381e-23	0.93354	0.047616	0.80444	0.040928	0.86277	0.092619
708	1.3023e-18	1.4278e-23	0.93352	0.047927	0.80443	0.041196	0.86271	0.093222
709	1.2961e-18	1.3254e-23	0.93351	0.04824	0.80441	0.041465	0.86264	0.093827
710	1.2943e-18	1.2304e-23	0.93349	0.048555	0.8044	0.041735	0.86257	0.094436
711	1.2897e-18	1.1421e-23	0.93347	0.04887	0.80439	0.042007	0.86251	0.095047
712	1.2788e-18	1.0603e-23	0.93346	0.049188	0.80437	0.042279	0.86244	0.095662
713	1.274e-18	9.8423e-24	0.93344	0.049507	0.80436	0.042554	0.86237	0.096279
714	1.2706e-18	9.1366e-24	0.93342	0.049827	0.80434	0.042829	0.8623	0.096899
715	1.2672e-18	8.4814e-24	0.93341	0.050149	0.80433	0.043106	0.86223	0.097522
716	1.2631e-18	7.8733e-24	0.93339	0.050473	0.80432	0.043384	0.86216	0.098149
717	1.2605e-18	7.3088e-24	0.93337	0.050798	0.8043	0.043664	0.86209	0.098778
718	1.2531e-18	6.7847e-24	0.93335	0.051125	0.80429	0.043945	0.86202	0.099411
719	1.2487e-18	6.2982e-24	0.93334	0.051454	0.80427	0.044227	0.86194	0.10005
720	1.2447e-18	5.8466e-24	0.93332	0.051784	0.80426	0.044511	0.86187	0.10069
721	1.2401e-18	5.4274e-24	0.9333	0.052116	0.80424	0.044797	0.86179	0.10133
722	1.2369e-18	5.0382e-24	0.93328	0.05245	0.80423	0.045084	0.86172	0.10197
723	1.2307e-18	4.677e-24	0.93326	0.052785	0.80421	0.045372	0.86164	0.10262
724	1.2249e-18	4.3416e-24	0.93324	0.053122	0.80419	0.045662	0.86156	0.10327
725	1.222e-18	4.0303e-24	0.93322	0.053461	0.80418	0.045953	0.86148	0.10393
726	1.2165e-18	3.7413e-24	0.9332	0.053802	0.80416	0.046246	0.8614	0.10459
727	1.2124e-18	3.4731e-24	0.93318	0.054145	0.80415	0.046541	0.86132	0.10525
728	1.2087e-18	3.224e-24	0.93316	0.054489	0.80413	0.046837	0.86124	0.10592
729	1.2038e-18	2.9929e-24	0.93314	0.054836	0.80411	0.047135	0.86116	0.10658
730	1.1969e-18	2.7783e-24	0.93312	0.055184	0.8041	0.047434	0.86107	0.10726
731	1.1925e-18	2.5791e-24	0.9331	0.055534	0.80408	0.047735	0.86099	0.10793
732	1.1888e-18	2.3941e-24	0.93308	0.055886	0.80406	0.048038	0.8609	0.10861
733	1.1837e-18	2.2225e-24	0.93306	0.05624	0.80404	0.048342	0.86082	0.1093
734	1.1812e-18	2.0631e-24	0.93304	0.056596	0.80403	0.048648	0.86073	0.10999
735	1.1756e-18	1.9152e-24	0.93302	0.056954	0.80401	0.048956	0.86064	0.11068
736	1.1706e-18	1.7779e-24	0.93299	0.057314	0.80399	0.049265	0.86055	0.11137
737	1.1658e-18	1.6504e-24	0.93297	0.057676	0.80397	0.049576	0.86046	0.11207
738	1.1643e-18	1.532e-24	0.93295	0.05804	0.80395	0.04989	0.86037	0.11277
739	1.1595e-18	1.4222e-24	0.93293	0.058406	0.80393	0.050204	0.86028	0.11348
740	1.1539e-18	1.3202e-24	0.9329	0.058775	0.80391	0.050521	0.86018	0.11419
741	1.1489e-18	1.2255e-24	0.93288	0.059145	0.8039	0.05084	0.86009	0.11491
742	1.1425e-18	1.1377e-24	0.93286	0.059518	0.80388	0.05116	0.85999	0.11563
743	1.1353e-18	1.0561e-24	0.93283	0.059893	0.80386	0.051482	0.85989	0.11635
744	1.1326e-18	9.8037e-25	0.93281	0.06027	0.80384	0.051807	0.85979	0.11708
745	1.1263e-18	9.1008e-25	0.93278	0.060649	0.80382	0.052133	0.85969	0.11781
746	1.1214e-18	8.4482e-25	0.93276	0.061031	0.8038	0.052461	0.85959	0.11854
747	1.1146e-18	7.8424e-25	0.93273	0.061415	0.80377	0.052791	0.85949	0.11928
748	1.1101e-18	7.2801e-25	0.93271	0.061801	0.80375	0.053123	0.85939	0.12003
749	1.1041e-18	6.7581e-25	0.93268	0.06219	0.80373	0.053457	0.85928	0.12078
750	1.0999e-18	6.2735e-25	0.93266	0.062581	0.80371	0.053794	0.85918	0.12153
751	1.0964e-18	5.8237e-25	0.93263	0.062975	0.80369	0.054132	0.85907	0.12229
752	1.0938e-18	5.4061e-25	0.9326	0.063371	0.80367	0.054472	0.85896	0.12305
753	1.0894e-18	5.0185e-25	0.93258	0.063769	0.80364	0.054815	0.85885	0.12382
754	1.0863e-18	4.6586e-25	0.93255	0.06417	0.80362	0.05516	0.85874	0.12459
755	1.0791e-18	4.3246e-25	0.93252	0.064574	0.8036	0.055507	0.85862	0.12537
756	1.0778e-18	4.0145e-25	0.93249	0.06498	0.80357	0.055856	0.85851	0.12615
757	1.0724e-18	3.7267e-25	0.93246	0.065389	0.80355	0.056208	0.85839	0.12694
758	1.0666e-18	3.4595e-25	0.93243	0.065801	0.80353	0.056561	0.85828	0.12773
759	1.0622e-18	3.2114e-25	0.93241	0.066215	0.8035	0.056917	0.85816	0.12853
760	1.0572e-18	2.9811e-25	0.93238	0.066632	0.80348	0.057276	0.85804	0.12933
761	1.0536e-18	2.7674e-25	0.93235	0.067051	0.80345	0.057637	0.85791	0.13014
762	1.0456e-18	2.5689e-25	0.93231	0.067474	0.80343	0.058	0.85779	0.13095
763	1.0437e-18	2.3847e-25	0.93228	0.067899	0.8034	0.058365	0.85767	0.13177
764	1.0408e-18	2.2138e-25	0.93225	0.068327	0.80338	0.058734	0.85754	0.13259
765	1.0348e-18	2.055e-25	0.93222	0.068758	0.80335	0.059104	0.85741	0.13342
766	1.0291e-18	1.9077e-25	0.93219	0.069192	0.80332	0.059477	0.85728	0.13426
767	1.0259e-18	1.7709e-25	0.93216	0.069629	0.8033	0.059853	0.85715	0.1351
768	1.0191e-18	1.6439e-25	0.93212	0.070069	0.80327	0.060231	0.85701	0.13594
769	1.0149e-18	1.526e-25	0.93209	0.070512	0.80324	0.060612	0.85688	0.13679
770	1.0103e-18	1.4166e-25	0.93206	0.070958	0.80322	0.060996	0.85674	0.13765
771	1.0036e-18	1.315e-25	0.93202	0.071408	0.80319	0.061382	0.8566	0.13851
772	1.0017e-18	1.2207e-25	0.93199	0.07186	0.80316	0.061771	0.85646	0.13938
773	9.9549e-19	1.1332e-25	0.93195	0.072316	0.80313	0.062163	0.85632	0.14026
774	9.9159e-19	1.052e-25	0.93192	0.072775	0.8031	0.062558	0.85617	0.14114
775	9.8564e-19	9.7653e-26	0.93188	0.073237	0.80307	0.062955	0.85603	0.14203
776	9.8048e-19	9.0651e-26	0.93184	0.073703	0.80304	0.063356	0.85588	0.14292
777	9.7731e-19	8.4151e-26	0.93181	0.074172	0.80301	0.063759	0.85573	0.14382
778	9.7012e-19	7.8117e-26	0.93177	0.074645	0.80298	0.064165	0.85557	0.14473
779	9.6575e-19	7.2516e-26	0.93173	0.075121	0.80295	0.064575	0.85542	0.14564
780	9.6359e-19	6.7316e-26	0.93169	0.0756	0.80291	0.064987	0.85526	0.14656
781	9.5462e-19	6.249e-26	0.93165	0.076084	0.80288	0.065403	0.8551	0.14748
782	9.516e-19	5.8009e-26	0.93161	0.076571	0.80285	0.065821	0.85494	0.14842
783	9.4947e-19	5.3849e-26	0.93157	0.077061	0.80281	0.066243	0.85478	0.14936
784	9.4656e-19	4.9988e-26	0.93153	0.077555	0.80278	0.066668	0.85461	0.1503
785	9.4243e-19	4.6404e-26	0.93149	0.078054	0.80275	0.067097	0.85444	0.15126
786	9.3907e-19	4.3077e-26	0.93145	0.078556	0.80271	0.067528	0.85427	0.15222
787	9.3448e-19	3.9988e-26	0.9314	0.079062	0.80268	0.067963	0.8541	0.15319
788	9.3069e-19	3.7121e-26	0.93136	0.079572	0.80264	0.068402	0.85392	0.15416
789	9.2489e-19	3.4459e-26	0.93132	0.080085	0.8026	0.068844	0.85375	0.15515
790	9.2055e-19	3.1988e-26	0.93127	0.080604	0.80257	0.069289	0.85357	0.15614
791	9.1776e-19	2.9695e-26	0.93123	0.081126	0.80253	0.069738	0.85338	0.15714
792	9.1369e-19	2.7565e-26	0.93118	0.081652	0.80249	0.070191	0.8532	0.15814
793	9.1231e-19	2.5589e-26	0.93113	0.082183	0.80245	0.070647	0.85301	0.15916
794	9.0875e-19	2.3754e-26	0.93109	0.082718	0.80241	0.071107	0.85282	0.16018
795	9.0208e-19	2.2051e-26	0.93104	0.083257	0.80237	0.071571	0.85262	0.16121
796	8.9379e-19	2.047e-26	0.93099	0.083801	0.80233	0.072039	0.85242	0.16225
797	8.9053e-19	1.9002e-26	0.93094	0.084349	0.80229	0.07251	0.85222	0.1633
798	8.8728e-19	1.7639e-26	0.93089	0.084902	0.80225	0.072986	0.85202	0.16435
799	8.8528e-19	1.6375e-26	0.93084	0.08546	0.80221	0.073465	0.85182	0.16542
800	8.8088e-19	1.5201e-26	0.93079	0.086022	0.80217	0.073949	0.85161	0.16649
801	8.7221e-19	1.4111e-26	0.93073	0.086589	0.80212	0.074437	0.85139	0.16757
802	8.6676e-19	1.3099e-26	0.93068	0.087162	0.80208	0.074928	0.85118	0.16866
803	8.6152e-19	1.216e-26	0.93063	0.087739	0.80203	0.075425	0.85096	0.16976
804	8.5562e-19	1.1288e-26	0.93057	0.088321	0.80199	0.075925	0.85074	0.17087
805	8.5014e-19	1.0478e-26	0.93052	0.088908	0.80194	0.07643	0.85051	0.17199
806	8.4705e-19	9.727e-27	0.93046	0.0895	0.8019	0.076939	0.85028	0.17312
807	8.4385e-19	9.0296e-27	0.9304	0.090098	0.80185	0.077453	0.85005	0.17425
808	8.3956e-19	8.3821e-27	0.93034	0.090701	0.8018	0.077972	0.84982	0.1754
809	8.3344e-19	7.7811e-27	0.93028	0.091309	0.80175	0.078495	0.84958	0.17656
810	8.3226e-19	7.2232e-27	0.93022	0.091923	0.8017	0.079023	0.84933	0.17773
811	8.2883e-19	6.7053e-27	0.93016	0.092542	0.80165	0.079556	0.84909	0.17891
812	8.2324e-19	6.2245e-27	0.9301	0.093167	0.8016	0.080093	0.84883	0.18009
813	8.1756e-19	5.7782e-27	0.93004	0.093798	0.80155	0.080636	0.84858	0.18129
814	8.1377e-19	5.3638e-27	0.92997	0.094435	0.80149	0.081184	0.84832	0.1825
815	8.0953e-19	4.9792e-27	0.92991	0.095078	0.80144	0.081736	0.84806	0.18372
816	8.0387e-19	4.6222e-27	0.92984	0.095727	0.80138	0.082294	0.84779	0.18495
817	7.9807e-19	4.2908e-27	0.92977	0.096382	0.80133	0.082858	0.84752	0.1862
818	7.9675e-19	3.9831e-27	0.9297	0.097043	0.80127	0.083427	0.84724	0.18745
819	7.9039e-19	3.6975e-27	0.92963	0.097711	0.80121	0.084001	0.84696	0.18872
820	7.8714e-19	3.4324e-27	0.92956	0.098385	0.80115	0.084581	0.84667	0.18999
821	7.8118e-19	3.1863e-27	0.92949	0.099066	0.8011	0.085166	0.84638	0.19128
822	7.7638e-19	2.9578e-27	0.92942	0.099753	0.80103	0.085757	0.84609	0.19259
823	7.7332e-19	2.7457e-27	0.92934	0.10045	0.80097	0.086354	0.84579	0.1939
824	7.7153e-19	2.5489e-27	0.92926	0.10115	0.80091	0.086957	0.84548	0.19523
825	7.6781e-19	2.3661e-27	0.92919	0.10186	0.80085	0.087566	0.84517	0.19657
826	7.6028e-19	2.1964e-27	0.92911	0.10257	0.80078	0.088182	0.84486	0.19792
827	7.5557e-19	2.0389e-27	0.92903	0.10329	0.80072	0.088803	0.84453	0.19928
828	7.5027e-19	1.8927e-27	0.92895	0.10402	0.80065	0.089431	0.84421	0.20066
829	7.4487e-19	1.757e-27	0.92886	0.10476	0.80058	0.090066	0.84388	0.20205
830	7.4113e-19	1.631e-27	0.92878	0.10551	0.80051	0.090707	0.84354	0.20346
831	7.3524e-19	1.5141e-27	0.92869	0.10626	0.80044	0.091354	0.84319	0.20488
832	7.3128e-19	1.4055e-27	0.92861	0.10702	0.80037	0.092009	0.84284	0.20632
833	7.2866e-19	1.3048e-27	0.92852	0.10779	0.80029	0.09267	0.84249	0.20777
834	7.2177e-19	1.2112e-27	0.92843	0.10857	0.80022	0.093339	0.84213	0.20923
835	7.2059e-19	1.1243e-27	0.92833	0.10935	0.80014	0.094015	0.84176	0.21071
836	7.1513e-19	1.0437e-27	0.92824	0.11015	0.80006	0.094698	0.84138	0.2122
837	7.0912e-19	9.6889e-28	0.92815	0.11095	0.79999	0.095388	0.841	0.21371
838	7.0588e-19	8.9942e-28	0.92805	0.11176	0.79991	0.096086	0.84061	0.21524
839	7.0408e-19	8.3493e-28	0.92795	0.11258	0.79982	0.096792	0.84021	0.21678
840	6.9813e-19	7.7506e-28	0.92785	0.11341	0.79974	0.097506	0.83981	0.21834
841	6.9238e-19	7.1949e-28	0.92774	0.11425	0.79965	0.098228	0.8394	0.21991
842	6.881e-19	6.679e-28	0.92764	0.1151	0.79957	0.098958	0.83898	0.2215
843	6.8442e-19	6.2001e-28	0.92753	0.11596	0.79948	0.099697	0.83855	0.22311
844	6.8271e-19	5.7555e-28	0.92742	0.11683	0.79939	0.10044	0.83812	0.22474
845	6.7688e-19	5.3428e-28	0.92731	0.1177	0.7993	0.1012	0.83768	0.22638
846	6.7261e-19	4.9597e-28	0.9272	0.11859	0.7992	0.10196	0.83723	0.22805
847	6.7059e-19	4.6041e-28	0.92708	0.11949	0.79911	0.10274	0.83677	0.22973
848	6.6518e-19	4.274e-28	0.92697	0.1204	0.79901	0.10352	0.8363	0.23143
849	6.5996e-19	3.9675e-28	0.92685	0.12132	0.79891	0.10431	0.83582	0.23314
850	6.555e-19	3.683e-28	0.92672	0.12225	0.79881	0.10511	0.83533	0.23488
851	6.4767e-19	3.4189e-28	0.9266	0.1232	0.79871	0.10592	0.83484	0.23664
852	6.4469e-19	3.1738e-28	0.92647	0.12415	0.7986	0.10674	0.83433	0.23842
853	6.4333e-19	2.9462e-28	0.92634	0.12512	0.7985	0.10758	0.83382	0.24022
854	6.386e-19	2.735e-28	0.92621	0.12609	0.79839	0.10842	0.83329	0.24204
855	6.3584e-19	2.5389e-28	0.92607	0.12708	0.79827	0.10927	0.83275	0.24388
856	6.266e-19	2.3568e-28	0.92594	0.12809	0.79816	0.11013	0.8322	0.24574
857	6.2276e-19	2.1878e-28	0.92579	0.1291	0.79804	0.11101	0.83164	0.24763
858	6.2082e-19	2.031e-28	0.92565	0.13013	0.79793	0.11189	0.83107	0.24954
859	6.1421e-19	1.8853e-28	0.9255	0.13117	0.7978	0.11279	0.83049	0.25147
860	6.0985e-19	1.7501e-28	0.92535	0.13223	0.79768	0.11369	0.8299	0.25342
861	6.0404e-19	1.6247e-28	0.9252	0.1333	0.79755	0.11461	0.82929	0.2554
862	5.9798e-19	1.5082e-28	0.92504	0.13438	0.79742	0.11555	0.82867	0.2574
863	5.9584e-19	1.4e-28	0.92488	0.13548	0.79729	0.11649	0.82804	0.25943
864	5.9076e-19	1.2996e-28	0.92472	0.13659	0.79716	0.11745	0.82739	0.26148
865	5.8773e-19	1.2065e-28	0.92455	0.13772	0.79702	0.11842	0.82673	0.26356
866	5.8101e-19	1.1199e-28	0.92438	0.13886	0.79688	0.1194	0.82606	0.26567
867	5.7795e-19	1.0396e-28	0.92421	0.14002	0.79673	0.1204	0.82537	0.2678
868	5.7267e-19	9.651e-29	0.92403	0.14119	0.79659	0.12141	0.82467	0.26996
869	5.7111e-19	8.9589e-29	0.92385	0.14238	0.79643	0.12243	0.82395	0.27215
870	5.6674e-19	8.3166e-29	0.92366	0.14359	0.79628	0.12347	0.82321	0.27436
871	5.6272e-19	7.7202e-29	0.92347	0.14481	0.79612	0.12453	0.82246	0.27661
872	5.57e-19	7.1667e-29	0.92327	0.14605	0.79596	0.12559	0.82169	0.27888
873	5.5257e-19	6.6528e-29	0.92307	0.14731	0.79579	0.12668	0.82091	0.28119
874	5.4888e-19	6.1758e-29	0.92287	0.14859	0.79563	0.12778	0.8201	0.28352
875	5.4453e-19	5.733e-29	0.92266	0.14989	0.79545	0.1289	0.81928	0.28589
876	5.395e-19	5.3219e-29	0.92244	0.15121	0.79527	0.13003	0.81844	0.28829
877	5.3605e-19	4.9403e-29	0.92222	0.15254	0.79509	0.13118	0.81758	0.29072
878	5.3142e-19	4.5861e-29	0.922	0.1539	0.79491	0.13235	0.8167	0.29319
879	5.2617e-19	4.2572e-29	0.92177	0.15527	0.79472	0.13353	0.81579	0.29569
880	5.2222e-19	3.952e-29	0.92153	0.15667	0.79452	0.13473	0.81487	0.29822
881	5.1722e-19	3.6686e-29	0.92129	0.15809	0.79432	0.13596	0.81393	0.3008
882	5.1274e-19	3.4055e-29	0.92104	0.15953	0.79412	0.1372	0.81296	0.3034
883	5.0996e-19	3.1614e-29	0.92078	0.161	0.7939	0.13846	0.81196	0.30605
884	5.0586e-19	2.9347e-29	0.92052	0.16248	0.79369	0.13974	0.81095	0.30873
885	5.0245e-19	2.7243e-29	0.92026	0.16399	0.79347	0.14104	0.80991	0.31146
886	4.9135e-19	2.5289e-29	0.91998	0.16553	0.79324	0.14236	0.80884	0.31422
887	4.8506e-19	2.3476e-29	0.9197	0.16709	0.79301	0.1437	0.80774	0.31702
888	4.8396e-19	2.1793e-29	0.91941	0.16868	0.79277	0.14507	0.80662	0.31987
889	4.8058e-19	2.023e-29	0.91911	0.17029	0.79252	0.14646	0.80547	0.32276
890	4.7749e-19	1.8779e-29	0.91881	0.17193	0.79227	0.14787	0.80429	0.32569
891	4.7322e-19	1.7433e-29	0.91849	0.1736	0.79201	0.14931	0.80308	0.32866
892	4.6819e-19	1.6183e-29	0.91817	0.17529	0.79174	0.15077	0.80183	0.33168
893	4.6185e-19	1.5023e-29	0.91784	0.17702	0.79147	0.15225	0.80056	0.33475
894	4.6055e-19	1.3945e-29	0.9175	0.17877	0.79119	0.15376	0.79925	0.33787
895	4.5792e-19	1.2945e-29	0.91715	0.18056	0.7909	0.1553	0.7979	0.34103
896	4.4828e-19	1.2017e-29	0.91679	0.18237	0.7906	0.15687	0.79652	0.34424
897	4.4623e-19	1.1156e-29	0.91642	0.18422	0.7903	0.15846	0.7951	0.34751
898	4.4169e-19	1.0356e-29	0.91604	0.18611	0.78998	0.16009	0.79365	0.35083
899	4.374e-19	9.6131e-30	0.91565	0.18803	0.78966	0.16174	0.79215	0.3542
900	4.3263e-19	8.9238e-30	0.91524	0.18998	0.78932	0.16342	0.79061	0.35762
901	4.2615e-19	8.284e-30	0.91483	0.19197	0.78898	0.16514	0.78902	0.36111
902	4.248e-19	7.69e-30	0.9144	0.194	0.78863	0.16688	0.78739	0.36464
903	4.2317e-19	7.1386e-30	0.91396	0.19606	0.78826	0.16866	0.78572	0.36824
904	4.1786e-19	6.6267e-30	0.91351	0.19817	0.78789	0.17048	0.78399	0.3719
905	4.1514e-19	6.1516e-30	0.91304	0.20031	0.7875	0.17233	0.78222	0.37562
906	4.0923e-19	5.7105e-30	0.91255	0.2025	0.7871	0.17421	0.78039	0.3794
907	4.0366e-19	5.301e-30	0.91206	0.20473	0.78669	0.17614	0.77851	0.38325
908	4.0031e-19	4.9209e-30	0.91154	0.20701	0.78626	0.1781	0.77657	0.38716
909	3.8953e-19	4.5681e-30	0.91101	0.20933	0.78583	0.1801	0.77457	0.39114
910	3.869e-19	4.2405e-30	0.91046	0.2117	0.78537	0.18214	0.77251	0.39519
911	3.8476e-19	3.9365e-30	0.9099	0.21412	0.7849	0.18423	0.77039	0.39931
912	3.8132e-19	3.6542e-30	0.90931	0.21659	0.78442	0.18636	0.7682	0.40351
913	3.7629e-19	3.3922e-30	0.90871	0.21911	0.78392	0.18853	0.76595	0.40777
914	3.7361e-19	3.149e-30	0.90808	0.22169	0.7834	0.19075	0.76362	0.41212
915	3.6748e-19	2.9232e-30	0.90744	0.22432	0.78287	0.19302	0.76121	0.41654
916	3.6492e-19	2.7136e-30	0.90677	0.22701	0.78232	0.19534	0.75873	0.42105
917	3.6078e-19	2.519e-30	0.90608	0.22976	0.78174	0.19771	0.75617	0.42563
918	3.561e-19	2.3384e-30	0.90536	0.23257	0.78115	0.20014	0.75352	0.4303
919	3.5321e-19	2.1707e-30	0.90462	0.23544	0.78053	0.20262	0.75078	0.43506
920	3.4639e-19	2.0151e-30	0.90385	0.23838	0.7799	0.20515	0.74796	0.4399
921	3.3969e-19	1.8706e-30	0.90305	0.24139	0.77924	0.20775	0.74503	0.44484
922	3.3628e-19	1.7365e-30	0.90222	0.24446	0.77855	0.2104	0.74201	0.44987
923	3.3169e-19	1.6119e-30	0.90136	0.24761	0.77784	0.21312	0.73888	0.45499
924	3.3034e-19	1.4964e-30	0.90047	0.25084	0.7771	0.2159	0.73564	0.46021
925	3.2648e-19	1.3891e-30	0.89954	0.25414	0.77633	0.21876	0.73228	0.46553
926	3.2096e-19	1.2895e-30	0.89858	0.25753	0.77554	0.22168	0.72881	0.47095
927	3.1793e-19	1.197e-30	0.89758	0.26099	0.77471	0.22467	0.7252	0.47648
928	3.144e-19	1.1112e-30	0.89654	0.26455	0.77385	0.22774	0.72147	0.48211
929	3.0943e-19	1.0315e-30	0.89545	0.2682	0.77295	0.23089	0.7176	0.48786
930	3.0418e-19	9.5755e-31	0.89432	0.27194	0.77201	0.23413	0.71358	0.49371
931	2.9701e-19	8.8889e-31	0.89315	0.27578	0.77104	0.23744	0.70941	0.49968
932	2.9368e-19	8.2515e-31	0.89192	0.27972	0.77002	0.24085	0.70509	0.50577
933	2.9007e-19	7.6599e-31	0.89064	0.28376	0.76896	0.24434	0.70059	0.51198
934	2.8678e-19	7.1106e-31	0.88931	0.28792	0.76786	0.24793	0.69592	0.51831
935	2.813e-19	6.6008e-31	0.88791	0.29219	0.7667	0.25163	0.69107	0.52476
936	2.7718e-19	6.1275e-31	0.88646	0.29658	0.7655	0.25542	0.68602	0.53134
937	2.7128e-19	5.6881e-31	0.88493	0.30109	0.76423	0.25932	0.68077	0.53805
938	2.6861e-19	5.2803e-31	0.88334	0.30573	0.76291	0.26334	0.67531	0.5449
939	2.6245e-19	4.9017e-31	0.88167	0.31051	0.76153	0.26747	0.66962	0.55188
940	2.5999e-19	4.5502e-31	0.87993	0.31542	0.76008	0.27173	0.66369	0.55899
941	2.5513e-19	4.2239e-31	0.8781	0.32049	0.75856	0.27611	0.65751	0.56624
942	2.4972e-19	3.9211e-31	0.87617	0.3257	0.75697	0.28063	0.65107	0.57364
943	2.4487e-19	3.6399e-31	0.87416	0.33108	0.7553	0.28528	0.64435	0.58117
944	2.427e-19	3.3789e-31	0.87204	0.33662	0.75354	0.29008	0.63734	0.58885
945	2.363e-19	3.1366e-31	0.86981	0.34234	0.75169	0.29504	0.63002	0.59668
946	2.3355e-19	2.9117e-31	0.86746	0.34824	0.74974	0.30015	0.62238	0.60465
947	2.3108e-19	2.7029e-31	0.86499	0.35433	0.74769	0.30543	0.61438	0.61277
948	2.2794e-19	2.5091e-31	0.86239	0.36062	0.74553	0.31089	0.60603	0.62103
949	2.2372e-19	2.3292e-31	0.85964	0.36712	0.74325	0.31653	0.59729	0.62944
950	2.1766e-19	2.1622e-31	0.85674	0.37384	0.74084	0.32237	0.58815	0.638
951	2.1702e-19	2.0072e-31	0.85367	0.3808	0.73829	0.3284	0.57857	0.64669
952	2.0882e-19	1.8633e-31	0.85043	0.38799	0.73559	0.33465	0.56854	0.65553
953	2.0414e-19	1.7297e-31	0.84699	0.39544	0.73273	0.34113	0.55802	0.6645
954	2.0178e-19	1.6056e-31	0.84335	0.40315	0.7297	0.34783	0.547	0.67361
955	1.988e-19	1.4905e-31	0.83948	0.41115	0.72648	0.35479	0.53544	0.68283
956	1.9602e-19	1.3836e-31	0.83537	0.41944	0.72306	0.362	0.5233	0.69218
957	1.8777e-19	1.2844e-31	0.83099	0.42804	0.71942	0.36949	0.51055	0.70163
958	1.8425e-19	1.1923e-31	0.82633	0.43696	0.71554	0.37727	0.49717	0.71118
959	1.8069e-19	1.1068e-31	0.82137	0.44623	0.7114	0.38535	0.4831	0.72081
960	1.74e-19	1.0275e-31	0.81606	0.45586	0.70698	0.39375	0.46831	0.73051
961	1.6975e-19	9.5379e-32	0.81039	0.46587	0.70225	0.40249	0.45275	0.74025
962	1.6739e-19	8.854e-32	0.80432	0.47627	0.69719	0.41159	0.43638	0.75002
963	1.6165e-19	8.2192e-32	0.79781	0.4871	0.69175	0.42106	0.41915	0.75978
964	1.5794e-19	7.6298e-32	0.79082	0.49837	0.68592	0.43093	0.40101	0.76951
965	1.5399e-19	7.0828e-32	0.7833	0.51011	0.67963	0.44122	0.38191	0.77916
966	1.4968e-19	6.5749e-32	0.7752	0.52233	0.67286	0.45194	0.36179	0.78871
967	1.472e-19	6.1035e-32	0.76646	0.53507	0.66555	0.46313	0.3406	0.79809
968	1.4213e-19	5.6658e-32	0.75702	0.54834	0.65764	0.47481	0.31826	0.80726
969	1.3857e-19	5.2596e-32	0.7468	0.56218	0.64908	0.487	0.29473	0.81614
970	1.3318e-19	4.8824e-32	0.73572	0.57661	0.63978	0.49974	0.26994	0.82467
971	1.2655e-19	4.5324e-32	0.72367	0.59166	0.62967	0.51303	0.24383	0.83277
972	1.2497e-19	4.2074e-32	0.71056	0.60734	0.61865	0.52692	0.21632	0.84033
973	1.1633e-19	3.9057e-32	0.69627	0.62368	0.60661	0.54142	0.18737	0.84726
974	1.1324e-19	3.6256e-32	0.68064	0.6407	0.59345	0.55656	0.15691	0.85342
975	1.0885e-19	3.3657e-32	0.66352	0.65841	0.57901	0.57236	0.12488	0.8587
976	1.0381e-19	3.1243e-32	0.64474	0.67681	0.56313	0.58882	0.091234	0.86292
977	9.9423e-20	2.9003e-32	0.62408	0.6959	0.54565	0.60596	0.055932	0.86592
978	9.5292e-20	2.6924e-32	0.60132	0.71567	0.52634	0.62376	0.018942	0.86752
979	9.0213e-20	2.4993e-32	0.57618	0.73606	0.50498	0.64222	-0.019752	0.8675
980	8.6179e-20	2.3201e-32	0.54835	0.75702	0.48129	0.66128	-0.060149	0.86564
981	8.1993e-20	2.1537e-32	0.5175	0.77844	0.45494	0.68088	-0.10222	0.86169
982	7.9899e-20	1.9993e-32	0.48321	0.80017	0.4256	0.7009	-0.14592	0.85537
983	7.4189e-20	1.856e-32	0.44507	0.822	0.39284	0.72119	-0.19116	0.84641
984	6.7437e-20	1.7229e-32	0.40255	0.84363	0.35621	0.74151	-0.2378	0.83451
985	6.6557e-20	1.5993e-32	0.35513	0.86467	0.31519	0.76153	-0.28569	0.81935
986	6.161e-20	1.4847e-32	0.3022	0.88456	0.26921	0.78081	-0.33459	0.80063
987	5.8529e-20	1.3782e-32	0.24315	0.90258	0.21767	0.79873	-0.38423	0.77803
988	5.521e-20	1.2794e-32	0.17733	0.91778	0.15992	0.81448	-0.43425	0.75125
989	5.0251e-20	1.1877e-32	0.10418	0.92893	0.095339	0.82697	-0.48425	0.72004
990	4.791e-20	1.1025e-32	0.023201	0.93447	0.023383	0.83481	-0.53375	0.68415
991	4.1679e-20	1.0234e-32	-0.065841	0.93243	-0.056325	0.83621	-0.58221	0.64341
992	3.2422e-20	9.5006e-33	-0.16282	0.92046	-0.14384	0.82896	-0.62902	0.59773
993	3.0528e-20	8.8194e-33	-0.26701	0.89581	-0.23869	0.81043	-0.67354	0.54709
994	2.5786e-20	8.187e-33	-0.37684	0.85543	-0.33962	0.77764	-0.71506	0.49157
995	2.2775e-20	7.5999e-33	-0.48964	0.79625	-0.44429	0.72745	-0.75289	0.4314
996	2.1795e-20	7.055e-33	-0.60142	0.71558	-0.54905	0.657	-0.78634	0.36691
997	1.5163e-20	6.5491e-33	-0.7068	0.61172	-0.64877	0.56428	-0.81475	0.29856
998	1.2495e-20	6.0795e-33	-0.79931	0.48463	-0.73709	0.4489	-0.83753	0.22694
999	6.3196e-21	5.6436e-33	-0.87203	0.33663	-0.80704	0.31283	-0.85417	0.15277
1000	1.6456e-21	5.239e-33	-0.91867	0.17266	-0.85213	0.16079	-0.86432	0.076835
0	0	0	-0.93475	6.789e-15	-0.86773	6.3268e-15	-0.86773	3.001e-15


==> bound4.dat <==
1	1	1	-0.5861	0	-0.13845	0	-0.13845	0
2	0.078361	0.23623	-0.58593	-0.01411	-0.13814	-0.0072567	-0.13845	-0.0011495
3	0.011382	0.055803	-0.58542	-0.028208	-0.13721	-0.014434	-0.13843	-0.0022989
4	0.0016567	0.013182	-0.58458	-0.042282	-0.13569	-0.021454	-0.13841	-0.0034482
5	0.00024113	0.003114	-0.58339	-0.056321	-0.1336	-0.028247	-0.13838	-0.0045971
6	3.5097e-05	0.00073561	-0.58187	-0.070312	-0.13099	-0.034748	-0.13833	-0.0057456
7	5.1085e-06	0.00017377	-0.58002	-0.084243	-0.1279	-0.040905	-0.13828	-0.0068937
8	7.4355e-07	4.105e-05	-0.57783	-0.098104	-0.12441	-0.046672	-0.13822	-0.0080412
9	1.0822e-07	9.697e-06	-0.57532	-0.11188	-0.12056	-0.05202	-0.13815	-0.009188
10	1.5752e-08	2.2907e-06	-0.57249	-0.12557	-0.11643	-0.056925	-0.13807	-0.010334
11	2.2928e-09	5.4112e-07	-0.56935	-0.13915	-0.11206	-0.061378	-0.13798	-0.011479
12	3.3372e-10	1.2783e-07	-0.56588	-0.15262	-0.10753	-0.065377	-0.13788	-0.012624
13	4.8573e-11	3.0197e-08	-0.56212	-0.16596	-0.10288	-0.068928	-0.13777	-0.013767
14	7.0699e-12	7.1332e-09	-0.55805	-0.17917	-0.098175	-0.072045	-0.13765	-0.014909
15	1.029e-12	1.6851e-09	-0.55368	-0.19223	-0.093446	-0.074746	-0.13752	-0.01605
16	1.4979e-13	3.9806e-10	-0.54903	-0.20514	-0.088737	-0.077055	-0.13738	-0.017189
17	2.1812e-14	9.4032e-11	-0.5441	-0.21789	-0.084081	-0.078996	-0.13724	-0.018327
18	3.1813e-15	2.2213e-11	-0.53889	-0.23046	-0.079507	-0.080596	-0.13708	-0.019463
19	9.5425e-16	5.2473e-12	-0.53342	-0.24286	-0.075035	-0.081884	-0.13691	-0.020598
20	4.852e-16	1.2396e-12	-0.52769	-0.25507	-0.070684	-0.082886	-0.13674	-0.021732
21	3.615e-16	2.9282e-13	-0.52171	-0.26709	-0.066467	-0.08363	-0.13655	-0.022863
22	2.6362e-16	6.9171e-14	-0.51549	-0.27891	-0.062395	-0.084142	-0.13636	-0.023992
23	1.9282e-16	1.634e-14	-0.50903	-0.29052	-0.058473	-0.084447	-0.13616	-0.02512
24	1.5341e-16	3.86e-15	-0.50236	-0.30192	-0.054706	-0.084568	-0.13594	-0.026245
25	1.3527e-16	9.1183e-16	-0.49547	-0.3131	-0.051094	-0.084526	-0.13572	-0.027368
26	1.1506e-16	2.154e-16	-0.48837	-0.32405	-0.047638	-0.084341	-0.13549	-0.028489
27	1.1047e-16	5.0883e-17	-0.48108	-0.33479	-0.044337	-0.084031	-0.13525	-0.029608
28	8.55e-17	1.202e-17	-0.4736	-0.34529	-0.041186	-0.083613	-0.135	-0.030724
29	7.6709e-17	2.8394e-18	-0.46594	-0.35555	-0.038182	-0.083102	-0.13474	-0.031838
30	7.0851e-17	6.7075e-19	-0.45811	-0.36558	-0.035322	-0.08251	-0.13448	-0.032949
31	6.3181e-17	1.5845e-19	-0.45013	-0.37537	-0.032598	-0.08185	-0.1342	-0.034057
32	5.3755e-17	3.743e-20	-0.442	-0.38491	-0.030007	-0.081132	-0.13391	-0.035162
33	5.0086e-17	8.842e-21	-0.43372	-0.39421	-0.027543	-0.080366	-0.13362	-0.036265
34	4.3959e-17	2.0887e-21	-0.42531	-0.40327	-0.0252	-0.07956	-0.13332	-0.037365
35	3.2886e-17	4.9341e-22	-0.41679	-0.41208	-0.022972	-0.078721	-0.133	-0.038461
36	1.6739e-17	1.1656e-22	-0.40814	-0.42064	-0.020855	-0.077856	-0.13268	-0.039555
37	1.6231e-17	2.7534e-23	-0.3994	-0.42895	-0.018842	-0.076971	-0.13235	-0.040645
38	1.3117e-17	6.5043e-24	-0.39056	-0.43701	-0.016928	-0.076071	-0.13201	-0.041732
39	1.3086e-17	1.5365e-24	-0.38163	-0.44483	-0.015108	-0.07516	-0.13167	-0.042815
40	1.2943e-17	3.6296e-25	-0.37262	-0.4524	-0.013377	-0.074241	-0.13131	-0.043895
41	1.2837e-17	8.5741e-26	-0.36354	-0.45973	-0.011731	-0.073319	-0.13095	-0.044972
42	1.2674e-17	2.0254e-26	-0.3544	-0.46681	-0.010164	-0.072396	-0.13057	-0.046044
43	1.2604e-17	4.7846e-27	-0.34521	-0.47366	-0.0086724	-0.071474	-0.13019	-0.047113
44	1.2523e-17	1.1303e-27	-0.33596	-0.48026	-0.0072523	-0.070556	-0.1298	-0.048179
45	1.2451e-17	2.67e-28	-0.32668	-0.48662	-0.0058997	-0.069643	-0.1294	-0.04924
46	1.2382e-17	6.3072e-29	-0.31737	-0.49274	-0.0046108	-0.068737	-0.12899	-0.050297
47	1.2277e-17	1.4899e-29	-0.30802	-0.49864	-0.0033822	-0.06784	-0.12858	-0.051351
48	1.2212e-17	3.5196e-30	-0.29866	-0.5043	-0.0022105	-0.066951	-0.12815	-0.0524
49	1.2149e-17	8.3144e-31	-0.28929	-0.50973	-0.0010927	-0.066074	-0.12772	-0.053445
50	1.2083e-17	1.9641e-31	-0.27991	-0.51494	-2.5733e-05	-0.065207	-0.12728	-0.054486
51	1.2004e-17	4.6397e-32	-0.27053	-0.51993	0.00099308	-0.064352	-0.12683	-0.055522
52	1.1894e-17	1.096e-32	-0.26116	-0.5247	0.0019663	-0.063509	-0.12638	-0.056554
53	1.1858e-17	2.5891e-33	-0.25179	-0.52926	0.0028965	-0.062679	-0.12591	-0.057581
54	1.1743e-17	6.1161e-34	-0.24245	-0.53361	0.0037859	-0.061861	-0.12544	-0.058604
55	1.1703e-17	1.4448e-34	-0.23312	-0.53775	0.0046367	-0.061057	-0.12496	-0.059622
56	1.1654e-17	3.413e-35	-0.22382	-0.54168	0.005451	-0.060266	-0.12447	-0.060636
57	1.1586e-17	8.0624e-36	-0.21455	-0.54542	0.0062306	-0.059489	-0.12397	-0.061645
58	1.1537e-17	1.9046e-36	-0.20531	-0.54897	0.0069773	-0.058725	-0.12347	-0.062648
59	1.1478e-17	4.4991e-37	-0.19612	-0.55232	0.0076929	-0.057974	-0.12296	-0.063647
60	1.1376e-17	1.0628e-37	-0.18696	-0.55548	0.008379	-0.057236	-0.12244	-0.064641
61	1.1342e-17	2.5106e-38	-0.17786	-0.55847	0.0090371	-0.056512	-0.12191	-0.06563
62	1.1275e-17	5.9308e-39	-0.1688	-0.56127	0.0096685	-0.055801	-0.12138	-0.066614
63	1.1198e-17	1.401e-39	-0.1598	-0.5639	0.010275	-0.055103	-0.12083	-0.067593
64	1.1137e-17	3.3096e-40	-0.15085	-0.56636	0.010857	-0.054418	-0.12028	-0.068566
65	1.1098e-17	7.8182e-41	-0.14196	-0.56865	0.011416	-0.053745	-0.11973	-0.069534
66	1.1056e-17	1.8469e-41	-0.13313	-0.57078	0.011954	-0.053085	-0.11916	-0.070496
67	1.1005e-17	4.3628e-42	-0.12437	-0.57275	0.012471	-0.052438	-0.11859	-0.071454
68	1.097e-17	1.0306e-42	-0.11568	-0.57457	0.012968	-0.051802	-0.11801	-0.072405
69	1.0846e-17	2.4346e-43	-0.10705	-0.57624	0.013447	-0.051179	-0.11743	-0.073351
70	1.0818e-17	5.7511e-44	-0.098497	-0.57777	0.013908	-0.050567	-0.11683	-0.074292
71	1.0812e-17	1.3586e-44	-0.090015	-0.57915	0.014352	-0.049966	-0.11623	-0.075227
72	1.0778e-17	3.2093e-45	-0.081608	-0.58039	0.014779	-0.049377	-0.11563	-0.076156
73	1.0696e-17	7.5813e-46	-0.073276	-0.5815	0.015192	-0.048798	-0.11501	-0.077079
74	1.0655e-17	1.7909e-46	-0.065022	-0.58248	0.015589	-0.048231	-0.11439	-0.077997
75	1.0583e-17	4.2306e-47	-0.056847	-0.58334	0.015972	-0.047674	-0.11377	-0.078908
76	1.0558e-17	9.9938e-48	-0.048751	-0.58407	0.016342	-0.047127	-0.11313	-0.079814
77	1.0526e-17	2.3608e-48	-0.040736	-0.58469	0.0167	-0.046591	-0.11249	-0.080713
78	1.0472e-17	5.5769e-49	-0.032803	-0.58518	0.017044	-0.046064	-0.11185	-0.081607
79	1.0436e-17	1.3174e-49	-0.024952	-0.58557	0.017378	-0.045547	-0.11119	-0.082494
80	1.0378e-17	3.1121e-50	-0.017184	-0.58585	0.017699	-0.045039	-0.11053	-0.083376
81	1.0324e-17	7.3516e-51	-0.0095	-0.58603	0.018011	-0.044541	-0.10987	-0.084251
82	1.0291e-17	1.7366e-51	-0.0019	-0.5861	0.018312	-0.044052	-0.1092	-0.085119
83	1.0253e-17	4.1024e-52	0.0056155	-0.58608	0.018603	-0.043571	-0.10852	-0.085982
84	1.0171e-17	9.691e-53	0.013046	-0.58596	0.018884	-0.043099	-0.10784	-0.086838
85	1.0123e-17	2.2893e-53	0.020392	-0.58575	0.019157	-0.042636	-0.10715	-0.087688
86	1.0101e-17	5.4079e-54	0.027653	-0.58545	0.019421	-0.04218	-0.10645	-0.088531
87	1.003e-17	1.2775e-54	0.034829	-0.58507	0.019676	-0.041733	-0.10575	-0.089368
88	9.9818e-18	3.0178e-55	0.041919	-0.5846	0.019924	-0.041294	-0.10504	-0.090199
89	9.9489e-18	7.1288e-56	0.048925	-0.58406	0.020164	-0.040862	-0.10433	-0.091023
90	9.8897e-18	1.684e-56	0.055846	-0.58344	0.020396	-0.040437	-0.10361	-0.09184
91	9.845e-18	3.9781e-57	0.062682	-0.58274	0.020622	-0.04002	-0.10288	-0.092651
92	9.7902e-18	9.3974e-58	0.069434	-0.58198	0.02084	-0.039611	-0.10215	-0.093455
93	9.7637e-18	2.2199e-58	0.076102	-0.58114	0.021053	-0.039208	-0.10142	-0.094252
94	9.7136e-18	5.2441e-59	0.082687	-0.58024	0.021259	-0.038812	-0.10068	-0.095042
95	9.6805e-18	1.2388e-59	0.089188	-0.57928	0.021459	-0.038422	-0.099933	-0.095826
96	9.6154e-18	2.9264e-60	0.095607	-0.57825	0.021653	-0.038039	-0.099182	-0.096603
97	9.5727e-18	6.9128e-61	0.10194	-0.57717	0.021841	-0.037662	-0.098426	-0.097373
98	9.5489e-18	1.633e-61	0.1082	-0.57603	0.022024	-0.037292	-0.097665	-0.098137
99	9.524e-18	3.8576e-62	0.11437	-0.57484	0.022202	-0.036928	-0.096899	-0.098893
100	9.4796e-18	9.1127e-63	0.12046	-0.57359	0.022375	-0.036569	-0.096129	-0.099642
101	9.4188e-18	2.1527e-63	0.12648	-0.57229	0.022543	-0.036217	-0.095353	-0.10038
102	9.3612e-18	5.0852e-64	0.13241	-0.57095	0.022707	-0.035869	-0.094573	-0.10112
103	9.3201e-18	1.2013e-64	0.13827	-0.56956	0.022866	-0.035528	-0.093788	-0.10185
104	9.2999e-18	2.8377e-65	0.14404	-0.56813	0.02302	-0.035192	-0.092998	-0.10257
105	9.2427e-18	6.7034e-66	0.14974	-0.56665	0.023171	-0.034861	-0.092204	-0.10328
106	9.2164e-18	1.5835e-66	0.15537	-0.56513	0.023318	-0.034535	-0.091405	-0.10399
107	9.1473e-18	3.7407e-67	0.16092	-0.56358	0.02346	-0.034215	-0.090602	-0.10469
108	9.133e-18	8.8366e-68	0.16639	-0.56199	0.023599	-0.033899	-0.089795	-0.10539
109	9.0953e-18	2.0874e-68	0.17179	-0.56036	0.023734	-0.033588	-0.088984	-0.10607
110	9.0679e-18	4.9311e-69	0.17712	-0.5587	0.023866	-0.033282	-0.088168	-0.10675
111	9.0191e-18	1.1649e-69	0.18237	-0.55701	0.023995	-0.03298	-0.087349	-0.10742
112	8.9798e-18	2.7517e-70	0.18755	-0.55528	0.02412	-0.032683	-0.086525	-0.10809
113	8.9208e-18	6.5003e-71	0.19266	-0.55353	0.024242	-0.03239	-0.085698	-0.10874
114	8.8882e-18	1.5355e-71	0.19771	-0.55175	0.024361	-0.032102	-0.084867	-0.10939
115	8.8334e-18	3.6274e-72	0.20268	-0.54994	0.024477	-0.031818	-0.084032	-0.11004
116	8.794e-18	8.5688e-73	0.20758	-0.54811	0.02459	-0.031538	-0.083193	-0.11067
117	8.7636e-18	2.0242e-73	0.21242	-0.54626	0.0247	-0.031262	-0.082351	-0.1113
118	8.7386e-18	4.7817e-74	0.21719	-0.54438	0.024808	-0.030989	-0.081505	-0.11192
119	8.7123e-18	1.1296e-74	0.22189	-0.54248	0.024913	-0.030721	-0.080655	-0.11253
120	8.6594e-18	2.6683e-75	0.22653	-0.54056	0.025016	-0.030457	-0.079803	-0.11314
121	8.6321e-18	6.3033e-76	0.23111	-0.53861	0.025116	-0.030196	-0.078947	-0.11374
122	8.608e-18	1.489e-76	0.23562	-0.53666	0.025214	-0.029939	-0.078088	-0.11433
123	8.5809e-18	3.5175e-77	0.24007	-0.53468	0.025309	-0.029685	-0.077225	-0.11492
124	8.5422e-18	8.3092e-78	0.24446	-0.53269	0.025402	-0.029435	-0.07636	-0.11549
125	8.4998e-18	1.9629e-78	0.24878	-0.53068	0.025493	-0.029189	-0.075491	-0.11606
126	8.4759e-18	4.6368e-79	0.25305	-0.52866	0.025583	-0.028945	-0.07462	-0.11662
127	8.4477e-18	1.0953e-79	0.25726	-0.52663	0.02567	-0.028705	-0.073745	-0.11718
128	8.4085e-18	2.5875e-80	0.26141	-0.52458	0.025755	-0.028469	-0.072868	-0.11773
129	8.3508e-18	6.1124e-81	0.2655	-0.52252	0.025838	-0.028235	-0.071988	-0.11827
130	8.3321e-18	1.4439e-81	0.26953	-0.52045	0.025919	-0.028004	-0.071106	-0.1188
131	8.3301e-18	3.4109e-82	0.27351	-0.51837	0.025999	-0.027777	-0.070221	-0.11932
132	8.285e-18	8.0575e-83	0.27744	-0.51628	0.026076	-0.027552	-0.069333	-0.11984
133	8.2664e-18	1.9034e-83	0.28131	-0.51418	0.026152	-0.02733	-0.068443	-0.12035
134	8.209e-18	4.4963e-84	0.28512	-0.51208	0.026227	-0.027111	-0.06755	-0.12086
135	8.1873e-18	1.0622e-84	0.28889	-0.50996	0.0263	-0.026895	-0.066656	-0.12135
136	8.1301e-18	2.5091e-85	0.2926	-0.50784	0.026371	-0.026682	-0.065759	-0.12184
137	8.1065e-18	5.9272e-86	0.29626	-0.50571	0.026441	-0.026471	-0.064859	-0.12232
138	8.0953e-18	1.4002e-86	0.29987	-0.50358	0.026509	-0.026263	-0.063958	-0.1228
139	8.0363e-18	3.3076e-87	0.30343	-0.50145	0.026576	-0.026057	-0.063055	-0.12326
140	8.0156e-18	7.8133e-88	0.30694	-0.4993	0.026641	-0.025854	-0.06215	-0.12372
141	7.9765e-18	1.8457e-88	0.3104	-0.49716	0.026705	-0.025654	-0.061242	-0.12417
142	7.9429e-18	4.3601e-89	0.31382	-0.49501	0.026768	-0.025455	-0.060333	-0.12462
143	7.9283e-18	1.03e-89	0.31719	-0.49286	0.02683	-0.02526	-0.059422	-0.12505
144	7.9048e-18	2.4331e-90	0.32051	-0.4907	0.02689	-0.025066	-0.05851	-0.12548
145	7.8606e-18	5.7476e-91	0.32378	-0.48855	0.026949	-0.024875	-0.057596	-0.1259
146	7.8408e-18	1.3577e-91	0.32702	-0.48639	0.027007	-0.024686	-0.05668	-0.12632
147	7.8083e-18	3.2073e-92	0.3302	-0.48423	0.027064	-0.0245	-0.055763	-0.12673
148	7.7915e-18	7.5766e-93	0.33335	-0.48207	0.027119	-0.024315	-0.054844	-0.12713
149	7.7542e-18	1.7898e-93	0.33645	-0.47991	0.027174	-0.024133	-0.053924	-0.12752
150	7.7449e-18	4.228e-94	0.33951	-0.47775	0.027227	-0.023953	-0.053003	-0.12791
151	7.7052e-18	9.9877e-95	0.34253	-0.4756	0.02728	-0.023774	-0.052081	-0.12828
152	7.6872e-18	2.3594e-95	0.3455	-0.47344	0.027331	-0.023598	-0.051157	-0.12866
153	7.6665e-18	5.5734e-96	0.34844	-0.47128	0.027382	-0.023424	-0.050232	-0.12902
154	7.6413e-18	1.3166e-96	0.35134	-0.46912	0.027431	-0.023252	-0.049306	-0.12938
155	7.6072e-18	3.1102e-97	0.3542	-0.46697	0.02748	-0.023081	-0.048379	-0.12973
156	7.5833e-18	7.347e-98	0.35702	-0.46482	0.027527	-0.022913	-0.047451	-0.13007
157	7.5555e-18	1.7356e-98	0.3598	-0.46267	0.027574	-0.022746	-0.046523	-0.1304
158	7.5274e-18	4.0999e-99	0.36254	-0.46052	0.02762	-0.022581	-0.045593	-0.13073
159	7.4969e-18	9.685e-100	0.36525	-0.45838	0.027665	-0.022418	-0.044663	-0.13105
160	7.4592e-18	2.2879e-100	0.36792	-0.45624	0.027709	-0.022257	-0.043732	-0.13137
161	7.4483e-18	5.4046e-101	0.37056	-0.4541	0.027752	-0.022097	-0.0428	-0.13167
162	7.4284e-18	1.2767e-101	0.37316	-0.45196	0.027795	-0.02194	-0.041868	-0.13197
163	7.4205e-18	3.0159e-102	0.37572	-0.44983	0.027837	-0.021783	-0.040936	-0.13226
164	7.3885e-18	7.1244e-103	0.37825	-0.4477	0.027878	-0.021629	-0.040003	-0.13255
165	7.3613e-18	1.683e-103	0.38075	-0.44558	0.027918	-0.021476	-0.039069	-0.13283
166	7.3428e-18	3.9757e-104	0.38322	-0.44346	0.027958	-0.021324	-0.038135	-0.1331
167	7.2907e-18	9.3916e-105	0.38565	-0.44135	0.027997	-0.021175	-0.037201	-0.13336
168	7.2773e-18	2.2186e-105	0.38805	-0.43924	0.028035	-0.021026	-0.036267	-0.13362
169	7.2426e-18	5.2408e-106	0.39042	-0.43713	0.028072	-0.020879	-0.035332	-0.13387
170	7.2234e-18	1.238e-106	0.39276	-0.43503	0.028109	-0.020734	-0.034398	-0.13411
171	7.2064e-18	2.9245e-107	0.39507	-0.43294	0.028145	-0.02059	-0.033463	-0.13435
172	7.178e-18	6.9086e-108	0.39735	-0.43085	0.028181	-0.020448	-0.032528	-0.13458
173	7.1653e-18	1.632e-108	0.3996	-0.42876	0.028216	-0.020307	-0.031593	-0.1348
174	7.1397e-18	3.8552e-109	0.40182	-0.42669	0.028251	-0.020167	-0.030659	-0.13502
175	7.0995e-18	9.1071e-110	0.40401	-0.42461	0.028284	-0.020028	-0.029724	-0.13522
176	7.0867e-18	2.1513e-110	0.40617	-0.42254	0.028318	-0.019891	-0.02879	-0.13543
177	7.0588e-18	5.082e-111	0.4083	-0.42048	0.02835	-0.019756	-0.027856	-0.13562
178	7.0492e-18	1.2005e-111	0.41041	-0.41843	0.028383	-0.019621	-0.026922	-0.13581
179	7.034e-18	2.8359e-112	0.41249	-0.41638	0.028414	-0.019488	-0.025989	-0.13599
180	7.0062e-18	6.6993e-113	0.41454	-0.41433	0.028445	-0.019356	-0.025056	-0.13617
181	6.9773e-18	1.5825e-113	0.41657	-0.41229	0.028476	-0.019226	-0.024124	-0.13634
182	6.9636e-18	3.7384e-114	0.41857	-0.41026	0.028506	-0.019096	-0.023192	-0.1365
183	6.9249e-18	8.8311e-115	0.42055	-0.40824	0.028536	-0.018968	-0.02226	-0.13665
184	6.9184e-18	2.0862e-115	0.4225	-0.40622	0.028565	-0.018841	-0.021329	-0.1368
185	6.8977e-18	4.9281e-116	0.42442	-0.40421	0.028593	-0.018715	-0.020399	-0.13694
186	6.8772e-18	1.1641e-116	0.42632	-0.4022	0.028622	-0.018591	-0.01947	-0.13708
187	6.834e-18	2.75e-117	0.4282	-0.4002	0.028649	-0.018467	-0.018541	-0.13721
188	6.8156e-18	6.4963e-118	0.43006	-0.39821	0.028677	-0.018344	-0.017613	-0.13733
189	6.7973e-18	1.5346e-118	0.43189	-0.39622	0.028704	-0.018223	-0.016686	-0.13744
190	6.7762e-18	3.6251e-119	0.43369	-0.39424	0.02873	-0.018103	-0.01576	-0.13755
191	6.7573e-18	8.5636e-120	0.43548	-0.39227	0.028756	-0.017983	-0.014834	-0.13766
192	6.7426e-18	2.0229e-120	0.43724	-0.3903	0.028782	-0.017865	-0.01391	-0.13775
193	6.7122e-18	4.7787e-121	0.43898	-0.38834	0.028807	-0.017748	-0.012986	-0.13784
194	6.6975e-18	1.1289e-121	0.4407	-0.38639	0.028832	-0.017632	-0.012064	-0.13793
195	6.6711e-18	2.6667e-122	0.4424	-0.38444	0.028856	-0.017517	-0.011143	-0.138
196	6.636e-18	6.2995e-123	0.44408	-0.3825	0.02888	-0.017402	-0.010223	-0.13808
197	6.6198e-18	1.4881e-123	0.44574	-0.38057	0.028904	-0.017289	-0.0093037	-0.13814
198	6.6095e-18	3.5153e-124	0.44737	-0.37865	0.028927	-0.017177	-0.008386	-0.1382
199	6.5873e-18	8.3041e-125	0.44899	-0.37673	0.02895	-0.017066	-0.0074695	-0.13825
200	6.5751e-18	1.9617e-125	0.45059	-0.37482	0.028973	-0.016955	-0.0065543	-0.1383
201	6.5522e-18	4.634e-126	0.45216	-0.37291	0.028995	-0.016846	-0.0056404	-0.13834
202	6.5366e-18	1.0947e-126	0.45372	-0.37102	0.029017	-0.016737	-0.004728	-0.13837
203	6.514e-18	2.5859e-127	0.45526	-0.36913	0.029039	-0.016629	-0.0038169	-0.1384
204	6.4937e-18	6.1086e-128	0.45678	-0.36724	0.029061	-0.016522	-0.0029073	-0.13842
205	6.4722e-18	1.443e-128	0.45828	-0.36537	0.029082	-0.016416	-0.0019991	-0.13844
206	6.4439e-18	3.4088e-129	0.45977	-0.3635	0.029102	-0.016311	-0.0010925	-0.13845
207	6.4248e-18	8.0525e-130	0.46123	-0.36164	0.029123	-0.016207	-0.00018745	-0.13845
208	6.4102e-18	1.9022e-130	0.46268	-0.35978	0.029143	-0.016104	0.00071601	-0.13845
209	6.3834e-18	4.4936e-131	0.46411	-0.35793	0.029163	-0.016001	0.0016178	-0.13844
210	6.3712e-18	1.0615e-131	0.46553	-0.35609	0.029182	-0.015899	0.002518	-0.13843
211	6.3442e-18	2.5075e-132	0.46692	-0.35426	0.029202	-0.015798	0.0034165	-0.13841
212	6.3395e-18	5.9235e-133	0.46831	-0.35243	0.029221	-0.015698	0.0043132	-0.13839
213	6.3217e-18	1.3993e-133	0.46967	-0.35061	0.029239	-0.015598	0.0052081	-0.13836
214	6.3035e-18	3.3055e-134	0.47102	-0.3488	0.029258	-0.015499	0.0061013	-0.13832
215	6.2856e-18	7.8085e-135	0.47235	-0.34699	0.029276	-0.015401	0.0069926	-0.13828
216	6.2703e-18	1.8446e-135	0.47367	-0.34519	0.029294	-0.015304	0.0078821	-0.13823
217	6.2509e-18	4.3574e-136	0.47497	-0.3434	0.029312	-0.015208	0.0087696	-0.13818
218	6.2283e-18	1.0293e-136	0.47625	-0.34161	0.029329	-0.015112	0.0096552	-0.13812
219	6.2055e-18	2.4316e-137	0.47752	-0.33983	0.029346	-0.015017	0.010539	-0.13805
220	6.1885e-18	5.744e-138	0.47878	-0.33806	0.029363	-0.014922	0.011421	-0.13798
221	6.1736e-18	1.3569e-138	0.48002	-0.3363	0.02938	-0.014828	0.0123	-0.13791
222	6.1621e-18	3.2054e-139	0.48125	-0.33454	0.029397	-0.014735	0.013178	-0.13782
223	6.1451e-18	7.5719e-140	0.48246	-0.33279	0.029413	-0.014643	0.014053	-0.13774
224	6.1269e-18	1.7887e-140	0.48366	-0.33104	0.029429	-0.014551	0.014927	-0.13765
225	6.1115e-18	4.2254e-141	0.48485	-0.3293	0.029445	-0.01446	0.015798	-0.13755
226	6.0935e-18	9.9815e-142	0.48602	-0.32757	0.02946	-0.01437	0.016667	-0.13745
227	6.084e-18	2.3579e-142	0.48718	-0.32585	0.029476	-0.01428	0.017534	-0.13734
228	6.0589e-18	5.57e-143	0.48832	-0.32413	0.029491	-0.014191	0.018399	-0.13723
229	6.0304e-18	1.3158e-143	0.48945	-0.32242	0.029506	-0.014102	0.019261	-0.13711
230	6.0189e-18	3.1082e-144	0.49057	-0.32071	0.029521	-0.014015	0.020121	-0.13698
231	6.0127e-18	7.3425e-145	0.49168	-0.31901	0.029536	-0.013927	0.020979	-0.13685
232	5.9999e-18	1.7345e-145	0.49277	-0.31732	0.02955	-0.013841	0.021835	-0.13672
233	5.9746e-18	4.0974e-146	0.49385	-0.31564	0.029564	-0.013754	0.022688	-0.13658
234	5.9581e-18	9.6791e-147	0.49492	-0.31396	0.029578	-0.013669	0.023539	-0.13644
235	5.9425e-18	2.2865e-147	0.49598	-0.31229	0.029592	-0.013584	0.024387	-0.13629
236	5.935e-18	5.4012e-148	0.49702	-0.31062	0.029606	-0.0135	0.025233	-0.13613
237	5.9166e-18	1.2759e-148	0.49805	-0.30896	0.029619	-0.013416	0.026077	-0.13598
238	5.8974e-18	3.0141e-149	0.49908	-0.30731	0.029633	-0.013332	0.026918	-0.13581
239	5.8883e-18	7.12e-150	0.50009	-0.30566	0.029646	-0.01325	0.027756	-0.13564
240	5.8666e-18	1.6819e-150	0.50109	-0.30402	0.029659	-0.013168	0.028592	-0.13547
241	5.8399e-18	3.9732e-151	0.50207	-0.30239	0.029672	-0.013086	0.029426	-0.13529
242	5.8288e-18	9.3858e-152	0.50305	-0.30076	0.029684	-0.013005	0.030257	-0.13511
243	5.8077e-18	2.2172e-152	0.50402	-0.29914	0.029697	-0.012924	0.031085	-0.13492
244	5.7867e-18	5.2376e-153	0.50497	-0.29752	0.029709	-0.012844	0.031911	-0.13473
245	5.7761e-18	1.2373e-153	0.50592	-0.29592	0.029721	-0.012764	0.032734	-0.13453
246	5.766e-18	2.9227e-154	0.50685	-0.29431	0.029733	-0.012685	0.033555	-0.13433
247	5.7481e-18	6.9043e-155	0.50777	-0.29272	0.029745	-0.012607	0.034373	-0.13412
248	5.7358e-18	1.631e-155	0.50869	-0.29112	0.029757	-0.012529	0.035188	-0.13391
249	5.7186e-18	3.8528e-156	0.50959	-0.28954	0.029769	-0.012451	0.036001	-0.13369
250	5.7131e-18	9.1014e-157	0.51049	-0.28796	0.02978	-0.012374	0.03681	-0.13347
251	5.6866e-18	2.15e-157	0.51137	-0.28639	0.029791	-0.012297	0.037618	-0.13325
252	5.685e-18	5.0789e-158	0.51224	-0.28482	0.029803	-0.012221	0.038422	-0.13302
253	5.6594e-18	1.1998e-158	0.51311	-0.28326	0.029814	-0.012145	0.039223	-0.13278
254	5.6525e-18	2.8342e-159	0.51396	-0.2817	0.029824	-0.01207	0.040022	-0.13254
255	5.6251e-18	6.6951e-160	0.51481	-0.28015	0.029835	-0.011995	0.040818	-0.1323
256	5.6038e-18	1.5816e-160	0.51565	-0.27861	0.029846	-0.011921	0.041611	-0.13205
257	5.5994e-18	3.7361e-161	0.51648	-0.27707	0.029856	-0.011847	0.042402	-0.1318
258	5.584e-18	8.8257e-162	0.51729	-0.27554	0.029867	-0.011773	0.043189	-0.13154
259	5.564e-18	2.0849e-162	0.5181	-0.27401	0.029877	-0.0117	0.043974	-0.13128
260	5.5547e-18	4.925e-163	0.51891	-0.27249	0.029887	-0.011627	0.044755	-0.13102
261	5.5352e-18	1.1634e-163	0.5197	-0.27098	0.029897	-0.011555	0.045534	-0.13075
262	5.5236e-18	2.7483e-164	0.52048	-0.26947	0.029907	-0.011483	0.04631	-0.13048
263	5.5121e-18	6.4923e-165	0.52126	-0.26796	0.029917	-0.011412	0.047083	-0.1302
264	5.5011e-18	1.5337e-165	0.52203	-0.26646	0.029926	-0.011341	0.047853	-0.12992
265	5.4835e-18	3.6229e-166	0.52279	-0.26497	0.029936	-0.01127	0.04862	-0.12964
266	5.471e-18	8.5583e-167	0.52354	-0.26348	0.029945	-0.0112	0.049384	-0.12935
267	5.4666e-18	2.0217e-167	0.52428	-0.262	0.029955	-0.01113	0.050146	-0.12905
268	5.4403e-18	4.7758e-168	0.52502	-0.26052	0.029964	-0.011061	0.050904	-0.12876
269	5.4359e-18	1.1282e-168	0.52575	-0.25905	0.029973	-0.010991	0.051659	-0.12846
270	5.4191e-18	2.665e-169	0.52647	-0.25758	0.029982	-0.010923	0.052411	-0.12815
271	5.3975e-18	6.2956e-170	0.52718	-0.25612	0.029991	-0.010854	0.05316	-0.12784
272	5.3911e-18	1.4872e-170	0.52788	-0.25467	0.03	-0.010786	0.053906	-0.12753
273	5.3778e-18	3.5131e-171	0.52858	-0.25321	0.030008	-0.010719	0.054649	-0.12721
274	5.3722e-18	8.299e-172	0.52927	-0.25177	0.030017	-0.010651	0.055389	-0.12689
275	5.3558e-18	1.9604e-172	0.52996	-0.25033	0.030025	-0.010585	0.056126	-0.12657
276	5.3473e-18	4.6311e-173	0.53063	-0.24889	0.030034	-0.010518	0.05686	-0.12624
277	5.3293e-18	1.094e-173	0.5313	-0.24746	0.030042	-0.010452	0.05759	-0.12591
278	5.3101e-18	2.5843e-174	0.53196	-0.24603	0.03005	-0.010386	0.058318	-0.12557
279	5.3011e-18	6.1048e-175	0.53262	-0.24461	0.030058	-0.01032	0.059042	-0.12523
280	5.29e-18	1.4421e-175	0.53326	-0.2432	0.030066	-0.010255	0.059764	-0.12489
281	5.2743e-18	3.4067e-176	0.53391	-0.24179	0.030074	-0.01019	0.060482	-0.12454
282	5.2589e-18	8.0475e-177	0.53454	-0.24038	0.030082	-0.010126	0.061197	-0.12419
283	5.2406e-18	1.901e-177	0.53517	-0.23898	0.03009	-0.010061	0.061909	-0.12384
284	5.2301e-18	4.4908e-178	0.53579	-0.23758	0.030097	-0.0099976	0.062618	-0.12348
285	5.2139e-18	1.0608e-178	0.53641	-0.23619	0.030105	-0.009934	0.063323	-0.12312
286	5.2014e-18	2.506e-179	0.53701	-0.2348	0.030112	-0.0098707	0.064025	-0.12276
287	5.1898e-18	5.9199e-180	0.53762	-0.23342	0.03012	-0.0098078	0.064725	-0.12239
288	5.1766e-18	1.3984e-180	0.53821	-0.23204	0.030127	-0.0097451	0.065421	-0.12202
289	5.1708e-18	3.3035e-181	0.5388	-0.23067	0.030134	-0.0096828	0.066113	-0.12165
290	5.16e-18	7.8037e-182	0.53939	-0.2293	0.030141	-0.0096207	0.066803	-0.12127
291	5.1506e-18	1.8434e-182	0.53997	-0.22793	0.030148	-0.0095589	0.067489	-0.12089
292	5.1395e-18	4.3547e-183	0.54054	-0.22657	0.030155	-0.0094975	0.068172	-0.12051
293	5.127e-18	1.0287e-183	0.5411	-0.22522	0.030162	-0.0094363	0.068852	-0.12012
294	5.11e-18	2.4301e-184	0.54166	-0.22387	0.030169	-0.0093754	0.069529	-0.11973
295	5.0988e-18	5.7405e-185	0.54222	-0.22252	0.030176	-0.0093148	0.070202	-0.11934
296	5.086e-18	1.3561e-185	0.54277	-0.22118	0.030182	-0.0092545	0.070873	-0.11894
297	5.0673e-18	3.2034e-186	0.54331	-0.21984	0.030189	-0.0091944	0.071539	-0.11854
298	5.06e-18	7.5673e-187	0.54385	-0.21851	0.030195	-0.0091347	0.072203	-0.11814
299	5.0406e-18	1.7876e-187	0.54438	-0.21718	0.030202	-0.0090751	0.072863	-0.11773
300	5.0339e-18	4.2228e-188	0.54491	-0.21585	0.030208	-0.0090159	0.073521	-0.11732
301	5.0113e-18	9.9753e-189	0.54543	-0.21453	0.030215	-0.0089569	0.074174	-0.11691
302	4.9958e-18	2.3564e-189	0.54595	-0.21321	0.030221	-0.0088982	0.074825	-0.11649
303	4.9864e-18	5.5666e-190	0.54646	-0.2119	0.030227	-0.0088398	0.075472	-0.11607
304	4.9813e-18	1.315e-190	0.54696	-0.21059	0.030233	-0.0087816	0.076116	-0.11565
305	4.9649e-18	3.1063e-191	0.54746	-0.20929	0.030239	-0.0087236	0.076757	-0.11523
306	4.9584e-18	7.338e-192	0.54796	-0.20799	0.030245	-0.0086659	0.077394	-0.1148
307	4.9433e-18	1.7334e-192	0.54845	-0.20669	0.030251	-0.0086085	0.078028	-0.11437
308	4.9257e-18	4.0948e-193	0.54893	-0.2054	0.030257	-0.0085513	0.078659	-0.11394
309	4.9196e-18	9.6731e-194	0.54941	-0.20411	0.030263	-0.0084943	0.079286	-0.1135
310	4.912e-18	2.285e-194	0.54989	-0.20282	0.030268	-0.0084376	0.07991	-0.11306
311	4.895e-18	5.3979e-195	0.55036	-0.20154	0.030274	-0.0083812	0.080531	-0.11262
312	4.8885e-18	1.2751e-195	0.55083	-0.20027	0.030279	-0.0083249	0.081148	-0.11218
313	4.8776e-18	3.0122e-196	0.55129	-0.19899	0.030285	-0.0082689	0.081763	-0.11173
314	4.8649e-18	7.1156e-197	0.55174	-0.19772	0.03029	-0.0082131	0.082373	-0.11128
315	4.8523e-18	1.6809e-197	0.5522	-0.19646	0.030296	-0.0081576	0.082981	-0.11083
316	4.8442e-18	3.9708e-198	0.55264	-0.1952	0.030301	-0.0081022	0.083585	-0.11038
317	4.8189e-18	9.38e-199	0.55309	-0.19394	0.030306	-0.0080471	0.084186	-0.10992
318	4.8132e-18	2.2158e-199	0.55352	-0.19268	0.030312	-0.0079923	0.084783	-0.10946
319	4.8005e-18	5.2344e-200	0.55396	-0.19143	0.030317	-0.0079376	0.085377	-0.109
320	4.7878e-18	1.2365e-200	0.55439	-0.19019	0.030322	-0.0078831	0.085968	-0.10853
321	4.7688e-18	2.9209e-201	0.55481	-0.18894	0.030327	-0.0078289	0.086555	-0.10806
322	4.7652e-18	6.9001e-202	0.55523	-0.1877	0.030332	-0.0077749	0.087139	-0.10759
323	4.7412e-18	1.63e-202	0.55565	-0.18646	0.030337	-0.0077211	0.08772	-0.10712
324	4.7379e-18	3.8505e-203	0.55606	-0.18523	0.030342	-0.0076675	0.088297	-0.10664
325	4.722e-18	9.0958e-204	0.55647	-0.184	0.030347	-0.007614	0.088871	-0.10617
326	4.708e-18	2.1487e-204	0.55687	-0.18278	0.030352	-0.0075608	0.089442	-0.10569
327	4.7033e-18	5.0758e-205	0.55727	-0.18155	0.030356	-0.0075078	0.090009	-0.1052
328	4.6868e-18	1.199e-205	0.55767	-0.18033	0.030361	-0.007455	0.090573	-0.10472
329	4.6827e-18	2.8324e-206	0.55806	-0.17912	0.030366	-0.0074024	0.091133	-0.10423
330	4.6655e-18	6.691e-207	0.55845	-0.1779	0.03037	-0.00735	0.09169	-0.10374
331	4.6498e-18	1.5806e-207	0.55883	-0.17669	0.030375	-0.0072978	0.092244	-0.10325
332	4.6366e-18	3.7338e-208	0.55921	-0.17549	0.030379	-0.0072457	0.092794	-0.10275
333	4.6298e-18	8.8202e-209	0.55959	-0.17428	0.030384	-0.0071939	0.093341	-0.10226
334	4.6137e-18	2.0836e-209	0.55996	-0.17309	0.030388	-0.0071422	0.093885	-0.10176
335	4.6097e-18	4.922e-210	0.56033	-0.17189	0.030392	-0.0070908	0.094425	-0.10126
336	4.5941e-18	1.1627e-210	0.5607	-0.17069	0.030397	-0.0070395	0.094962	-0.10075
337	4.5807e-18	2.7466e-211	0.56106	-0.1695	0.030401	-0.0069883	0.095496	-0.10025
338	4.5711e-18	6.4883e-212	0.56141	-0.16832	0.030405	-0.0069374	0.096026	-0.099741
339	4.5603e-18	1.5327e-212	0.56177	-0.16713	0.030409	-0.0068866	0.096553	-0.099232
340	4.5457e-18	3.6207e-213	0.56212	-0.16595	0.030413	-0.006836	0.097076	-0.09872
341	4.5421e-18	8.553e-214	0.56246	-0.16477	0.030418	-0.0067856	0.097596	-0.098205
342	4.5272e-18	2.0204e-214	0.56281	-0.1636	0.030422	-0.0067354	0.098113	-0.097689
343	4.5106e-18	4.7728e-215	0.56315	-0.16243	0.030426	-0.0066853	0.098626	-0.097171
344	4.498e-18	1.1275e-215	0.56348	-0.16126	0.030429	-0.0066354	0.099136	-0.096651
345	4.488e-18	2.6634e-216	0.56382	-0.16009	0.030433	-0.0065856	0.099643	-0.096128
346	4.4701e-18	6.2917e-217	0.56414	-0.15893	0.030437	-0.006536	0.10015	-0.095604
347	4.4636e-18	1.4863e-217	0.56447	-0.15777	0.030441	-0.0064866	0.10065	-0.095078
348	4.4599e-18	3.511e-218	0.56479	-0.15661	0.030445	-0.0064374	0.10114	-0.094549
349	4.4477e-18	8.2938e-219	0.56511	-0.15545	0.030449	-0.0063882	0.10164	-0.094019
350	4.4371e-18	1.9592e-219	0.56543	-0.1543	0.030452	-0.0063393	0.10212	-0.093487
351	4.4303e-18	4.6282e-220	0.56574	-0.15315	0.030456	-0.0062905	0.10261	-0.092953
352	4.422e-18	1.0933e-220	0.56605	-0.152	0.03046	-0.0062419	0.10309	-0.092417
353	4.4173e-18	2.5827e-221	0.56635	-0.15086	0.030463	-0.0061934	0.10357	-0.091879
354	4.3887e-18	6.1011e-222	0.56666	-0.14972	0.030467	-0.006145	0.10405	-0.091339
355	4.3755e-18	1.4412e-222	0.56696	-0.14858	0.03047	-0.0060968	0.10452	-0.090798
356	4.3612e-18	3.4046e-223	0.56725	-0.14744	0.030474	-0.0060488	0.10499	-0.090255
357	4.3496e-18	8.0426e-224	0.56755	-0.14631	0.030477	-0.0060009	0.10546	-0.089709
358	4.3432e-18	1.8999e-224	0.56784	-0.14518	0.03048	-0.0059531	0.10592	-0.089163
359	4.3278e-18	4.488e-225	0.56812	-0.14405	0.030484	-0.0059055	0.10638	-0.088614
360	4.3197e-18	1.0602e-225	0.56841	-0.14293	0.030487	-0.005858	0.10684	-0.088063
361	4.3058e-18	2.5045e-226	0.56869	-0.1418	0.03049	-0.0058107	0.10729	-0.087511
362	4.3005e-18	5.9162e-227	0.56897	-0.14068	0.030494	-0.0057635	0.10774	-0.086957
363	4.2964e-18	1.3976e-227	0.56924	-0.13956	0.030497	-0.0057164	0.10819	-0.086402
364	4.2878e-18	3.3014e-228	0.56952	-0.13845	0.0305	-0.0056695	0.10863	-0.085845
365	4.2742e-18	7.7989e-229	0.56979	-0.13733	0.030503	-0.0056227	0.10907	-0.085286
366	4.2622e-18	1.8423e-229	0.57005	-0.13622	0.030506	-0.005576	0.1095	-0.084725
367	4.2464e-18	4.352e-230	0.57032	-0.13511	0.030509	-0.0055295	0.10994	-0.084163
368	4.2417e-18	1.0281e-230	0.57058	-0.13401	0.030512	-0.0054831	0.11037	-0.0836
369	4.2266e-18	2.4286e-231	0.57084	-0.1329	0.030515	-0.0054368	0.11079	-0.083034
370	4.2176e-18	5.7369e-232	0.57109	-0.1318	0.030518	-0.0053906	0.11121	-0.082467
371	4.2114e-18	1.3552e-232	0.57134	-0.1307	0.030521	-0.0053446	0.11163	-0.081899
372	4.2054e-18	3.2014e-233	0.57159	-0.12961	0.030524	-0.0052987	0.11205	-0.081329
373	4.1872e-18	7.5626e-234	0.57184	-0.12851	0.030527	-0.0052529	0.11246	-0.080758
374	4.1785e-18	1.7865e-234	0.57208	-0.12742	0.03053	-0.0052072	0.11287	-0.080185
375	4.1701e-18	4.2202e-235	0.57233	-0.12633	0.030533	-0.0051616	0.11328	-0.07961
376	4.16e-18	9.9692e-236	0.57257	-0.12524	0.030535	-0.0051162	0.11368	-0.079034
377	4.1418e-18	2.355e-236	0.5728	-0.12415	0.030538	-0.0050709	0.11408	-0.078457
378	4.1366e-18	5.5631e-237	0.57304	-0.12307	0.030541	-0.0050257	0.11447	-0.077878
379	4.1269e-18	1.3142e-237	0.57327	-0.12199	0.030543	-0.0049806	0.11487	-0.077298
380	4.1051e-18	3.1044e-238	0.5735	-0.12091	0.030546	-0.0049356	0.11526	-0.076717
381	4.1025e-18	7.3334e-239	0.57372	-0.11983	0.030549	-0.0048907	0.11564	-0.076134
382	4.089e-18	1.7324e-239	0.57395	-0.11876	0.030551	-0.004846	0.11602	-0.075549
383	4.0844e-18	4.0923e-240	0.57417	-0.11768	0.030554	-0.0048013	0.1164	-0.074964
384	4.0732e-18	9.6671e-241	0.57439	-0.11661	0.030556	-0.0047568	0.11678	-0.074376
385	4.0615e-18	2.2836e-241	0.5746	-0.11554	0.030559	-0.0047123	0.11715	-0.073788
386	4.0512e-18	5.3946e-242	0.57482	-0.11447	0.030561	-0.004668	0.11752	-0.073198
387	4.0402e-18	1.2743e-242	0.57503	-0.11341	0.030564	-0.0046238	0.11789	-0.072607
388	4.0337e-18	3.0103e-243	0.57524	-0.11234	0.030566	-0.0045796	0.11825	-0.072015
389	4.0238e-18	7.1113e-244	0.57544	-0.11128	0.030568	-0.0045356	0.11861	-0.071422
390	4.008e-18	1.6799e-244	0.57565	-0.11022	0.030571	-0.0044917	0.11897	-0.070827
391	3.9926e-18	3.9683e-245	0.57585	-0.10916	0.030573	-0.0044478	0.11932	-0.070231
392	3.9868e-18	9.3742e-246	0.57605	-0.10811	0.030575	-0.0044041	0.11967	-0.069634
393	3.9759e-18	2.2144e-246	0.57624	-0.10705	0.030578	-0.0043605	0.12001	-0.069035
394	3.9673e-18	5.2311e-247	0.57644	-0.106	0.03058	-0.0043169	0.12036	-0.068436
395	3.9605e-18	1.2357e-247	0.57663	-0.10495	0.030582	-0.0042735	0.1207	-0.067835
396	3.9518e-18	2.9191e-248	0.57682	-0.1039	0.030584	-0.0042301	0.12103	-0.067233
397	3.9393e-18	6.8958e-249	0.57701	-0.10285	0.030586	-0.0041869	0.12137	-0.06663
398	3.932e-18	1.629e-249	0.57719	-0.10181	0.030589	-0.0041437	0.1217	-0.066026
399	3.9208e-18	3.8481e-250	0.57738	-0.10076	0.030591	-0.0041006	0.12202	-0.06542
400	3.9148e-18	9.0902e-251	0.57756	-0.099721	0.030593	-0.0040576	0.12235	-0.064814
401	3.9092e-18	2.1474e-251	0.57774	-0.09868	0.030595	-0.0040147	0.12267	-0.064206
402	3.8941e-18	5.0726e-252	0.57791	-0.097641	0.030597	-0.0039719	0.12298	-0.063598
403	3.8854e-18	1.1983e-252	0.57809	-0.096604	0.030599	-0.0039291	0.1233	-0.062988
404	3.8815e-18	2.8307e-253	0.57826	-0.095568	0.030601	-0.0038865	0.12361	-0.062377
405	3.8607e-18	6.6869e-254	0.57843	-0.094534	0.030603	-0.0038439	0.12391	-0.061766
406	3.8552e-18	1.5796e-254	0.5786	-0.093501	0.030605	-0.0038014	0.12422	-0.061153
407	3.8521e-18	3.7315e-255	0.57876	-0.09247	0.030607	-0.003759	0.12452	-0.060539
408	3.8425e-18	8.8148e-256	0.57893	-0.091441	0.030608	-0.0037167	0.12481	-0.059924
409	3.8371e-18	2.0823e-256	0.57909	-0.090413	0.03061	-0.0036744	0.12511	-0.059308
410	3.8193e-18	4.9189e-257	0.57925	-0.089386	0.030612	-0.0036322	0.1254	-0.058692
411	3.8156e-18	1.162e-257	0.5794	-0.088361	0.030614	-0.0035901	0.12569	-0.058074
412	3.8034e-18	2.7449e-258	0.57956	-0.087338	0.030616	-0.0035481	0.12597	-0.057455
413	3.7929e-18	6.4843e-259	0.57971	-0.086316	0.030617	-0.0035062	0.12625	-0.056836
414	3.7904e-18	1.5318e-259	0.57986	-0.085295	0.030619	-0.0034643	0.12653	-0.056215
415	3.7772e-18	3.6184e-260	0.58001	-0.084276	0.030621	-0.0034225	0.1268	-0.055594
416	3.7726e-18	8.5477e-261	0.58016	-0.083258	0.030623	-0.0033808	0.12707	-0.054972
417	3.7602e-18	2.0192e-261	0.5803	-0.082241	0.030624	-0.0033391	0.12734	-0.054348
418	3.7449e-18	4.7699e-262	0.58045	-0.081226	0.030626	-0.0032975	0.12761	-0.053724
419	3.7382e-18	1.1268e-262	0.58059	-0.080212	0.030627	-0.003256	0.12787	-0.053099
420	3.7252e-18	2.6618e-263	0.58073	-0.079199	0.030629	-0.0032145	0.12812	-0.052474
421	3.7146e-18	6.2878e-264	0.58086	-0.078188	0.030631	-0.0031731	0.12838	-0.051847
422	3.7068e-18	1.4853e-264	0.581	-0.077178	0.030632	-0.0031318	0.12863	-0.05122
423	3.6986e-18	3.5088e-265	0.58113	-0.076169	0.030634	-0.0030906	0.12888	-0.050591
424	3.6929e-18	8.2887e-266	0.58126	-0.075162	0.030635	-0.0030494	0.12912	-0.049962
425	3.6872e-18	1.958e-266	0.58139	-0.074156	0.030637	-0.0030082	0.12937	-0.049333
426	3.6755e-18	4.6254e-267	0.58152	-0.073151	0.030638	-0.0029672	0.1296	-0.048702
427	3.668e-18	1.0926e-267	0.58165	-0.072147	0.03064	-0.0029262	0.12984	-0.048071
428	3.6531e-18	2.5811e-268	0.58177	-0.071144	0.030641	-0.0028852	0.13007	-0.047439
429	3.6471e-18	6.0973e-269	0.58189	-0.070142	0.030642	-0.0028443	0.1303	-0.046806
430	3.6344e-18	1.4403e-269	0.58201	-0.069142	0.030644	-0.0028035	0.13053	-0.046172
431	3.6245e-18	3.4025e-270	0.58213	-0.068143	0.030645	-0.0027627	0.13075	-0.045538
432	3.6216e-18	8.0376e-271	0.58224	-0.067144	0.030646	-0.002722	0.13097	-0.044903
433	3.6144e-18	1.8987e-271	0.58236	-0.066147	0.030648	-0.0026813	0.13119	-0.044267
434	3.6098e-18	4.4852e-272	0.58247	-0.065151	0.030649	-0.0026407	0.1314	-0.043631
435	3.6013e-18	1.0595e-272	0.58258	-0.064156	0.03065	-0.0026002	0.13161	-0.042994
436	3.5903e-18	2.5029e-273	0.58269	-0.063162	0.030651	-0.0025597	0.13182	-0.042356
437	3.5758e-18	5.9125e-274	0.5828	-0.062169	0.030653	-0.0025192	0.13202	-0.041718
438	3.5687e-18	1.3967e-274	0.5829	-0.061177	0.030654	-0.0024788	0.13222	-0.041079
439	3.5607e-18	3.2994e-275	0.583	-0.060186	0.030655	-0.0024385	0.13242	-0.04044
440	3.5511e-18	7.7941e-276	0.58311	-0.059196	0.030656	-0.0023981	0.13261	-0.039799
441	3.5469e-18	1.8412e-276	0.58321	-0.058207	0.030657	-0.0023579	0.1328	-0.039159
442	3.5306e-18	4.3493e-277	0.5833	-0.057219	0.030658	-0.0023177	0.13299	-0.038517
443	3.5217e-18	1.0274e-277	0.5834	-0.056232	0.03066	-0.0022775	0.13317	-0.037875
444	3.5175e-18	2.4271e-278	0.58349	-0.055246	0.030661	-0.0022374	0.13335	-0.037233
445	3.5092e-18	5.7334e-279	0.58359	-0.05426	0.030662	-0.0021973	0.13353	-0.03659
446	3.4983e-18	1.3544e-279	0.58368	-0.053276	0.030663	-0.0021573	0.13371	-0.035946
447	3.4891e-18	3.1994e-280	0.58377	-0.052292	0.030664	-0.0021173	0.13388	-0.035302
448	3.4795e-18	7.5579e-281	0.58385	-0.051309	0.030665	-0.0020774	0.13405	-0.034657
449	3.4772e-18	1.7854e-281	0.58394	-0.050327	0.030666	-0.0020375	0.13421	-0.034012
450	3.4668e-18	4.2176e-282	0.58402	-0.049346	0.030667	-0.0019977	0.13437	-0.033366
451	3.4595e-18	9.963e-283	0.5841	-0.048366	0.030668	-0.0019578	0.13453	-0.03272
452	3.4408e-18	2.3535e-283	0.58418	-0.047386	0.030668	-0.0019181	0.13469	-0.032073
453	3.4334e-18	5.5597e-284	0.58426	-0.046407	0.030669	-0.0018783	0.13484	-0.031426
454	3.4219e-18	1.3134e-284	0.58434	-0.045429	0.03067	-0.0018386	0.13499	-0.030779
455	3.4166e-18	3.1025e-285	0.58441	-0.044451	0.030671	-0.0017989	0.13514	-0.030131
456	3.4118e-18	7.3289e-286	0.58449	-0.043475	0.030672	-0.0017593	0.13528	-0.029482
457	3.4024e-18	1.7313e-286	0.58456	-0.042499	0.030673	-0.0017197	0.13542	-0.028833
458	3.3901e-18	4.0898e-287	0.58463	-0.041523	0.030673	-0.0016802	0.13555	-0.028184
459	3.3879e-18	9.6612e-288	0.5847	-0.040548	0.030674	-0.0016406	0.13569	-0.027534
460	3.3739e-18	2.2822e-288	0.58477	-0.039574	0.030675	-0.0016011	0.13582	-0.026884
461	3.3695e-18	5.3912e-289	0.58483	-0.038601	0.030676	-0.0015617	0.13595	-0.026233
462	3.3616e-18	1.2736e-289	0.58489	-0.037628	0.030676	-0.0015222	0.13607	-0.025582
463	3.3566e-18	3.0085e-290	0.58496	-0.036656	0.030677	-0.0014828	0.13619	-0.024931
464	3.3499e-18	7.1069e-291	0.58502	-0.035684	0.030678	-0.0014435	0.13631	-0.024279
465	3.3413e-18	1.6788e-291	0.58507	-0.034713	0.030679	-0.0014041	0.13642	-0.023627
466	3.3315e-18	3.9659e-292	0.58513	-0.033743	0.030679	-0.0013648	0.13653	-0.022975
467	3.3167e-18	9.3684e-293	0.58519	-0.032773	0.03068	-0.0013255	0.13664	-0.022322
468	3.3131e-18	2.2131e-293	0.58524	-0.031803	0.03068	-0.0012862	0.13675	-0.021669
469	3.3015e-18	5.2279e-294	0.58529	-0.030834	0.030681	-0.001247	0.13685	-0.021016
470	3.2936e-18	1.235e-294	0.58534	-0.029866	0.030682	-0.0012078	0.13695	-0.020362
471	3.2903e-18	2.9173e-295	0.58539	-0.028898	0.030682	-0.0011686	0.13704	-0.019708
472	3.2827e-18	6.8915e-296	0.58544	-0.02793	0.030683	-0.0011294	0.13714	-0.019054
473	3.2745e-18	1.628e-296	0.58548	-0.026963	0.030683	-0.0010903	0.13723	-0.018399
474	3.2586e-18	3.8457e-297	0.58553	-0.025996	0.030684	-0.0010511	0.13731	-0.017744
475	3.2537e-18	9.0846e-298	0.58557	-0.02503	0.030684	-0.001012	0.13739	-0.017089
476	3.2389e-18	2.146e-298	0.58561	-0.024064	0.030685	-0.00097295	0.13747	-0.016434
477	3.2351e-18	5.0695e-299	0.58565	-0.023098	0.030685	-0.00093388	0.13755	-0.015778
478	3.2301e-18	1.1976e-299	0.58568	-0.022133	0.030685	-0.00089484	0.13762	-0.015123
479	3.2209e-18	2.8289e-300	0.58572	-0.021168	0.030686	-0.00085581	0.1377	-0.014467
480	3.2174e-18	6.6827e-301	0.58575	-0.020204	0.030686	-0.00081679	0.13776	-0.013811
481	3.2099e-18	1.5786e-301	0.58579	-0.01924	0.030687	-0.00077779	0.13783	-0.013154
482	3.2053e-18	3.7292e-302	0.58582	-0.018276	0.030687	-0.00073881	0.13789	-0.012498
483	3.1975e-18	8.8093e-303	0.58585	-0.017312	0.030687	-0.00069984	0.13795	-0.011841
484	3.1858e-18	2.081e-303	0.58587	-0.016349	0.030688	-0.00066089	0.138	-0.011184
485	3.1765e-18	4.9159e-304	0.5859	-0.015386	0.030688	-0.00062194	0.13805	-0.010527
486	3.1685e-18	1.1613e-304	0.58593	-0.014423	0.030688	-0.00058301	0.1381	-0.0098698
487	3.1621e-18	2.7432e-305	0.58595	-0.013461	0.030688	-0.0005441	0.13815	-0.0092124
488	3.1526e-18	6.4803e-306	0.58597	-0.012498	0.030689	-0.00050519	0.13819	-0.0085549
489	3.1356e-18	1.5308e-306	0.58599	-0.011536	0.030689	-0.00046629	0.13823	-0.0078973
490	3.128e-18	3.6162e-307	0.58601	-0.010574	0.030689	-0.0004274	0.13826	-0.0072396
491	3.1244e-18	8.5424e-308	0.58602	-0.0096123	0.030689	-0.00038852	0.1383	-0.0065818
492	3.1123e-18	2.018e-308	0.58604	-0.0086507	0.030689	-0.00034965	0.13833	-0.0059239
493	3.1026e-18	4.767e-309	0.58605	-0.0076891	0.03069	-0.00031078	0.13835	-0.0052659
494	3.0918e-18	1.1261e-309	0.58606	-0.0067277	0.03069	-0.00027192	0.13838	-0.0046078
495	3.0848e-18	2.6601e-310	0.58607	-0.0057664	0.03069	-0.00023306	0.1384	-0.0039497
496	3.0763e-18	6.2839e-311	0.58608	-0.0048052	0.03069	-0.00019421	0.13841	-0.0032915
497	3.0726e-18	1.4844e-311	0.58609	-0.0038441	0.03069	-0.00015537	0.13843	-0.0026332
498	3.0628e-18	3.5066e-312	0.5861	-0.002883	0.03069	-0.00011652	0.13844	-0.001975
499	3.058e-18	8.2836e-313	0.5861	-0.001922	0.03069	-7.768e-05	0.13845	-0.0013167
500	3.0492e-18	1.9568e-313	0.5861	-0.00096098	0.03069	-3.8839e-05	0.13845	-0.00065833
501	3.041e-18	4.6225e-314	0.5861	-1.873e-17	0.03069	-7.5701e-19	0.13845	-1.2832e-17
502	3.0293e-18	1.092e-314	0.5861	0.00096098	0.03069	3.8839e-05	0.13845	0.00065833
503	3.0215e-18	2.5795e-315	0.5861	0.001922	0.03069	7.768e-05	0.13845	0.0013167
504	3.015e-18	6.0935e-316	0.5861	0.002883	0.03069	0.00011652	0.13844	0.001975
505	3.0122e-18	1.4395e-316	0.58609	0.0038441	0.03069	0.00015537	0.13843	0.0026332
506	3.0043e-18	3.4004e-317	0.58608	0.0048052	0.03069	0.00019421	0.13841	0.0032915
507	2.9997e-18	8.0326e-318	0.58607	0.0057664	0.03069	0.00023306	0.1384	0.0039497
508	2.9873e-18	1.8975e-318	0.58606	0.0067277	0.03069	0.00027192	0.13838	0.0046078
509	2.9773e-18	4.4825e-319	0.58605	0.0076891	0.03069	0.00031078	0.13835	0.0052659
510	2.9707e-18	1.0589e-319	0.58604	0.0086507	0.030689	0.00034965	0.13833	0.0059239
511	2.9612e-18	2.5015e-320	0.58602	0.0096123	0.030689	0.00038852	0.1383	0.0065818
512	2.9548e-18	5.909e-321	0.58601	0.010574	0.030689	0.0004274	0.13826	0.0072396
513	2.9448e-18	1.3982e-321	0.58599	0.011536	0.030689	0.00046629	0.13823	0.0078973
514	2.9414e-18	3.3102e-322	0.58597	0.012498	0.030689	0.00050519	0.13819	0.0085549
515	2.9334e-18	7.9051e-323	0.58595	0.013461	0.030688	0.0005441	0.13815	0.0092124
516	2.9252e-18	1.9763e-323	0.58593	0.014423	0.030688	0.00058301	0.1381	0.0098698
517	2.9192e-18	4.9407e-324	0.5859	0.015386	0.030688	0.00062194	0.13805	0.010527
518	2.915e-18	0	0.58587	0.016349	0.030688	0.00066089	0.138	0.011184
519	2.9022e-18	0	0.58585	0.017312	0.030687	0.00069984	0.13795	0.011841
520	2.8987e-18	0	0.58582	0.018276	0.030687	0.00073881	0.13789	0.012498
521	2.8944e-18	0	0.58579	0.01924	0.030687	0.00077779	0.13783	0.013154
522	2.8851e-18	0	0.58575	0.020204	0.030686	0.00081679	0.13776	0.013811
523	2.8777e-18	0	0.58572	0.021168	0.030686	0.00085581	0.1377	0.014467
524	2.8684e-18	0	0.58568	0.022133	0.030685	0.00089484	0.13762	0.015123
525	2.8614e-18	0	0.58565	0.023098	0.030685	0.00093388	0.13755	0.015778
526	2.8515e-18	0	0.58561	0.024064	0.030685	0.00097295	0.13747	0.016434
527	2.847e-18	0	0.58557	0.02503	0.030684	0.001012	0.13739	0.017089
528	2.8433e-18	0	0.58553	0.025996	0.030684	0.0010511	0.13731	0.017744
529	2.8311e-18	0	0.58548	0.026963	0.030683	0.0010903	0.13723	0.018399
530	2.8283e-18	0	0.58544	0.02793	0.030683	0.0011294	0.13714	0.019054
531	2.8184e-18	0	0.58539	0.028898	0.030682	0.0011686	0.13704	0.019708
532	2.8109e-18	0	0.58534	0.029866	0.030682	0.0012078	0.13695	0.020362
533	2.8065e-18	0	0.58529	0.030834	0.030681	0.001247	0.13685	0.021016
534	2.7999e-18	0	0.58524	0.031803	0.03068	0.0012862	0.13675	0.021669
535	2.7921e-18	0	0.58519	0.032773	0.03068	0.0013255	0.13664	0.022322
536	2.783e-18	0	0.58513	0.033743	0.030679	0.0013648	0.13653	0.022975
537	2.7797e-18	0	0.58507	0.034713	0.030679	0.0014041	0.13642	0.023627
538	2.7711e-18	0	0.58502	0.035684	0.030678	0.0014435	0.13631	0.024279
539	2.7636e-18	0	0.58496	0.036656	0.030677	0.0014828	0.13619	0.024931
540	2.7531e-18	0	0.58489	0.037628	0.030676	0.0015222	0.13607	0.025582
541	2.7439e-18	0	0.58483	0.038601	0.030676	0.0015617	0.13595	0.026233
542	2.739e-18	0	0.58477	0.039574	0.030675	0.0016011	0.13582	0.026884
543	2.731e-18	0	0.5847	0.040548	0.030674	0.0016406	0.13569	0.027534
544	2.727e-18	0	0.58463	0.041523	0.030673	0.0016802	0.13555	0.028184
545	2.7159e-18	0	0.58456	0.042499	0.030673	0.0017197	0.13542	0.028833
546	2.7079e-18	0	0.58449	0.043475	0.030672	0.0017593	0.13528	0.029482
547	2.7058e-18	0	0.58441	0.044451	0.030671	0.0017989	0.13514	0.030131
548	2.6998e-18	0	0.58434	0.045429	0.03067	0.0018386	0.13499	0.030779
549	2.6871e-18	0	0.58426	0.046407	0.030669	0.0018783	0.13484	0.031426
550	2.6818e-18	0	0.58418	0.047386	0.030668	0.0019181	0.13469	0.032073
551	2.6754e-18	0	0.5841	0.048366	0.030668	0.0019578	0.13453	0.03272
552	2.6667e-18	0	0.58402	0.049346	0.030667	0.0019977	0.13437	0.033366
553	2.6624e-18	0	0.58394	0.050327	0.030666	0.0020375	0.13421	0.034012
554	2.6527e-18	0	0.58385	0.051309	0.030665	0.0020774	0.13405	0.034657
555	2.6466e-18	0	0.58377	0.052292	0.030664	0.0021173	0.13388	0.035302
556	2.6403e-18	0	0.58368	0.053276	0.030663	0.0021573	0.13371	0.035946
557	2.6311e-18	0	0.58359	0.05426	0.030662	0.0021973	0.13353	0.03659
558	2.6192e-18	0	0.58349	0.055246	0.030661	0.0022374	0.13335	0.037233
559	2.6162e-18	0	0.5834	0.056232	0.03066	0.0022775	0.13317	0.037875
560	2.6048e-18	0	0.5833	0.057219	0.030658	0.0023177	0.13299	0.038517
561	2.5984e-18	0	0.58321	0.058207	0.030657	0.0023579	0.1328	0.039159
562	2.5947e-18	0	0.58311	0.059196	0.030656	0.0023981	0.13261	0.039799
563	2.5896e-18	0	0.583	0.060186	0.030655	0.0024385	0.13242	0.04044
564	2.5851e-18	0	0.5829	0.061177	0.030654	0.0024788	0.13222	0.041079
565	2.5781e-18	0	0.5828	0.062169	0.030653	0.0025192	0.13202	0.041718
566	2.575e-18	0	0.58269	0.063162	0.030651	0.0025597	0.13182	0.042356
567	2.5687e-18	0	0.58258	0.064156	0.03065	0.0026002	0.13161	0.042994
568	2.5589e-18	0	0.58247	0.065151	0.030649	0.0026407	0.1314	0.043631
569	2.5526e-18	0	0.58236	0.066147	0.030648	0.0026813	0.13119	0.044267
570	2.5451e-18	0	0.58224	0.067144	0.030646	0.002722	0.13097	0.044903
571	2.5352e-18	0	0.58213	0.068143	0.030645	0.0027627	0.13075	0.045538
572	2.5316e-18	0	0.58201	0.069142	0.030644	0.0028035	0.13053	0.046172
573	2.5209e-18	0	0.58189	0.070142	0.030642	0.0028443	0.1303	0.046806
574	2.5133e-18	0	0.58177	0.071144	0.030641	0.0028852	0.13007	0.047439
575	2.5023e-18	0	0.58165	0.072147	0.03064	0.0029262	0.12984	0.048071
576	2.4954e-18	0	0.58152	0.073151	0.030638	0.0029672	0.1296	0.048702
577	2.4899e-18	0	0.58139	0.074156	0.030637	0.0030082	0.12937	0.049333
578	2.4843e-18	0	0.58126	0.075162	0.030635	0.0030494	0.12912	0.049962
579	2.4783e-18	0	0.58113	0.076169	0.030634	0.0030906	0.12888	0.050591
580	2.4723e-18	0	0.581	0.077178	0.030632	0.0031318	0.12863	0.05122
581	2.4669e-18	0	0.58086	0.078188	0.030631	0.0031731	0.12838	0.051847
582	2.4534e-18	0	0.58073	0.079199	0.030629	0.0032145	0.12812	0.052474
583	2.448e-18	0	0.58059	0.080212	0.030627	0.003256	0.12787	0.053099
584	2.4414e-18	0	0.58045	0.081226	0.030626	0.0032975	0.12761	0.053724
585	2.4357e-18	0	0.5803	0.082241	0.030624	0.0033391	0.12734	0.054348
586	2.4284e-18	0	0.58016	0.083258	0.030623	0.0033808	0.12707	0.054972
587	2.4156e-18	0	0.58001	0.084276	0.030621	0.0034225	0.1268	0.055594
588	2.4093e-18	0	0.57986	0.085295	0.030619	0.0034643	0.12653	0.056215
589	2.4048e-18	0	0.57971	0.086316	0.030617	0.0035062	0.12625	0.056836
590	2.3962e-18	0	0.57956	0.087338	0.030616	0.0035481	0.12597	0.057455
591	2.3934e-18	0	0.5794	0.088361	0.030614	0.0035901	0.12569	0.058074
592	2.3874e-18	0	0.57925	0.089386	0.030612	0.0036322	0.1254	0.058692
593	2.3798e-18	0	0.57909	0.090413	0.03061	0.0036744	0.12511	0.059308
594	2.3756e-18	0	0.57893	0.091441	0.030608	0.0037167	0.12481	0.059924
595	2.3681e-18	0	0.57876	0.09247	0.030607	0.003759	0.12452	0.060539
596	2.3614e-18	0	0.5786	0.093501	0.030605	0.0038014	0.12422	0.061153
597	2.3539e-18	0	0.57843	0.094534	0.030603	0.0038439	0.12391	0.061766
598	2.3471e-18	0	0.57826	0.095568	0.030601	0.0038865	0.12361	0.062377
599	2.343e-18	0	0.57809	0.096604	0.030599	0.0039291	0.1233	0.062988
600	2.3372e-18	0	0.57791	0.097641	0.030597	0.0039719	0.12298	0.063598
601	2.3294e-18	0	0.57774	0.09868	0.030595	0.0040147	0.12267	0.064206
602	2.3208e-18	0	0.57756	0.099721	0.030593	0.0040576	0.12235	0.064814
603	2.3142e-18	0	0.57738	0.10076	0.030591	0.0041006	0.12202	0.06542
604	2.3099e-18	0	0.57719	0.10181	0.030589	0.0041437	0.1217	0.066026
605	2.3018e-18	0	0.57701	0.10285	0.030586	0.0041869	0.12137	0.06663
606	2.2961e-18	0	0.57682	0.1039	0.030584	0.0042301	0.12103	0.067233
607	2.289e-18	0	0.57663	0.10495	0.030582	0.0042735	0.1207	0.067835
608	2.2813e-18	0	0.57644	0.106	0.03058	0.0043169	0.12036	0.068436
609	2.2764e-18	0	0.57624	0.10705	0.030578	0.0043605	0.12001	0.069035
610	2.2675e-18	0	0.57605	0.10811	0.030575	0.0044041	0.11967	0.069634
611	2.2615e-18	0	0.57585	0.10916	0.030573	0.0044478	0.11932	0.070231
612	2.2517e-18	0	0.57565	0.11022	0.030571	0.0044917	0.11897	0.070827
613	2.2446e-18	0	0.57544	0.11128	0.030568	0.0045356	0.11861	0.071422
614	2.2386e-18	0	0.57524	0.11234	0.030566	0.0045796	0.11825	0.072015
615	2.234e-18	0	0.57503	0.11341	0.030564	0.0046238	0.11789	0.072607
616	2.2253e-18	0	0.57482	0.11447	0.030561	0.004668	0.11752	0.073198
617	2.2202e-18	0	0.5746	0.11554	0.030559	0.0047123	0.11715	0.073788
618	2.2156e-18	0	0.57439	0.11661	0.030556	0.0047568	0.11678	0.074376
619	2.2111e-18	0	0.57417	0.11768	0.030554	0.0048013	0.1164	0.074964
620	2.2029e-18	0	0.57395	0.11876	0.030551	0.004846	0.11602	0.075549
621	2.1951e-18	0	0.57372	0.11983	0.030549	0.0048907	0.11564	0.076134
622	2.1891e-18	0	0.5735	0.12091	0.030546	0.0049356	0.11526	0.076717
623	2.1832e-18	0	0.57327	0.12199	0.030543	0.0049806	0.11487	0.077298
624	2.1773e-18	0	0.57304	0.12307	0.030541	0.0050257	0.11447	0.077878
625	2.1726e-18	0	0.5728	0.12415	0.030538	0.0050709	0.11408	0.078457
626	2.1638e-18	0	0.57257	0.12524	0.030535	0.0051162	0.11368	0.079034
627	2.1606e-18	0	0.57233	0.12633	0.030533	0.0051616	0.11328	0.07961
628	2.1517e-18	0	0.57208	0.12742	0.03053	0.0052072	0.11287	0.080185
629	2.1468e-18	0	0.57184	0.12851	0.030527	0.0052529	0.11246	0.080758
630	2.1401e-18	0	0.57159	0.12961	0.030524	0.0052987	0.11205	0.081329
631	2.1342e-18	0	0.57134	0.1307	0.030521	0.0053446	0.11163	0.081899
632	2.1228e-18	0	0.57109	0.1318	0.030518	0.0053906	0.11121	0.082467
633	2.1213e-18	0	0.57084	0.1329	0.030515	0.0054368	0.11079	0.083034
634	2.1105e-18	0	0.57058	0.13401	0.030512	0.0054831	0.11037	0.0836
635	2.1033e-18	0	0.57032	0.13511	0.030509	0.0055295	0.10994	0.084163
636	2.0989e-18	0	0.57005	0.13622	0.030506	0.005576	0.1095	0.084725
637	2.0893e-18	0	0.56979	0.13733	0.030503	0.0056227	0.10907	0.085286
638	2.0875e-18	0	0.56952	0.13845	0.0305	0.0056695	0.10863	0.085845
639	2.0805e-18	0	0.56924	0.13956	0.030497	0.0057164	0.10819	0.086402
640	2.0713e-18	0	0.56897	0.14068	0.030494	0.0057635	0.10774	0.086957
641	2.0688e-18	0	0.56869	0.1418	0.03049	0.0058107	0.10729	0.087511
642	2.0622e-18	0	0.56841	0.14293	0.030487	0.005858	0.10684	0.088063
643	2.0587e-18	0	0.56812	0.14405	0.030484	0.0059055	0.10638	0.088614
644	2.0529e-18	0	0.56784	0.14518	0.03048	0.0059531	0.10592	0.089163
645	2.0403e-18	0	0.56755	0.14631	0.030477	0.0060009	0.10546	0.089709
646	2.037e-18	0	0.56725	0.14744	0.030474	0.0060488	0.10499	0.090255
647	2.0321e-18	0	0.56696	0.14858	0.03047	0.0060968	0.10452	0.090798
648	2.023e-18	0	0.56666	0.14972	0.030467	0.006145	0.10405	0.091339
649	2.018e-18	0	0.56635	0.15086	0.030463	0.0061934	0.10357	0.091879
650	2.0106e-18	0	0.56605	0.152	0.03046	0.0062419	0.10309	0.092417
651	2.0069e-18	0	0.56574	0.15315	0.030456	0.0062905	0.10261	0.092953
652	1.9971e-18	0	0.56543	0.1543	0.030452	0.0063393	0.10212	0.093487
653	1.9921e-18	0	0.56511	0.15545	0.030449	0.0063882	0.10164	0.094019
654	1.9863e-18	0	0.56479	0.15661	0.030445	0.0064374	0.10114	0.094549
655	1.9807e-18	0	0.56447	0.15777	0.030441	0.0064866	0.10065	0.095078
656	1.9764e-18	0	0.56414	0.15893	0.030437	0.006536	0.10015	0.095604
657	1.9728e-18	0	0.56382	0.16009	0.030433	0.0065856	0.099643	0.096128
658	1.9659e-18	0	0.56348	0.16126	0.030429	0.0066354	0.099136	0.096651
659	1.9506e-18	0	0.56315	0.16243	0.030426	0.0066853	0.098626	0.097171
660	1.9466e-18	0	0.56281	0.1636	0.030422	0.0067354	0.098113	0.097689
661	1.9439e-18	0	0.56246	0.16477	0.030418	0.0067856	0.097596	0.098205
662	1.9338e-18	0	0.56212	0.16595	0.030413	0.006836	0.097076	0.09872
663	1.9286e-18	0	0.56177	0.16713	0.030409	0.0068866	0.096553	0.099232
664	1.9247e-18	0	0.56141	0.16832	0.030405	0.0069374	0.096026	0.099741
665	1.9178e-18	0	0.56106	0.1695	0.030401	0.0069883	0.095496	0.10025
666	1.9103e-18	0	0.5607	0.17069	0.030397	0.0070395	0.094962	0.10075
667	1.9064e-18	0	0.56033	0.17189	0.030392	0.0070908	0.094425	0.10126
668	1.9024e-18	0	0.55996	0.17309	0.030388	0.0071422	0.093885	0.10176
669	1.8899e-18	0	0.55959	0.17428	0.030384	0.0071939	0.093341	0.10226
670	1.8808e-18	0	0.55921	0.17549	0.030379	0.0072457	0.092794	0.10275
671	1.8778e-18	0	0.55883	0.17669	0.030375	0.0072978	0.092244	0.10325
672	1.8707e-18	0	0.55845	0.1779	0.03037	0.00735	0.09169	0.10374
673	1.858e-18	0	0.55806	0.17912	0.030366	0.0074024	0.091133	0.10423
674	1.8543e-18	0	0.55767	0.18033	0.030361	0.007455	0.090573	0.10472
675	1.8494e-18	0	0.55727	0.18155	0.030356	0.0075078	0.090009	0.1052
676	1.8444e-18	0	0.55687	0.18278	0.030352	0.0075608	0.089442	0.10569
677	1.8388e-18	0	0.55647	0.184	0.030347	0.007614	0.088871	0.10617
678	1.8317e-18	0	0.55606	0.18523	0.030342	0.0076675	0.088297	0.10664
679	1.8261e-18	0	0.55565	0.18646	0.030337	0.0077211	0.08772	0.10712
680	1.8235e-18	0	0.55523	0.1877	0.030332	0.0077749	0.087139	0.10759
681	1.8161e-18	0	0.55481	0.18894	0.030327	0.0078289	0.086555	0.10806
682	1.8093e-18	0	0.55439	0.19019	0.030322	0.0078831	0.085968	0.10853
683	1.8003e-18	0	0.55396	0.19143	0.030317	0.0079376	0.085377	0.109
684	1.7947e-18	0	0.55352	0.19268	0.030312	0.0079923	0.084783	0.10946
685	1.79e-18	0	0.55309	0.19394	0.030306	0.0080471	0.084186	0.10992
686	1.7879e-18	0	0.55264	0.1952	0.030301	0.0081022	0.083585	0.11038
687	1.7795e-18	0	0.5522	0.19646	0.030296	0.0081576	0.082981	0.11083
688	1.7689e-18	0	0.55174	0.19772	0.03029	0.0082131	0.082373	0.11128
689	1.7657e-18	0	0.55129	0.19899	0.030285	0.0082689	0.081763	0.11173
690	1.7579e-18	0	0.55083	0.20027	0.030279	0.0083249	0.081148	0.11218
691	1.7531e-18	0	0.55036	0.20154	0.030274	0.0083812	0.080531	0.11262
692	1.7449e-18	0	0.54989	0.20282	0.030268	0.0084376	0.07991	0.11306
693	1.7391e-18	0	0.54941	0.20411	0.030263	0.0084943	0.079286	0.1135
694	1.7293e-18	0	0.54893	0.2054	0.030257	0.0085513	0.078659	0.11394
695	1.7268e-18	0	0.54845	0.20669	0.030251	0.0086085	0.078028	0.11437
696	1.7233e-18	0	0.54796	0.20799	0.030245	0.0086659	0.077394	0.1148
697	1.7167e-18	0	0.54746	0.20929	0.030239	0.0087236	0.076757	0.11523
698	1.7099e-18	0	0.54696	0.21059	0.030233	0.0087816	0.076116	0.11565
699	1.7025e-18	0	0.54646	0.2119	0.030227	0.0088398	0.075472	0.11607
700	1.6944e-18	0	0.54595	0.21321	0.030221	0.0088982	0.074825	0.11649
701	1.6873e-18	0	0.54543	0.21453	0.030215	0.0089569	0.074174	0.11691
702	1.6831e-18	0	0.54491	0.21585	0.030208	0.0090159	0.073521	0.11732
703	1.6774e-18	0	0.54438	0.21718	0.030202	0.0090751	0.072863	0.11773
704	1.6714e-18	0	0.54385	0.21851	0.030195	0.0091347	0.072203	0.11814
705	1.6647e-18	0	0.54331	0.21984	0.030189	0.0091944	0.071539	0.11854
706	1.6616e-18	0	0.54277	0.22118	0.030182	0.0092545	0.070873	0.11894
707	1.6529e-18	0	0.54222	0.22252	0.030176	0.0093148	0.070202	0.11934
708	1.6469e-18	0	0.54166	0.22387	0.030169	0.0093754	0.069529	0.11973
709	1.6459e-18	0	0.5411	0.22522	0.030162	0.0094363	0.068852	0.12012
710	1.6346e-18	0	0.54054	0.22657	0.030155	0.0094975	0.068172	0.12051
711	1.6306e-18	0	0.53997	0.22793	0.030148	0.0095589	0.067489	0.12089
712	1.6257e-18	0	0.53939	0.2293	0.030141	0.0096207	0.066803	0.12127
713	1.6176e-18	0	0.5388	0.23067	0.030134	0.0096828	0.066113	0.12165
714	1.6151e-18	0	0.53821	0.23204	0.030127	0.0097451	0.065421	0.12202
715	1.6057e-18	0	0.53762	0.23342	0.03012	0.0098078	0.064725	0.12239
716	1.5999e-18	0	0.53701	0.2348	0.030112	0.0098707	0.064025	0.12276
717	1.5922e-18	0	0.53641	0.23619	0.030105	0.009934	0.063323	0.12312
718	1.5864e-18	0	0.53579	0.23758	0.030097	0.0099976	0.062618	0.12348
719	1.5783e-18	0	0.53517	0.23898	0.03009	0.010061	0.061909	0.12384
720	1.573e-18	0	0.53454	0.24038	0.030082	0.010126	0.061197	0.12419
721	1.5677e-18	0	0.53391	0.24179	0.030074	0.01019	0.060482	0.12454
722	1.5655e-18	0	0.53326	0.2432	0.030066	0.010255	0.059764	0.12489
723	1.5568e-18	0	0.53262	0.24461	0.030058	0.01032	0.059042	0.12523
724	1.5541e-18	0	0.53196	0.24603	0.03005	0.010386	0.058318	0.12557
725	1.5522e-18	0	0.5313	0.24746	0.030042	0.010452	0.05759	0.12591
726	1.5464e-18	0	0.53063	0.24889	0.030034	0.010518	0.05686	0.12624
727	1.541e-18	0	0.52996	0.25033	0.030025	0.010585	0.056126	0.12657
728	1.5308e-18	0	0.52927	0.25177	0.030017	0.010651	0.055389	0.12689
729	1.523e-18	0	0.52858	0.25321	0.030008	0.010719	0.054649	0.12721
730	1.5152e-18	0	0.52788	0.25467	0.03	0.010786	0.053906	0.12753
731	1.5109e-18	0	0.52718	0.25612	0.029991	0.010854	0.05316	0.12784
732	1.5064e-18	0	0.52647	0.25758	0.029982	0.010923	0.052411	0.12815
733	1.5011e-18	0	0.52575	0.25905	0.029973	0.010991	0.051659	0.12846
734	1.4931e-18	0	0.52502	0.26052	0.029964	0.011061	0.050904	0.12876
735	1.4876e-18	0	0.52428	0.262	0.029955	0.01113	0.050146	0.12905
736	1.4806e-18	0	0.52354	0.26348	0.029945	0.0112	0.049384	0.12935
737	1.4757e-18	0	0.52279	0.26497	0.029936	0.01127	0.04862	0.12964
738	1.4708e-18	0	0.52203	0.26646	0.029926	0.011341	0.047853	0.12992
739	1.4646e-18	0	0.52126	0.26796	0.029917	0.011412	0.047083	0.1302
740	1.4606e-18	0	0.52048	0.26947	0.029907	0.011483	0.04631	0.13048
741	1.454e-18	0	0.5197	0.27098	0.029897	0.011555	0.045534	0.13075
742	1.4471e-18	0	0.51891	0.27249	0.029887	0.011627	0.044755	0.13102
743	1.4401e-18	0	0.5181	0.27401	0.029877	0.0117	0.043974	0.13128
744	1.4362e-18	0	0.51729	0.27554	0.029867	0.011773	0.043189	0.13154
745	1.4226e-18	0	0.51648	0.27707	0.029856	0.011847	0.042402	0.1318
746	1.4208e-18	0	0.51565	0.27861	0.029846	0.011921	0.041611	0.13205
747	1.417e-18	0	0.51481	0.28015	0.029835	0.011995	0.040818	0.1323
748	1.4121e-18	0	0.51396	0.2817	0.029824	0.01207	0.040022	0.13254
749	1.4055e-18	0	0.51311	0.28326	0.029814	0.012145	0.039223	0.13278
750	1.3969e-18	0	0.51224	0.28482	0.029803	0.012221	0.038422	0.13302
751	1.3929e-18	0	0.51137	0.28639	0.029791	0.012297	0.037618	0.13325
752	1.3865e-18	0	0.51049	0.28796	0.02978	0.012374	0.03681	0.13347
753	1.383e-18	0	0.50959	0.28954	0.029769	0.012451	0.036001	0.13369
754	1.3747e-18	0	0.50869	0.29112	0.029757	0.012529	0.035188	0.13391
755	1.371e-18	0	0.50777	0.29272	0.029745	0.012607	0.034373	0.13412
756	1.3687e-18	0	0.50685	0.29431	0.029733	0.012685	0.033555	0.13433
757	1.3599e-18	0	0.50592	0.29592	0.029721	0.012764	0.032734	0.13453
758	1.3543e-18	0	0.50497	0.29752	0.029709	0.012844	0.031911	0.13473
759	1.3473e-18	0	0.50402	0.29914	0.029697	0.012924	0.031085	0.13492
760	1.3447e-18	0	0.50305	0.30076	0.029684	0.013005	0.030257	0.13511
761	1.3377e-18	0	0.50207	0.30239	0.029672	0.013086	0.029426	0.13529
762	1.3309e-18	0	0.50109	0.30402	0.029659	0.013168	0.028592	0.13547
763	1.3237e-18	0	0.50009	0.30566	0.029646	0.01325	0.027756	0.13564
764	1.3132e-18	0	0.49908	0.30731	0.029633	0.013332	0.026918	0.13581
765	1.3093e-18	0	0.49805	0.30896	0.029619	0.013416	0.026077	0.13598
766	1.3053e-18	0	0.49702	0.31062	0.029606	0.0135	0.025233	0.13613
767	1.3022e-18	0	0.49598	0.31229	0.029592	0.013584	0.024387	0.13629
768	1.2972e-18	0	0.49492	0.31396	0.029578	0.013669	0.023539	0.13644
769	1.2916e-18	0	0.49385	0.31564	0.029564	0.013754	0.022688	0.13658
770	1.2846e-18	0	0.49277	0.31732	0.02955	0.013841	0.021835	0.13672
771	1.2763e-18	0	0.49168	0.31901	0.029536	0.013927	0.020979	0.13685
772	1.2729e-18	0	0.49057	0.32071	0.029521	0.014015	0.020121	0.13698
773	1.2693e-18	0	0.48945	0.32242	0.029506	0.014102	0.019261	0.13711
774	1.2649e-18	0	0.48832	0.32413	0.029491	0.014191	0.018399	0.13723
775	1.2607e-18	0	0.48718	0.32585	0.029476	0.01428	0.017534	0.13734
776	1.2496e-18	0	0.48602	0.32757	0.02946	0.01437	0.016667	0.13745
777	1.2462e-18	0	0.48485	0.3293	0.029445	0.01446	0.015798	0.13755
778	1.2396e-18	0	0.48366	0.33104	0.029429	0.014551	0.014927	0.13765
779	1.2339e-18	0	0.48246	0.33279	0.029413	0.014643	0.014053	0.13774
780	1.2295e-18	0	0.48125	0.33454	0.029397	0.014735	0.013178	0.13782
781	1.2146e-18	0	0.48002	0.3363	0.02938	0.014828	0.0123	0.13791
782	1.2096e-18	0	0.47878	0.33806	0.029363	0.014922	0.011421	0.13798
783	1.2036e-18	0	0.47752	0.33983	0.029346	0.015017	0.010539	0.13805
784	1.198e-18	0	0.47625	0.34161	0.029329	0.015112	0.0096552	0.13812
785	1.1891e-18	0	0.47497	0.3434	0.029312	0.015208	0.0087696	0.13818
786	1.1858e-18	0	0.47367	0.34519	0.029294	0.015304	0.0078821	0.13823
787	1.1768e-18	0	0.47235	0.34699	0.029276	0.015401	0.0069926	0.13828
788	1.1761e-18	0	0.47102	0.3488	0.029258	0.015499	0.0061013	0.13832
789	1.1705e-18	0	0.46967	0.35061	0.029239	0.015598	0.0052081	0.13836
790	1.1638e-18	0	0.46831	0.35243	0.029221	0.015698	0.0043132	0.13839
791	1.1576e-18	0	0.46692	0.35426	0.029202	0.015798	0.0034165	0.13841
792	1.1558e-18	0	0.46553	0.35609	0.029182	0.015899	0.002518	0.13843
793	1.1468e-18	0	0.46411	0.35793	0.029163	0.016001	0.0016178	0.13844
794	1.1414e-18	0	0.46268	0.35978	0.029143	0.016104	0.00071601	0.13845
795	1.1349e-18	0	0.46123	0.36164	0.029123	0.016207	-0.00018745	0.13845
796	1.1286e-18	0	0.45977	0.3635	0.029102	0.016311	-0.0010925	0.13845
797	1.1238e-18	0	0.45828	0.36537	0.029082	0.016416	-0.0019991	0.13844
798	1.1214e-18	0	0.45678	0.36724	0.029061	0.016522	-0.0029073	0.13842
799	1.1164e-18	0	0.45526	0.36913	0.029039	0.016629	-0.0038169	0.1384
800	1.108e-18	0	0.45372	0.37102	0.029017	0.016737	-0.004728	0.13837
801	1.1008e-18	0	0.45216	0.37291	0.028995	0.016846	-0.0056404	0.13834
802	1.0987e-18	0	0.45059	0.37482	0.028973	0.016955	-0.0065543	0.1383
803	1.0943e-18	0	0.44899	0.37673	0.02895	0.017066	-0.0074695	0.13825
804	1.0839e-18	0	0.44737	0.37865	0.028927	0.017177	-0.008386	0.1382
805	1.0793e-18	0	0.44574	0.38057	0.028904	0.017289	-0.0093037	0.13814
806	1.0743e-18	0	0.44408	0.3825	0.02888	0.017402	-0.010223	0.13808
807	1.067e-18	0	0.4424	0.38444	0.028856	0.017517	-0.011143	0.138
808	1.0657e-18	0	0.4407	0.38639	0.028832	0.017632	-0.012064	0.13793
809	1.0534e-18	0	0.43898	0.38834	0.028807	0.017748	-0.012986	0.13784
810	1.0516e-18	0	0.43724	0.3903	0.028782	0.017865	-0.01391	0.13775
811	1.0432e-18	0	0.43548	0.39227	0.028756	0.017983	-0.014834	0.13766
812	1.0392e-18	0	0.43369	0.39424	0.02873	0.018103	-0.01576	0.13755
813	1.0333e-18	0	0.43189	0.39622	0.028704	0.018223	-0.016686	0.13744
814	1.0238e-18	0	0.43006	0.39821	0.028677	0.018344	-0.017613	0.13733
815	1.0178e-18	0	0.4282	0.4002	0.028649	0.018467	-0.018541	0.13721
816	1.0126e-18	0	0.42632	0.4022	0.028622	0.018591	-0.01947	0.13708
817	1.0057e-18	0	0.42442	0.40421	0.028593	0.018715	-0.020399	0.13694
818	1.0022e-18	0	0.4225	0.40622	0.028565	0.018841	-0.021329	0.1368
819	9.9738e-19	0	0.42055	0.40824	0.028536	0.018968	-0.02226	0.13665
820	9.9149e-19	0	0.41857	0.41026	0.028506	0.019096	-0.023192	0.1365
821	9.8647e-19	0	0.41657	0.41229	0.028476	0.019226	-0.024124	0.13634
822	9.829e-19	0	0.41454	0.41433	0.028445	0.019356	-0.025056	0.13617
823	9.7797e-19	0	0.41249	0.41638	0.028414	0.019488	-0.025989	0.13599
824	9.727e-19	0	0.41041	0.41843	0.028383	0.019621	-0.026922	0.13581
825	9.6622e-19	0	0.4083	0.42048	0.02835	0.019756	-0.027856	0.13562
826	9.5968e-19	0	0.40617	0.42254	0.028318	0.019891	-0.02879	0.13543
827	9.5723e-19	0	0.40401	0.42461	0.028284	0.020028	-0.029724	0.13522
828	9.5074e-19	0	0.40182	0.42669	0.028251	0.020167	-0.030659	0.13502
829	9.4552e-19	0	0.3996	0.42876	0.028216	0.020307	-0.031593	0.1348
830	9.379e-19	0	0.39735	0.43085	0.028181	0.020448	-0.032528	0.13458
831	9.3581e-19	0	0.39507	0.43294	0.028145	0.02059	-0.033463	0.13435
832	9.2937e-19	0	0.39276	0.43503	0.028109	0.020734	-0.034398	0.13411
833	9.2481e-19	0	0.39042	0.43713	0.028072	0.020879	-0.035332	0.13387
834	9.1665e-19	0	0.38805	0.43924	0.028035	0.021026	-0.036267	0.13362
835	9.1197e-19	0	0.38565	0.44135	0.027997	0.021175	-0.037201	0.13336
836	9.0637e-19	0	0.38322	0.44346	0.027958	0.021324	-0.038135	0.1331
837	9.0144e-19	0	0.38075	0.44558	0.027918	0.021476	-0.039069	0.13283
838	8.9824e-19	0	0.37825	0.4477	0.027878	0.021629	-0.040003	0.13255
839	8.8945e-19	0	0.37572	0.44983	0.027837	0.021783	-0.040936	0.13226
840	8.8548e-19	0	0.37316	0.45196	0.027795	0.02194	-0.041868	0.13197
841	8.8095e-19	0	0.37056	0.4541	0.027752	0.022097	-0.0428	0.13167
842	8.7763e-19	0	0.36792	0.45624	0.027709	0.022257	-0.043732	0.13137
843	8.7068e-19	0	0.36525	0.45838	0.027665	0.022418	-0.044663	0.13105
844	8.6543e-19	0	0.36254	0.46052	0.02762	0.022581	-0.045593	0.13073
845	8.5835e-19	0	0.3598	0.46267	0.027574	0.022746	-0.046523	0.1304
846	8.4984e-19	0	0.35702	0.46482	0.027527	0.022913	-0.047451	0.13007
847	8.4696e-19	0	0.3542	0.46697	0.02748	0.023081	-0.048379	0.12973
848	8.4283e-19	0	0.35134	0.46912	0.027431	0.023252	-0.049306	0.12938
849	8.3411e-19	0	0.34844	0.47128	0.027382	0.023424	-0.050232	0.12902
850	8.2962e-19	0	0.3455	0.47344	0.027331	0.023598	-0.051157	0.12866
851	8.2584e-19	0	0.34253	0.4756	0.02728	0.023774	-0.052081	0.12828
852	8.1866e-19	0	0.33951	0.47775	0.027227	0.023953	-0.053003	0.12791
853	8.1422e-19	0	0.33645	0.47991	0.027174	0.024133	-0.053924	0.12752
854	8.0447e-19	0	0.33335	0.48207	0.027119	0.024315	-0.054844	0.12713
855	8.0266e-19	0	0.3302	0.48423	0.027064	0.0245	-0.055763	0.12673
856	7.9647e-19	0	0.32702	0.48639	0.027007	0.024686	-0.05668	0.12632
857	7.8605e-19	0	0.32378	0.48855	0.026949	0.024875	-0.057596	0.1259
858	7.7927e-19	0	0.32051	0.4907	0.02689	0.025066	-0.05851	0.12548
859	7.757e-19	0	0.31719	0.49286	0.02683	0.02526	-0.059422	0.12505
860	7.7306e-19	0	0.31382	0.49501	0.026768	0.025455	-0.060333	0.12462
861	7.6633e-19	0	0.3104	0.49716	0.026705	0.025654	-0.061242	0.12417
862	7.6423e-19	0	0.30694	0.4993	0.026641	0.025854	-0.06215	0.12372
863	7.5845e-19	0	0.30343	0.50145	0.026576	0.026057	-0.063055	0.12326
864	7.4599e-19	0	0.29987	0.50358	0.026509	0.026263	-0.063958	0.1228
865	7.4108e-19	0	0.29626	0.50571	0.026441	0.026471	-0.064859	0.12232
866	7.3564e-19	0	0.2926	0.50784	0.026371	0.026682	-0.065759	0.12184
867	7.3149e-19	0	0.28889	0.50996	0.0263	0.026895	-0.066656	0.12135
868	7.294e-19	0	0.28512	0.51208	0.026227	0.027111	-0.06755	0.12086
869	7.2119e-19	0	0.28131	0.51418	0.026152	0.02733	-0.068443	0.12035
870	7.1792e-19	0	0.27744	0.51628	0.026076	0.027552	-0.069333	0.11984
871	7.1207e-19	0	0.27351	0.51837	0.025999	0.027777	-0.070221	0.11932
872	7.0858e-19	0	0.26953	0.52045	0.025919	0.028004	-0.071106	0.1188
873	7.0071e-19	0	0.2655	0.52252	0.025838	0.028235	-0.071988	0.11827
874	6.9368e-19	0	0.26141	0.52458	0.025755	0.028469	-0.072868	0.11773
875	6.8967e-19	0	0.25726	0.52663	0.02567	0.028705	-0.073745	0.11718
876	6.8597e-19	0	0.25305	0.52866	0.025583	0.028945	-0.07462	0.11662
877	6.818e-19	0	0.24878	0.53068	0.025493	0.029189	-0.075491	0.11606
878	6.738e-19	0	0.24446	0.53269	0.025402	0.029435	-0.07636	0.11549
879	6.714e-19	0	0.24007	0.53468	0.025309	0.029685	-0.077225	0.11492
880	6.6427e-19	0	0.23562	0.53666	0.025214	0.029939	-0.078088	0.11433
881	6.6048e-19	0	0.23111	0.53861	0.025116	0.030196	-0.078947	0.11374
882	6.5225e-19	0	0.22653	0.54056	0.025016	0.030457	-0.079803	0.11314
883	6.4921e-19	0	0.22189	0.54248	0.024913	0.030721	-0.080655	0.11253
884	6.4201e-19	0	0.21719	0.54438	0.024808	0.030989	-0.081505	0.11192
885	6.3798e-19	0	0.21242	0.54626	0.0247	0.031262	-0.082351	0.1113
886	6.3242e-19	0	0.20758	0.54811	0.02459	0.031538	-0.083193	0.11067
887	6.2454e-19	0	0.20268	0.54994	0.024477	0.031818	-0.084032	0.11004
888	6.1901e-19	0	0.19771	0.55175	0.024361	0.032102	-0.084867	0.10939
889	6.0981e-19	0	0.19266	0.55353	0.024242	0.03239	-0.085698	0.10874
890	6.0238e-19	0	0.18755	0.55528	0.02412	0.032683	-0.086525	0.10809
891	6.01e-19	0	0.18237	0.55701	0.023995	0.03298	-0.087349	0.10742
892	5.9395e-19	0	0.17712	0.5587	0.023866	0.033282	-0.088168	0.10675
893	5.9166e-19	0	0.17179	0.56036	0.023734	0.033588	-0.088984	0.10607
894	5.8843e-19	0	0.16639	0.56199	0.023599	0.033899	-0.089795	0.10539
895	5.831e-19	0	0.16092	0.56358	0.02346	0.034215	-0.090602	0.10469
896	5.7135e-19	0	0.15537	0.56513	0.023318	0.034535	-0.091405	0.10399
897	5.6602e-19	0	0.14974	0.56665	0.023171	0.034861	-0.092204	0.10328
898	5.6205e-19	0	0.14404	0.56813	0.02302	0.035192	-0.092998	0.10257
899	5.5723e-19	0	0.13827	0.56956	0.022866	0.035528	-0.093788	0.10185
900	5.5407e-19	0	0.13241	0.57095	0.022707	0.035869	-0.094573	0.10112
901	5.4756e-19	0	0.12648	0.57229	0.022543	0.036217	-0.095353	0.10038
902	5.449e-19	0	0.12046	0.57359	0.022375	0.036569	-0.096129	0.099642
903	5.3752e-19	0	0.11437	0.57484	0.022202	0.036928	-0.096899	0.098893
904	5.3082e-19	0	0.1082	0.57603	0.022024	0.037292	-0.097665	0.098137
905	5.2183e-19	0	0.10194	0.57717	0.021841	0.037662	-0.098426	0.097373
906	5.1768e-19	0	0.095607	0.57825	0.021653	0.038039	-0.099182	0.096603
907	5.1207e-19	0	0.089188	0.57928	0.021459	0.038422	-0.099933	0.095826
908	5.0565e-19	0	0.082687	0.58024	0.021259	0.038812	-0.10068	0.095042
909	5.0189e-19	0	0.076102	0.58114	0.021053	0.039208	-0.10142	0.094252
910	4.9245e-19	0	0.069434	0.58198	0.02084	0.039611	-0.10215	0.093455
911	4.8974e-19	0	0.062682	0.58274	0.020622	0.04002	-0.10288	0.092651
912	4.8357e-19	0	0.055846	0.58344	0.020396	0.040437	-0.10361	0.09184
913	4.7626e-19	0	0.048925	0.58406	0.020164	0.040862	-0.10433	0.091023
914	4.7342e-19	0	0.041919	0.5846	0.019924	0.041294	-0.10504	0.090199
915	4.6851e-19	0	0.034829	0.58507	0.019676	0.041733	-0.10575	0.089368
916	4.6166e-19	0	0.027653	0.58545	0.019421	0.04218	-0.10645	0.088531
917	4.5482e-19	0	0.020392	0.58575	0.019157	0.042636	-0.10715	0.087688
918	4.5037e-19	0	0.013046	0.58596	0.018884	0.043099	-0.10784	0.086838
919	4.4974e-19	0	0.0056155	0.58608	0.018603	0.043571	-0.10852	0.085982
920	4.4669e-19	0	-0.0019	0.5861	0.018312	0.044052	-0.1092	0.085119
921	4.4121e-19	0	-0.0095	0.58603	0.018011	0.044541	-0.10987	0.084251
922	4.3622e-19	0	-0.017184	0.58585	0.017699	0.045039	-0.11053	0.083376
923	4.3043e-19	0	-0.024952	0.58557	0.017378	0.045547	-0.11119	0.082494
924	4.2267e-19	0	-0.032803	0.58518	0.017044	0.046064	-0.11185	0.081607
925	4.1796e-19	0	-0.040736	0.58469	0.0167	0.046591	-0.11249	0.080713
926	4.0954e-19	0	-0.048751	0.58407	0.016342	0.047127	-0.11313	0.079814
927	4.0309e-19	0	-0.056847	0.58334	0.015972	0.047674	-0.11377	0.078908
928	3.9743e-19	0	-0.065022	0.58248	0.015589	0.048231	-0.11439	0.077997
929	3.9486e-19	0	-0.073276	0.5815	0.015192	0.048798	-0.11501	0.077079
930	3.8732e-19	0	-0.081608	0.58039	0.014779	0.049377	-0.11563	0.076156
931	3.8134e-19	0	-0.090015	0.57915	0.014352	0.049966	-0.11623	0.075227
932	3.7647e-19	0	-0.098497	0.57777	0.013908	0.050567	-0.11683	0.074292
933	3.7154e-19	0	-0.10705	0.57624	0.013447	0.051179	-0.11743	0.073351
934	3.6541e-19	0	-0.11568	0.57457	0.012968	0.051802	-0.11801	0.072405
935	3.5995e-19	0	-0.12437	0.57275	0.012471	0.052438	-0.11859	0.071454
936	3.5313e-19	0	-0.13313	0.57078	0.011954	0.053085	-0.11916	0.070496
937	3.4998e-19	0	-0.14196	0.56865	0.011416	0.053745	-0.11973	0.069534
938	3.4135e-19	0	-0.15085	0.56636	0.010857	0.054418	-0.12028	0.068566
939	3.3368e-19	0	-0.1598	0.5639	0.010275	0.055103	-0.12083	0.067593
940	3.3003e-19	0	-0.1688	0.56127	0.0096685	0.055801	-0.12138	0.066614
941	3.2468e-19	0	-0.17786	0.55847	0.0090371	0.056512	-0.12191	0.06563
942	3.1858e-19	0	-0.18696	0.55548	0.008379	0.057236	-0.12244	0.064641
943	3.1098e-19	0	-0.19612	0.55232	0.0076929	0.057974	-0.12296	0.063647
944	3.0738e-19	0	-0.20531	0.54897	0.0069773	0.058725	-0.12347	0.062648
945	3.0168e-19	0	-0.21455	0.54542	0.0062306	0.059489	-0.12397	0.061645
946	3.0052e-19	0	-0.22382	0.54168	0.005451	0.060266	-0.12447	0.060636
947	2.936e-19	0	-0.23312	0.53775	0.0046367	0.061057	-0.12496	0.059622
948	2.8689e-19	0	-0.24245	0.53361	0.0037859	0.061861	-0.12544	0.058604
949	2.8245e-19	0	-0.25179	0.52926	0.0028965	0.062679	-0.12591	0.057581
950	2.739e-19	0	-0.26116	0.5247	0.0019663	0.063509	-0.12638	0.056554
951	2.7105e-19	0	-0.27053	0.51993	0.00099308	0.064352	-0.12683	0.055522
952	2.6355e-19	0	-0.27991	0.51494	-2.5733e-05	0.065207	-0.12728	0.054486
953	2.5991e-19	0	-0.28929	0.50973	-0.0010927	0.066074	-0.12772	0.053445
954	2.5532e-19	0	-0.29866	0.5043	-0.0022105	0.066951	-0.12815	0.0524
955	2.4702e-19	0	-0.30802	0.49864	-0.0033822	0.06784	-0.12858	0.051351
956	2.4069e-19	0	-0.31737	0.49274	-0.0046108	0.068737	-0.12899	0.050297
957	2.393e-19	0	-0.32668	0.48662	-0.0058997	0.069643	-0.1294	0.04924
958	2.3369e-19	0	-0.33596	0.48026	-0.0072523	0.070556	-0.1298	0.048179
959	2.242e-19	0	-0.34521	0.47366	-0.0086724	0.071474	-0.13019	0.047113
960	2.2135e-19	0	-0.3544	0.46681	-0.010164	0.072396	-0.13057	0.046044
961	2.1218e-19	0	-0.36354	0.45973	-0.011731	0.073319	-0.13095	0.044972
962	2.0882e-19	0	-0.37262	0.4524	-0.013377	0.074241	-0.13131	0.043895
963	2.054e-19	0	-0.38163	0.44483	-0.015108	0.07516	-0.13167	0.042815
964	1.9917e-19	0	-0.39056	0.43701	-0.016928	0.076071	-0.13201	0.041732
965	1.9161e-19	0	-0.3994	0.42895	-0.018842	0.076971	-0.13235	0.040645
966	1.8815e-19	0	-0.40814	0.42064	-0.020855	0.077856	-0.13268	0.039555
967	1.8277e-19	0	-0.41679	0.41208	-0.022972	0.078721	-0.133	0.038461
968	1.7789e-19	0	-0.42531	0.40327	-0.0252	0.07956	-0.13332	0.037365
969	1.7038e-19	0	-0.43372	0.39421	-0.027543	0.080366	-0.13362	0.036265
970	1.6583e-19	0	-0.442	0.38491	-0.030007	0.081132	-0.13391	0.035162
971	1.619e-19	0	-0.45013	0.37537	-0.032598	0.08185	-0.1342	0.034057
972	1.5576e-19	0	-0.45811	0.36558	-0.035322	0.08251	-0.13448	0.032949
973	1.507e-19	0	-0.46594	0.35555	-0.038182	0.083102	-0.13474	0.031838
974	1.4251e-19	0	-0.4736	0.34529	-0.041186	0.083613	-0.135	0.030724
975	1.4155e-19	0	-0.48108	0.33479	-0.044337	0.084031	-0.13525	0.029608
976	1.3131e-19	0	-0.48837	0.32405	-0.047638	0.084341	-0.13549	0.028489
977	1.2606e-19	0	-0.49547	0.3131	-0.051094	0.084526	-0.13572	0.027368
978	1.223e-19	0	-0.50236	0.30192	-0.054706	0.084568	-0.13594	0.026245
979	1.1521e-19	0	-0.50903	0.29052	-0.058473	0.084447	-0.13616	0.02512
980	1.0879e-19	0	-0.51549	0.27891	-0.062395	0.084142	-0.13636	0.023992
981	1.0788e-19	0	-0.52171	0.26709	-0.066467	0.08363	-0.13655	0.022863
982	9.8629e-20	0	-0.52769	0.25507	-0.070684	0.082886	-0.13674	0.021732
983	9.7735e-20	0	-0.53342	0.24286	-0.075035	0.081884	-0.13691	0.020598
984	9.0108e-20	0	-0.53889	0.23046	-0.079507	0.080596	-0.13708	0.019463
985	8.3103e-20	0	-0.5441	0.21789	-0.084081	0.078996	-0.13724	0.018327
986	7.6263e-20	0	-0.54903	0.20514	-0.088737	0.077055	-0.13738	0.017189
987	7.3115e-20	0	-0.55368	0.19223	-0.093446	0.074746	-0.13752	0.01605
988	6.7565e-20	0	-0.55805	0.17917	-0.098175	0.072045	-0.13765	0.014909
989	6.0508e-20	0	-0.56212	0.16596	-0.10288	0.068928	-0.13777	0.013767
990	5.6638e-20	0	-0.56588	0.15262	-0.10753	0.065377	-0.13788	0.012624
991	5.4001e-20	0	-0.56935	0.13915	-0.11206	0.061378	-0.13798	0.011479
992	5.0994e-20	0	-0.57249	0.12557	-0.11643	0.056925	-0.13807	0.010334
993	4.4748e-20	0	-0.57532	0.11188	-0.12056	0.05202	-0.13815	0.009188
994	3.7234e-20	0	-0.57783	0.098104	-0.12441	0.046672	-0.13822	0.0080412
995	3.5323e-20	0	-0.58002	0.084243	-0.1279	0.040905	-0.13828	0.0068937
996	3.0884e-20	0	-0.58187	0.070312	-0.13099	0.034748	-0.13833	0.0057456
997	2.6425e-20	0	-0.58339	0.056321	-0.1336	0.028247	-0.13838	0.0045971
998	2.0388e-20	0	-0.58458	0.042282	-0.13569	0.021454	-0.13841	0.0034482
999	1.3802e-20	0	-0.58542	0.028208	-0.13721	0.014434	-0.13843	0.0022989
1000	2.6926e-21	0	-0.58593	0.01411	-0.13814	0.0072567	-0.13845	0.0011495
0	0	0	-0.5861	5.5011e-16	-0.13845	2.834e-16	-0.13845	4.4811e-17


==> comparison_coef.dat <==
1	0.5		0.50556		0.4895		0.5
2	0.25		0.24984		0.33792		0.25
3	0.125		0.12364		-0.16823	0.125
4	0.0625		0.061286	0.51195		0.0625
5	0.03125		0.030567	-0.12315	0.03125
6	0.015625	0.014919	-0.45305	0.015625
7	0.0078125	0.007221	0.52744		0.0078125
8	0.0039062	0.003641	0.33109		0.0039062
9	0.0019531	0.001699	-1.0833		0.0019531
10	0.00097656	0.000818	0.9636		0.00097656
11	0.00048828	0.000375	-0.40379	0.00048828
12	0.00024414	0.000221	0.070002	0.00024414
13	0.00012207	0.000113	0		0.00012207
14	6.1035e-05	6.5e-05		0		6.1035e-05
15	3.0518e-05	1.5e-05		0		3.0518e-05
16	1.5259e-05	1e-05		0		1.5259e-05
17	7.6294e-06	1.1e-05		0		7.6294e-06
18	3.8147e-06	2e-06		0		3.8147e-06
19	1.9073e-06	1e-06		0		1.9073e-06
20	9.5367e-07	1e-06		0		9.5367e-07
21	4.7684e-07	0		0		4.7684e-07
22	2.3842e-07	0		0		2.3842e-07
23	1.1921e-07	0		0		1.1921e-07
24	5.9605e-08	0		0		5.9605e-08
25	2.9802e-08	0		0		2.9802e-08
26	1.4901e-08	0		0		1.4901e-08
27	7.4506e-09	0		0		7.4506e-09
28	3.7253e-09	0		0		3.7253e-09
29	1.8626e-09	0		0		1.8626e-09
30	9.3132e-10	0		0		9.3132e-10
31	4.6566e-10	0		0		4.6566e-10
32	2.3283e-10	0		0		2.3283e-10
33	1.1642e-10	0		0		1.1642e-10
34	5.8208e-11	0		0		5.8208e-11
35	2.9104e-11	0		0		2.9104e-11
36	1.4552e-11	0		0		1.4552e-11
37	7.276e-12	0		0		7.276e-12
38	3.638e-12	0		0		3.638e-12
39	1.819e-12	0		0		1.819e-12
40	9.0949e-13	0		0		9.0949e-13
41	4.5475e-13	0		0		4.5475e-13
42	2.2737e-13	0		0		2.2737e-13
43	1.1369e-13	0		0		1.1369e-13
44	5.6843e-14	0		0		5.6843e-14
45	2.8422e-14	0		0		2.8422e-14
46	1.4211e-14	0		0		1.4211e-14
47	7.1054e-15	0		0		7.1054e-15
48	3.5527e-15	0		0		3.5527e-15
49	1.7764e-15	0		0		1.7764e-15
50	8.8818e-16	0		0		8.8818e-16
51	4.4409e-16	0		0		4.4409e-16


==> comparison_err.dat <==
1	1.1102e-15	0.011113	0.021004
2	8.8818e-16	0.000633	0.35169
3	6.6613e-16	0.010905	2.3458
4	6.6613e-16	0.019425	7.1911
5	2.2204e-16	0.021857	4.9407
6	2.2204e-16	0.045185	29.995
7	4.4409e-16	0.075713	66.512
8	7.7716e-16	0.067905	83.759
9	7.7716e-16	0.13011	555.64
10	1.5543e-15	0.16237	985.73
11	1.5543e-15	0.232	827.97
12	1.7764e-15	0.094785	285.73
13	2.4425e-15	0.074305	1
14	1.6653e-15	0.064959	1
15	1.1102e-16	0.50848	1
16	1.9984e-15	0.34464	1
17	8.8818e-16	0.44179	1
18	2.7756e-15	0.47571	1
19	2.7756e-15	0.47571	1
20	6.6613e-16	0.048575	1
21	6.6613e-16	1	1
22	1.0214e-14	1	1
23	5.5511e-15	1	1
24	1.5099e-14	1	1
25	7.3275e-15	1	1
26	1.5876e-14	1	1
27	8.2157e-15	1	1
28	6.9722e-14	1	1
29	8.5709e-14	1	1
30	1.4211e-14	1	1
31	5.1958e-14	1	1
32	4.13e-14	1	1
33	4.3743e-14	1	1
34	5.6399e-14	1	1
35	3.2596e-13	1	1
36	1.6098e-13	1	1
37	5.3024e-13	1	1
38	2.2693e-13	1	1
39	1.7719e-13	1	1
40	7.5207e-13	1	1
41	1.7031e-13	1	1
42	5.0071e-13	1	1
43	1.1702e-13	1	1
44	3.2441e-13	1	1
45	2.2564e-12	1	1
46	1.7142e-13	1	1
47	1.8305e-12	1	1
48	5.1483e-12	1	1
49	6.0787e-12	1	1
50	7.0048e-12	1	1
51	3.7339e-12	1	1


==> comparison_graph.dat <==
0	0	0	-2.8724e-15
0.001001	0.00050075	0.00050631	0.00049033
0.002002	0.001002	0.0010131	0.00098133
0.003003	0.0015038	0.0015204	0.001473
0.004004	0.002006	0.0020283	0.0019654
0.005005	0.0025088	0.0025366	0.0024584
0.006006	0.003012	0.0030454	0.0029521
0.007007	0.0035158	0.0035547	0.0034465
0.008008	0.0040201	0.0040646	0.0039415
0.009009	0.0045249	0.0045749	0.0044372
0.01001	0.0050302	0.0050858	0.0049336
0.011011	0.005536	0.0055971	0.0054306
0.012012	0.0060423	0.006109	0.0059283
0.013013	0.0065491	0.0066214	0.0064267
0.014014	0.0070565	0.0071343	0.0069258
0.015015	0.0075643	0.0076477	0.0074255
0.016016	0.0080727	0.0081616	0.0079258
0.017017	0.0085815	0.008676	0.0084269
0.018018	0.0090909	0.009191	0.0089286
0.019019	0.0096008	0.0097064	0.0094309
0.02002	0.010111	0.010222	0.0099339
0.021021	0.010622	0.010739	0.010438
0.022022	0.011134	0.011256	0.010942
0.023023	0.011646	0.011773	0.011447
0.024024	0.012158	0.012291	0.011953
0.025025	0.012671	0.01281	0.012459
0.026026	0.013185	0.013329	0.012966
0.027027	0.013699	0.013849	0.013473
0.028028	0.014213	0.014369	0.013982
0.029029	0.014728	0.014889	0.014491
0.03003	0.015244	0.015411	0.015
0.031031	0.01576	0.015932	0.01551
0.032032	0.016277	0.016454	0.016021
0.033033	0.016794	0.016977	0.016533
0.034034	0.017312	0.0175	0.017045
0.035035	0.01783	0.018024	0.017558
0.036036	0.018349	0.018549	0.018071
0.037037	0.018868	0.019073	0.018586
0.038038	0.019388	0.019599	0.0191
0.039039	0.019908	0.020125	0.019616
0.04004	0.020429	0.020651	0.020132
0.041041	0.02095	0.021178	0.020649
0.042042	0.021472	0.021706	0.021166
0.043043	0.021995	0.022234	0.021684
0.044044	0.022518	0.022762	0.022203
0.045045	0.023041	0.023291	0.022722
0.046046	0.023566	0.023821	0.023242
0.047047	0.02409	0.024351	0.023762
0.048048	0.024615	0.024882	0.024284
0.049049	0.025141	0.025413	0.024805
0.05005	0.025667	0.025945	0.025328
0.051051	0.026194	0.026477	0.025851
0.052052	0.026721	0.02701	0.026375
0.053053	0.027249	0.027543	0.026899
0.054054	0.027778	0.028077	0.027424
0.055055	0.028307	0.028612	0.02795
0.056056	0.028836	0.029147	0.028477
0.057057	0.029366	0.029683	0.029004
0.058058	0.029897	0.030219	0.029531
0.059059	0.030428	0.030755	0.030059
0.06006	0.03096	0.031293	0.030588
0.061061	0.031492	0.03183	0.031118
0.062062	0.032025	0.032369	0.031648
0.063063	0.032558	0.032908	0.032179
0.064064	0.033092	0.033447	0.03271
0.065065	0.033626	0.033987	0.033242
0.066066	0.034161	0.034527	0.033775
0.067067	0.034697	0.035069	0.034309
0.068068	0.035233	0.03561	0.034843
0.069069	0.03577	0.036152	0.035377
0.07007	0.036307	0.036695	0.035913
0.071071	0.036845	0.037238	0.036448
0.072072	0.037383	0.037782	0.036985
0.073073	0.037922	0.038327	0.037522
0.074074	0.038462	0.038872	0.03806
0.075075	0.039002	0.039417	0.038598
0.076076	0.039542	0.039963	0.039138
0.077077	0.040083	0.04051	0.039677
0.078078	0.040625	0.041057	0.040218
0.079079	0.041167	0.041605	0.040759
0.08008	0.04171	0.042153	0.0413
0.081081	0.042254	0.042702	0.041842
0.082082	0.042797	0.043252	0.042385
0.083083	0.043342	0.043802	0.042929
0.084084	0.043887	0.044352	0.043473
0.085085	0.044433	0.044904	0.044018
0.086086	0.044979	0.045455	0.044563
0.087087	0.045526	0.046008	0.045109
0.088088	0.046073	0.046561	0.045656
0.089089	0.046621	0.047114	0.046203
0.09009	0.04717	0.047668	0.046751
0.091091	0.047719	0.048223	0.0473
0.092092	0.048269	0.048778	0.047849
0.093093	0.048819	0.049334	0.048399
0.094094	0.04937	0.04989	0.04895
0.095095	0.049921	0.050447	0.049501
0.096096	0.050473	0.051004	0.050052
0.097097	0.051026	0.051562	0.050605
0.098098	0.051579	0.052121	0.051158
0.099099	0.052133	0.05268	0.051712
0.1001	0.052687	0.05324	0.052266
0.1011	0.053242	0.053801	0.052821
0.1021	0.053797	0.054362	0.053376
0.1031	0.054354	0.054923	0.053933
0.1041	0.05491	0.055485	0.054489
0.10511	0.055468	0.056048	0.055047
0.10611	0.056025	0.056611	0.055605
0.10711	0.056584	0.057175	0.056164
0.10811	0.057143	0.05774	0.056723
0.10911	0.057702	0.058305	0.057283
0.11011	0.058263	0.058871	0.057844
0.11111	0.058824	0.059437	0.058405
0.11211	0.059385	0.060004	0.058967
0.11311	0.059947	0.060571	0.059529
0.11411	0.06051	0.061139	0.060093
0.11512	0.061073	0.061708	0.060656
0.11612	0.061637	0.062277	0.061221
0.11712	0.062201	0.062847	0.061786
0.11812	0.062766	0.063418	0.062352
0.11912	0.063332	0.063989	0.062918
0.12012	0.063898	0.06456	0.063485
0.12112	0.064465	0.065133	0.064053
0.12212	0.065032	0.065705	0.064621
0.12312	0.0656	0.066279	0.06519
0.12412	0.066169	0.066853	0.06576
0.12513	0.066738	0.067428	0.06633
0.12613	0.067308	0.068003	0.066901
0.12713	0.067878	0.068579	0.067472
0.12813	0.068449	0.069155	0.068044
0.12913	0.069021	0.069732	0.068617
0.13013	0.069593	0.07031	0.06919
0.13113	0.070166	0.070888	0.069764
0.13213	0.07074	0.071467	0.070339
0.13313	0.071314	0.072047	0.070915
0.13413	0.071888	0.072627	0.07149
0.13514	0.072464	0.073208	0.072067
0.13614	0.07304	0.073789	0.072644
0.13714	0.073616	0.074371	0.073222
0.13814	0.074194	0.074954	0.073801
0.13914	0.074771	0.075537	0.07438
0.14014	0.07535	0.076121	0.07496
0.14114	0.075929	0.076706	0.07554
0.14214	0.076509	0.077291	0.076121
0.14314	0.077089	0.077877	0.076703
0.14414	0.07767	0.078463	0.077286
0.14515	0.078251	0.07905	0.077869
0.14615	0.078834	0.079638	0.078452
0.14715	0.079417	0.080226	0.079037
0.14815	0.08	0.080815	0.079622
0.14915	0.080584	0.081404	0.080208
0.15015	0.081169	0.081994	0.080794
0.15115	0.081754	0.082585	0.081381
0.15215	0.08234	0.083176	0.081968
0.15315	0.082927	0.083768	0.082557
0.15415	0.083514	0.084361	0.083146
0.15516	0.084102	0.084954	0.083735
0.15616	0.084691	0.085548	0.084325
0.15716	0.08528	0.086143	0.084916
0.15816	0.08587	0.086738	0.085508
0.15916	0.08646	0.087334	0.0861
0.16016	0.087051	0.087931	0.086693
0.16116	0.087643	0.088528	0.087286
0.16216	0.088235	0.089125	0.087881
0.16316	0.088828	0.089724	0.088475
0.16416	0.089422	0.090323	0.089071
0.16517	0.090016	0.090923	0.089667
0.16617	0.090611	0.091523	0.090264
0.16717	0.091207	0.092124	0.090861
0.16817	0.091803	0.092726	0.091459
0.16917	0.0924	0.093328	0.092058
0.17017	0.092998	0.093931	0.092658
0.17117	0.093596	0.094535	0.093258
0.17217	0.094195	0.095139	0.093858
0.17317	0.094795	0.095744	0.09446
0.17417	0.095395	0.096349	0.095062
0.17518	0.095996	0.096956	0.095665
0.17618	0.096597	0.097562	0.096268
0.17718	0.097199	0.09817	0.096872
0.17818	0.097802	0.098778	0.097477
0.17918	0.098406	0.099387	0.098082
0.18018	0.09901	0.099997	0.098689
0.18118	0.099615	0.10061	0.099295
0.18218	0.10022	0.10122	0.099903
0.18318	0.10083	0.10183	0.10051
0.18418	0.10143	0.10244	0.10112
0.18519	0.10204	0.10305	0.10173
0.18619	0.10265	0.10367	0.10234
0.18719	0.10326	0.10428	0.10295
0.18819	0.10387	0.1049	0.10356
0.18919	0.10448	0.10551	0.10417
0.19019	0.10509	0.10613	0.10479
0.19119	0.1057	0.10675	0.1054
0.19219	0.10631	0.10736	0.10601
0.19319	0.10693	0.10798	0.10663
0.19419	0.10754	0.1086	0.10724
0.1952	0.10815	0.10922	0.10786
0.1962	0.10877	0.10984	0.10848
0.1972	0.10938	0.11046	0.1091
0.1982	0.11	0.11108	0.10971
0.1992	0.11062	0.1117	0.11033
0.2002	0.11123	0.11233	0.11095
0.2012	0.11185	0.11295	0.11157
0.2022	0.11247	0.11358	0.11219
0.2032	0.11309	0.1142	0.11282
0.2042	0.11371	0.11483	0.11344
0.20521	0.11433	0.11545	0.11406
0.20621	0.11496	0.11608	0.11469
0.20721	0.11558	0.11671	0.11531
0.20821	0.1162	0.11734	0.11593
0.20921	0.11683	0.11797	0.11656
0.21021	0.11745	0.1186	0.11719
0.21121	0.11807	0.11923	0.11781
0.21221	0.1187	0.11986	0.11844
0.21321	0.11933	0.12049	0.11907
0.21421	0.11996	0.12112	0.1197
0.21522	0.12058	0.12176	0.12033
0.21622	0.12121	0.12239	0.12096
0.21722	0.12184	0.12302	0.12159
0.21822	0.12247	0.12366	0.12223
0.21922	0.1231	0.1243	0.12286
0.22022	0.12373	0.12493	0.12349
0.22122	0.12437	0.12557	0.12413
0.22222	0.125	0.12621	0.12476
0.22322	0.12563	0.12685	0.1254
0.22422	0.12627	0.12749	0.12603
0.22523	0.1269	0.12813	0.12667
0.22623	0.12754	0.12877	0.12731
0.22723	0.12818	0.12941	0.12795
0.22823	0.12881	0.13005	0.12859
0.22923	0.12945	0.1307	0.12923
0.23023	0.13009	0.13134	0.12987
0.23123	0.13073	0.13199	0.13051
0.23223	0.13137	0.13263	0.13115
0.23323	0.13201	0.13328	0.13179
0.23423	0.13265	0.13392	0.13244
0.23524	0.1333	0.13457	0.13308
0.23624	0.13394	0.13522	0.13373
0.23724	0.13458	0.13587	0.13437
0.23824	0.13523	0.13652	0.13502
0.23924	0.13587	0.13717	0.13567
0.24024	0.13652	0.13782	0.13631
0.24124	0.13717	0.13847	0.13696
0.24224	0.13781	0.13913	0.13761
0.24324	0.13846	0.13978	0.13826
0.24424	0.13911	0.14043	0.13891
0.24525	0.13976	0.14109	0.13956
0.24625	0.14041	0.14174	0.14022
0.24725	0.14106	0.1424	0.14087
0.24825	0.14171	0.14306	0.14152
0.24925	0.14237	0.14372	0.14218
0.25025	0.14302	0.14437	0.14283
0.25125	0.14367	0.14503	0.14349
0.25225	0.14433	0.14569	0.14415
0.25325	0.14499	0.14635	0.1448
0.25425	0.14564	0.14702	0.14546
0.25526	0.1463	0.14768	0.14612
0.25626	0.14696	0.14834	0.14678
0.25726	0.14762	0.14901	0.14744
0.25826	0.14828	0.14967	0.1481
0.25926	0.14894	0.15034	0.14876
0.26026	0.1496	0.151	0.14943
0.26126	0.15026	0.15167	0.15009
0.26226	0.15092	0.15234	0.15075
0.26326	0.15159	0.15301	0.15142
0.26426	0.15225	0.15367	0.15208
0.26527	0.15291	0.15434	0.15275
0.26627	0.15358	0.15501	0.15342
0.26727	0.15425	0.15569	0.15409
0.26827	0.15491	0.15636	0.15476
0.26927	0.15558	0.15703	0.15543
0.27027	0.15625	0.15771	0.1561
0.27127	0.15692	0.15838	0.15677
0.27227	0.15759	0.15906	0.15744
0.27327	0.15826	0.15973	0.15811
0.27427	0.15893	0.16041	0.15878
0.27528	0.15961	0.16109	0.15946
0.27628	0.16028	0.16176	0.16013
0.27728	0.16095	0.16244	0.16081
0.27828	0.16163	0.16312	0.16149
0.27928	0.1623	0.1638	0.16216
0.28028	0.16298	0.16449	0.16284
0.28128	0.16366	0.16517	0.16352
0.28228	0.16434	0.16585	0.1642
0.28328	0.16501	0.16654	0.16488
0.28428	0.16569	0.16722	0.16556
0.28529	0.16637	0.16791	0.16624
0.28629	0.16706	0.16859	0.16693
0.28729	0.16774	0.16928	0.16761
0.28829	0.16842	0.16997	0.16829
0.28929	0.1691	0.17066	0.16898
0.29029	0.16979	0.17134	0.16966
0.29129	0.17047	0.17204	0.17035
0.29229	0.17116	0.17273	0.17104
0.29329	0.17185	0.17342	0.17173
0.29429	0.17254	0.17411	0.17242
0.2953	0.17322	0.1748	0.17311
0.2963	0.17391	0.1755	0.1738
0.2973	0.1746	0.17619	0.17449
0.2983	0.17529	0.17689	0.17518
0.2993	0.17599	0.17759	0.17587
0.3003	0.17668	0.17828	0.17657
0.3013	0.17737	0.17898	0.17726
0.3023	0.17807	0.17968	0.17796
0.3033	0.17876	0.18038	0.17865
0.3043	0.17946	0.18108	0.17935
0.30531	0.18015	0.18178	0.18005
0.30631	0.18085	0.18249	0.18075
0.30731	0.18155	0.18319	0.18145
0.30831	0.18225	0.18389	0.18215
0.30931	0.18295	0.1846	0.18285
0.31031	0.18365	0.1853	0.18355
0.31131	0.18435	0.18601	0.18425
0.31231	0.18505	0.18672	0.18496
0.31331	0.18576	0.18743	0.18566
0.31431	0.18646	0.18813	0.18637
0.31532	0.18717	0.18884	0.18707
0.31632	0.18787	0.18955	0.18778
0.31732	0.18858	0.19027	0.18849
0.31832	0.18929	0.19098	0.1892
0.31932	0.18999	0.19169	0.1899
0.32032	0.1907	0.19241	0.19062
0.32132	0.19141	0.19312	0.19133
0.32232	0.19212	0.19384	0.19204
0.32332	0.19284	0.19455	0.19275
0.32432	0.19355	0.19527	0.19346
0.32533	0.19426	0.19599	0.19418
0.32633	0.19498	0.19671	0.19489
0.32733	0.19569	0.19743	0.19561
0.32833	0.19641	0.19815	0.19633
0.32933	0.19712	0.19887	0.19705
0.33033	0.19784	0.19959	0.19776
0.33133	0.19856	0.20032	0.19848
0.33233	0.19928	0.20104	0.1992
0.33333	0.2	0.20177	0.19993
0.33433	0.20072	0.20249	0.20065
0.33534	0.20144	0.20322	0.20137
0.33634	0.20217	0.20395	0.20209
0.33734	0.20289	0.20467	0.20282
0.33834	0.20361	0.2054	0.20354
0.33934	0.20434	0.20613	0.20427
0.34034	0.20507	0.20686	0.205
0.34134	0.20579	0.2076	0.20573
0.34234	0.20652	0.20833	0.20646
0.34334	0.20725	0.20906	0.20719
0.34434	0.20798	0.2098	0.20792
0.34535	0.20871	0.21053	0.20865
0.34635	0.20944	0.21127	0.20938
0.34735	0.21018	0.21201	0.21011
0.34835	0.21091	0.21274	0.21085
0.34935	0.21164	0.21348	0.21158
0.35035	0.21238	0.21422	0.21232
0.35135	0.21311	0.21496	0.21306
0.35235	0.21385	0.21571	0.21379
0.35335	0.21459	0.21645	0.21453
0.35435	0.21533	0.21719	0.21527
0.35536	0.21607	0.21794	0.21601
0.35636	0.21681	0.21868	0.21675
0.35736	0.21755	0.21943	0.2175
0.35836	0.21829	0.22017	0.21824
0.35936	0.21904	0.22092	0.21898
0.36036	0.21978	0.22167	0.21973
0.36136	0.22053	0.22242	0.22047
0.36236	0.22127	0.22317	0.22122
0.36336	0.22202	0.22392	0.22197
0.36436	0.22277	0.22468	0.22272
0.36537	0.22352	0.22543	0.22347
0.36637	0.22426	0.22618	0.22422
0.36737	0.22502	0.22694	0.22497
0.36837	0.22577	0.22769	0.22572
0.36937	0.22652	0.22845	0.22647
0.37037	0.22727	0.22921	0.22723
0.37137	0.22803	0.22997	0.22798
0.37237	0.22878	0.23073	0.22874
0.37337	0.22954	0.23149	0.2295
0.37437	0.2303	0.23225	0.23025
0.37538	0.23105	0.23301	0.23101
0.37638	0.23181	0.23378	0.23177
0.37738	0.23257	0.23454	0.23253
0.37838	0.23333	0.23531	0.23329
0.37938	0.2341	0.23607	0.23406
0.38038	0.23486	0.23684	0.23482
0.38138	0.23562	0.23761	0.23558
0.38238	0.23639	0.23838	0.23635
0.38338	0.23715	0.23915	0.23711
0.38438	0.23792	0.23992	0.23788
0.38539	0.23869	0.24069	0.23865
0.38639	0.23945	0.24146	0.23942
0.38739	0.24022	0.24224	0.24019
0.38839	0.24099	0.24301	0.24096
0.38939	0.24177	0.24379	0.24173
0.39039	0.24254	0.24456	0.2425
0.39139	0.24331	0.24534	0.24328
0.39239	0.24408	0.24612	0.24405
0.39339	0.24486	0.2469	0.24483
0.39439	0.24564	0.24768	0.24561
0.3954	0.24641	0.24846	0.24638
0.3964	0.24719	0.24924	0.24716
0.3974	0.24797	0.25003	0.24794
0.3984	0.24875	0.25081	0.24872
0.3994	0.24953	0.2516	0.2495
0.4004	0.25031	0.25238	0.25028
0.4014	0.2511	0.25317	0.25107
0.4024	0.25188	0.25396	0.25185
0.4034	0.25266	0.25475	0.25264
0.4044	0.25345	0.25554	0.25342
0.40541	0.25424	0.25633	0.25421
0.40641	0.25503	0.25712	0.255
0.40741	0.25581	0.25791	0.25579
0.40841	0.2566	0.25871	0.25658
0.40941	0.25739	0.2595	0.25737
0.41041	0.25819	0.2603	0.25816
0.41141	0.25898	0.2611	0.25896
0.41241	0.25977	0.26189	0.25975
0.41341	0.26057	0.26269	0.26055
0.41441	0.26136	0.26349	0.26134
0.41542	0.26216	0.26429	0.26214
0.41642	0.26296	0.2651	0.26294
0.41742	0.26376	0.2659	0.26374
0.41842	0.26456	0.2667	0.26454
0.41942	0.26536	0.26751	0.26534
0.42042	0.26616	0.26831	0.26614
0.42142	0.26696	0.26912	0.26694
0.42242	0.26777	0.26993	0.26775
0.42342	0.26857	0.27074	0.26855
0.42442	0.26938	0.27155	0.26936
0.42543	0.27018	0.27236	0.27017
0.42643	0.27099	0.27317	0.27097
0.42743	0.2718	0.27398	0.27178
0.42843	0.27261	0.2748	0.27259
0.42943	0.27342	0.27561	0.27341
0.43043	0.27423	0.27643	0.27422
0.43143	0.27505	0.27725	0.27503
0.43243	0.27586	0.27807	0.27585
0.43343	0.27668	0.27888	0.27666
0.43443	0.27749	0.27971	0.27748
0.43544	0.27831	0.28053	0.2783
0.43644	0.27913	0.28135	0.27911
0.43744	0.27995	0.28217	0.27993
0.43844	0.28077	0.283	0.28076
0.43944	0.28159	0.28382	0.28158
0.44044	0.28241	0.28465	0.2824
0.44144	0.28324	0.28548	0.28322
0.44244	0.28406	0.28631	0.28405
0.44344	0.28489	0.28713	0.28487
0.44444	0.28571	0.28797	0.2857
0.44545	0.28654	0.2888	0.28653
0.44645	0.28737	0.28963	0.28736
0.44745	0.2882	0.29046	0.28819
0.44845	0.28903	0.2913	0.28902
0.44945	0.28986	0.29214	0.28985
0.45045	0.2907	0.29297	0.29069
0.45145	0.29153	0.29381	0.29152
0.45245	0.29237	0.29465	0.29236
0.45345	0.2932	0.29549	0.29319
0.45445	0.29404	0.29633	0.29403
0.45546	0.29488	0.29717	0.29487
0.45646	0.29572	0.29802	0.29571
0.45746	0.29656	0.29886	0.29655
0.45846	0.2974	0.29971	0.29739
0.45946	0.29825	0.30055	0.29824
0.46046	0.29909	0.3014	0.29908
0.46146	0.29993	0.30225	0.29993
0.46246	0.30078	0.3031	0.30077
0.46346	0.30163	0.30395	0.30162
0.46446	0.30248	0.30481	0.30247
0.46547	0.30333	0.30566	0.30332
0.46647	0.30418	0.30651	0.30417
0.46747	0.30503	0.30737	0.30502
0.46847	0.30588	0.30823	0.30587
0.46947	0.30674	0.30908	0.30673
0.47047	0.30759	0.30994	0.30758
0.47147	0.30845	0.3108	0.30844
0.47247	0.30931	0.31166	0.3093
0.47347	0.31016	0.31253	0.31016
0.47447	0.31102	0.31339	0.31102
0.47548	0.31188	0.31425	0.31188
0.47648	0.31275	0.31512	0.31274
0.47748	0.31361	0.31599	0.3136
0.47848	0.31447	0.31685	0.31447
0.47948	0.31534	0.31772	0.31533
0.48048	0.31621	0.31859	0.3162
0.48148	0.31707	0.31946	0.31707
0.48248	0.31794	0.32034	0.31794
0.48348	0.31881	0.32121	0.31881
0.48448	0.31968	0.32208	0.31968
0.48549	0.32056	0.32296	0.32055
0.48649	0.32143	0.32384	0.32142
0.48749	0.3223	0.32471	0.3223
0.48849	0.32318	0.32559	0.32317
0.48949	0.32406	0.32647	0.32405
0.49049	0.32493	0.32736	0.32493
0.49149	0.32581	0.32824	0.32581
0.49249	0.32669	0.32912	0.32669
0.49349	0.32757	0.33001	0.32757
0.49449	0.32846	0.33089	0.32845
0.4955	0.32934	0.33178	0.32934
0.4965	0.33023	0.33267	0.33022
0.4975	0.33111	0.33356	0.33111
0.4985	0.332	0.33445	0.332
0.4995	0.33289	0.33534	0.33288
0.5005	0.33378	0.33623	0.33377
0.5015	0.33467	0.33713	0.33467
0.5025	0.33556	0.33802	0.33556
0.5035	0.33645	0.33892	0.33645
0.5045	0.33735	0.33982	0.33735
0.50551	0.33825	0.34072	0.33824
0.50651	0.33914	0.34162	0.33914
0.50751	0.34004	0.34252	0.34004
0.50851	0.34094	0.34342	0.34094
0.50951	0.34184	0.34432	0.34184
0.51051	0.34274	0.34523	0.34274
0.51151	0.34364	0.34614	0.34364
0.51251	0.34455	0.34704	0.34455
0.51351	0.34545	0.34795	0.34545
0.51451	0.34636	0.34886	0.34636
0.51552	0.34727	0.34977	0.34727
0.51652	0.34818	0.35069	0.34818
0.51752	0.34909	0.3516	0.34909
0.51852	0.35	0.35251	0.35
0.51952	0.35091	0.35343	0.35091
0.52052	0.35183	0.35435	0.35182
0.52152	0.35274	0.35526	0.35274
0.52252	0.35366	0.35618	0.35366
0.52352	0.35458	0.3571	0.35457
0.52452	0.3555	0.35803	0.35549
0.52553	0.35642	0.35895	0.35641
0.52653	0.35734	0.35987	0.35734
0.52753	0.35826	0.3608	0.35826
0.52853	0.35918	0.36173	0.35918
0.52953	0.36011	0.36266	0.36011
0.53053	0.36104	0.36358	0.36103
0.53153	0.36196	0.36452	0.36196
0.53253	0.36289	0.36545	0.36289
0.53353	0.36382	0.36638	0.36382
0.53453	0.36475	0.36731	0.36475
0.53554	0.36569	0.36825	0.36569
0.53654	0.36662	0.36919	0.36662
0.53754	0.36756	0.37013	0.36756
0.53854	0.36849	0.37107	0.36849
0.53954	0.36943	0.37201	0.36943
0.54054	0.37037	0.37295	0.37037
0.54154	0.37131	0.37389	0.37131
0.54254	0.37225	0.37484	0.37225
0.54354	0.3732	0.37578	0.37319
0.54454	0.37414	0.37673	0.37414
0.54555	0.37509	0.37768	0.37509
0.54655	0.37603	0.37863	0.37603
0.54755	0.37698	0.37958	0.37698
0.54855	0.37793	0.38053	0.37793
0.54955	0.37888	0.38148	0.37888
0.55055	0.37983	0.38244	0.37983
0.55155	0.38079	0.3834	0.38079
0.55255	0.38174	0.38435	0.38174
0.55355	0.3827	0.38531	0.3827
0.55455	0.38366	0.38627	0.38366
0.55556	0.38462	0.38723	0.38461
0.55656	0.38558	0.3882	0.38557
0.55756	0.38654	0.38916	0.38654
0.55856	0.3875	0.39013	0.3875
0.55956	0.38846	0.39109	0.38846
0.56056	0.38943	0.39206	0.38943
0.56156	0.3904	0.39303	0.3904
0.56256	0.39136	0.394	0.39136
0.56356	0.39233	0.39497	0.39233
0.56456	0.39331	0.39595	0.39331
0.56557	0.39428	0.39692	0.39428
0.56657	0.39525	0.3979	0.39525
0.56757	0.39623	0.39887	0.39623
0.56857	0.3972	0.39985	0.3972
0.56957	0.39818	0.40083	0.39818
0.57057	0.39916	0.40181	0.39916
0.57157	0.40014	0.4028	0.40014
0.57257	0.40112	0.40378	0.40112
0.57357	0.40211	0.40477	0.40211
0.57457	0.40309	0.40575	0.40309
0.57558	0.40408	0.40674	0.40408
0.57658	0.40506	0.40773	0.40506
0.57758	0.40605	0.40872	0.40605
0.57858	0.40704	0.40971	0.40704
0.57958	0.40803	0.41071	0.40803
0.58058	0.40903	0.4117	0.40903
0.58158	0.41002	0.4127	0.41002
0.58258	0.41102	0.4137	0.41102
0.58358	0.41201	0.4147	0.41201
0.58458	0.41301	0.4157	0.41301
0.58559	0.41401	0.4167	0.41401
0.58659	0.41501	0.4177	0.41501
0.58759	0.41602	0.41871	0.41602
0.58859	0.41702	0.41971	0.41702
0.58959	0.41803	0.42072	0.41803
0.59059	0.41903	0.42173	0.41903
0.59159	0.42004	0.42274	0.42004
0.59259	0.42105	0.42375	0.42105
0.59359	0.42206	0.42477	0.42206
0.59459	0.42308	0.42578	0.42308
0.5956	0.42409	0.4268	0.42409
0.5966	0.42511	0.42781	0.42511
0.5976	0.42612	0.42883	0.42612
0.5986	0.42714	0.42985	0.42714
0.5996	0.42816	0.43088	0.42816
0.6006	0.42918	0.4319	0.42918
0.6016	0.43021	0.43292	0.43021
0.6026	0.43123	0.43395	0.43123
0.6036	0.43226	0.43498	0.43226
0.6046	0.43329	0.43601	0.43329
0.60561	0.43431	0.43704	0.43431
0.60661	0.43534	0.43807	0.43534
0.60761	0.43638	0.4391	0.43638
0.60861	0.43741	0.44014	0.43741
0.60961	0.43844	0.44117	0.43844
0.61061	0.43948	0.44221	0.43948
0.61161	0.44052	0.44325	0.44052
0.61261	0.44156	0.44429	0.44156
0.61361	0.4426	0.44534	0.4426
0.61461	0.44364	0.44638	0.44364
0.61562	0.44469	0.44742	0.44469
0.61662	0.44573	0.44847	0.44573
0.61762	0.44678	0.44952	0.44678
0.61862	0.44783	0.45057	0.44783
0.61962	0.44888	0.45162	0.44888
0.62062	0.44993	0.45267	0.44993
0.62162	0.45098	0.45373	0.45098
0.62262	0.45203	0.45478	0.45203
0.62362	0.45309	0.45584	0.45309
0.62462	0.45415	0.4569	0.45415
0.62563	0.45521	0.45796	0.45521
0.62663	0.45627	0.45902	0.45627
0.62763	0.45733	0.46009	0.45733
0.62863	0.45839	0.46115	0.45839
0.62963	0.45946	0.46222	0.45946
0.63063	0.46053	0.46328	0.46053
0.63163	0.46159	0.46435	0.46159
0.63263	0.46266	0.46543	0.46266
0.63363	0.46374	0.4665	0.46374
0.63463	0.46481	0.46757	0.46481
0.63564	0.46588	0.46865	0.46588
0.63664	0.46696	0.46972	0.46696
0.63764	0.46804	0.4708	0.46804
0.63864	0.46912	0.47188	0.46912
0.63964	0.4702	0.47297	0.4702
0.64064	0.47128	0.47405	0.47128
0.64164	0.47237	0.47513	0.47237
0.64264	0.47345	0.47622	0.47345
0.64364	0.47454	0.47731	0.47454
0.64464	0.47563	0.4784	0.47563
0.64565	0.47672	0.47949	0.47672
0.64665	0.47781	0.48058	0.47781
0.64765	0.4789	0.48168	0.4789
0.64865	0.48	0.48277	0.48
0.64965	0.4811	0.48387	0.4811
0.65065	0.4822	0.48497	0.4822
0.65165	0.4833	0.48607	0.4833
0.65265	0.4844	0.48718	0.4844
0.65365	0.4855	0.48828	0.4855
0.65465	0.48661	0.48939	0.48661
0.65566	0.48771	0.49049	0.48771
0.65666	0.48882	0.4916	0.48882
0.65766	0.48993	0.49271	0.48993
0.65866	0.49104	0.49382	0.49104
0.65966	0.49216	0.49494	0.49216
0.66066	0.49327	0.49605	0.49327
0.66166	0.49439	0.49717	0.49439
0.66266	0.49551	0.49829	0.49551
0.66366	0.49663	0.49941	0.49663
0.66466	0.49775	0.50053	0.49775
0.66567	0.49887	0.50166	0.49887
0.66667	0.5	0.50278	0.5
0.66767	0.50113	0.50391	0.50113
0.66867	0.50226	0.50504	0.50226
0.66967	0.50339	0.50617	0.50339
0.67067	0.50452	0.5073	0.50452
0.67167	0.50565	0.50844	0.50565
0.67267	0.50679	0.50957	0.50679
0.67367	0.50792	0.51071	0.50792
0.67467	0.50906	0.51185	0.50906
0.67568	0.5102	0.51299	0.5102
0.67668	0.51135	0.51413	0.51135
0.67768	0.51249	0.51527	0.51249
0.67868	0.51364	0.51642	0.51364
0.67968	0.51478	0.51757	0.51478
0.68068	0.51593	0.51872	0.51593
0.68168	0.51708	0.51987	0.51708
0.68268	0.51824	0.52102	0.51824
0.68368	0.51939	0.52217	0.51939
0.68468	0.52055	0.52333	0.52055
0.68569	0.52171	0.52449	0.52171
0.68669	0.52287	0.52565	0.52287
0.68769	0.52403	0.52681	0.52403
0.68869	0.52519	0.52797	0.52519
0.68969	0.52636	0.52914	0.52636
0.69069	0.52752	0.5303	0.52752
0.69169	0.52869	0.53147	0.52869
0.69269	0.52986	0.53264	0.52986
0.69369	0.53103	0.53381	0.53103
0.69469	0.53221	0.53499	0.53221
0.6957	0.53338	0.53616	0.53338
0.6967	0.53456	0.53734	0.53456
0.6977	0.53574	0.53852	0.53574
0.6987	0.53692	0.5397	0.53692
0.6997	0.53811	0.54088	0.53811
0.7007	0.53929	0.54206	0.53929
0.7017	0.54048	0.54325	0.54048
0.7027	0.54167	0.54444	0.54167
0.7037	0.54286	0.54563	0.54286
0.7047	0.54405	0.54682	0.54405
0.70571	0.54524	0.54801	0.54524
0.70671	0.54644	0.54921	0.54644
0.70771	0.54764	0.5504	0.54764
0.70871	0.54884	0.5516	0.54884
0.70971	0.55004	0.5528	0.55004
0.71071	0.55124	0.55401	0.55124
0.71171	0.55245	0.55521	0.55245
0.71271	0.55365	0.55642	0.55365
0.71371	0.55486	0.55762	0.55486
0.71471	0.55607	0.55883	0.55607
0.71572	0.55729	0.56005	0.55729
0.71672	0.5585	0.56126	0.5585
0.71772	0.55972	0.56247	0.55972
0.71872	0.56094	0.56369	0.56094
0.71972	0.56216	0.56491	0.56216
0.72072	0.56338	0.56613	0.56338
0.72172	0.5646	0.56735	0.5646
0.72272	0.56583	0.56858	0.56583
0.72372	0.56706	0.5698	0.56706
0.72472	0.56829	0.57103	0.56829
0.72573	0.56952	0.57226	0.56952
0.72673	0.57075	0.5735	0.57075
0.72773	0.57199	0.57473	0.57199
0.72873	0.57323	0.57597	0.57323
0.72973	0.57447	0.5772	0.57447
0.73073	0.57571	0.57844	0.57571
0.73173	0.57695	0.57969	0.57695
0.73273	0.5782	0.58093	0.5782
0.73373	0.57945	0.58218	0.57945
0.73473	0.5807	0.58342	0.5807
0.73574	0.58195	0.58467	0.58195
0.73674	0.5832	0.58592	0.5832
0.73774	0.58446	0.58718	0.58446
0.73874	0.58571	0.58843	0.58571
0.73974	0.58697	0.58969	0.58697
0.74074	0.58824	0.59095	0.58824
0.74174	0.5895	0.59221	0.5895
0.74274	0.59076	0.59347	0.59076
0.74374	0.59203	0.59474	0.59203
0.74474	0.5933	0.59601	0.5933
0.74575	0.59457	0.59728	0.59457
0.74675	0.59585	0.59855	0.59585
0.74775	0.59712	0.59982	0.59712
0.74875	0.5984	0.6011	0.5984
0.74975	0.59968	0.60237	0.59968
0.75075	0.60096	0.60365	0.60096
0.75175	0.60225	0.60493	0.60225
0.75275	0.60353	0.60622	0.60353
0.75375	0.60482	0.6075	0.60482
0.75475	0.60611	0.60879	0.60611
0.75576	0.6074	0.61008	0.6074
0.75676	0.6087	0.61137	0.6087
0.75776	0.60999	0.61266	0.60999
0.75876	0.61129	0.61396	0.61129
0.75976	0.61259	0.61526	0.61259
0.76076	0.61389	0.61656	0.61389
0.76176	0.6152	0.61786	0.6152
0.76276	0.6165	0.61916	0.6165
0.76376	0.61781	0.62047	0.61781
0.76476	0.61912	0.62177	0.61912
0.76577	0.62044	0.62308	0.62044
0.76677	0.62175	0.6244	0.62175
0.76777	0.62307	0.62571	0.62307
0.76877	0.62439	0.62703	0.62439
0.76977	0.62571	0.62834	0.62571
0.77077	0.62704	0.62967	0.62704
0.77177	0.62836	0.63099	0.62836
0.77277	0.62969	0.63231	0.62969
0.77377	0.63102	0.63364	0.63102
0.77477	0.63235	0.63497	0.63235
0.77578	0.63369	0.6363	0.63369
0.77678	0.63502	0.63763	0.63502
0.77778	0.63636	0.63897	0.63636
0.77878	0.6377	0.64031	0.6377
0.77978	0.63905	0.64164	0.63905
0.78078	0.64039	0.64299	0.64039
0.78178	0.64174	0.64433	0.64174
0.78278	0.64309	0.64568	0.64309
0.78378	0.64444	0.64702	0.64444
0.78478	0.6458	0.64838	0.6458
0.78579	0.64716	0.64973	0.64716
0.78679	0.64851	0.65108	0.64851
0.78779	0.64988	0.65244	0.64988
0.78879	0.65124	0.6538	0.65124
0.78979	0.65261	0.65516	0.65261
0.79079	0.65397	0.65652	0.65397
0.79179	0.65534	0.65789	0.65534
0.79279	0.65672	0.65926	0.65672
0.79379	0.65809	0.66063	0.65809
0.79479	0.65947	0.662	0.65947
0.7958	0.66085	0.66338	0.66085
0.7968	0.66223	0.66475	0.66223
0.7978	0.66361	0.66613	0.66361
0.7988	0.665	0.66751	0.665
0.7998	0.66639	0.6689	0.66639
0.8008	0.66778	0.67028	0.66778
0.8018	0.66917	0.67167	0.66917
0.8028	0.67057	0.67306	0.67057
0.8038	0.67197	0.67446	0.67197
0.8048	0.67337	0.67585	0.67337
0.80581	0.67477	0.67725	0.67477
0.80681	0.67617	0.67865	0.67617
0.80781	0.67758	0.68005	0.67758
0.80881	0.67899	0.68145	0.67899
0.80981	0.6804	0.68286	0.6804
0.81081	0.68182	0.68427	0.68182
0.81181	0.68324	0.68568	0.68324
0.81281	0.68465	0.6871	0.68465
0.81381	0.68608	0.68851	0.68608
0.81481	0.6875	0.68993	0.6875
0.81582	0.68893	0.69135	0.68893
0.81682	0.69036	0.69277	0.69036
0.81782	0.69179	0.6942	0.69179
0.81882	0.69322	0.69563	0.69322
0.81982	0.69466	0.69706	0.69466
0.82082	0.6961	0.69849	0.6961
0.82182	0.69754	0.69992	0.69754
0.82282	0.69898	0.70136	0.69898
0.82382	0.70043	0.7028	0.70043
0.82482	0.70187	0.70424	0.70187
0.82583	0.70332	0.70569	0.70332
0.82683	0.70478	0.70714	0.70478
0.82783	0.70623	0.70858	0.70623
0.82883	0.70769	0.71004	0.70769
0.82983	0.70915	0.71149	0.70915
0.83083	0.71062	0.71295	0.71062
0.83183	0.71208	0.71441	0.71208
0.83283	0.71355	0.71587	0.71355
0.83383	0.71502	0.71733	0.71502
0.83483	0.71649	0.7188	0.71649
0.83584	0.71797	0.72027	0.71797
0.83684	0.71945	0.72174	0.71945
0.83784	0.72093	0.72321	0.72093
0.83884	0.72241	0.72469	0.72241
0.83984	0.7239	0.72617	0.7239
0.84084	0.72539	0.72765	0.72539
0.84184	0.72688	0.72913	0.72688
0.84284	0.72837	0.73062	0.72837
0.84384	0.72987	0.73211	0.72987
0.84484	0.73137	0.7336	0.73137
0.84585	0.73287	0.73509	0.73287
0.84685	0.73437	0.73659	0.73437
0.84785	0.73588	0.73809	0.73588
0.84885	0.73739	0.73959	0.73739
0.84985	0.7389	0.7411	0.7389
0.85085	0.74042	0.7426	0.74042
0.85185	0.74194	0.74411	0.74194
0.85285	0.74346	0.74562	0.74346
0.85385	0.74498	0.74714	0.74498
0.85485	0.7465	0.74866	0.7465
0.85586	0.74803	0.75018	0.74803
0.85686	0.74956	0.7517	0.74956
0.85786	0.7511	0.75322	0.7511
0.85886	0.75263	0.75475	0.75263
0.85986	0.75417	0.75628	0.75417
0.86086	0.75571	0.75781	0.75571
0.86186	0.75726	0.75935	0.75726
0.86286	0.7588	0.76089	0.7588
0.86386	0.76035	0.76243	0.76035
0.86486	0.7619	0.76397	0.7619
0.86587	0.76346	0.76552	0.76346
0.86687	0.76502	0.76707	0.76502
0.86787	0.76658	0.76862	0.76658
0.86887	0.76814	0.77017	0.76814
0.86987	0.76971	0.77173	0.76971
0.87087	0.77128	0.77329	0.77128
0.87187	0.77285	0.77485	0.77285
0.87287	0.77442	0.77642	0.77442
0.87387	0.776	0.77798	0.776
0.87487	0.77758	0.77955	0.77758
0.87588	0.77916	0.78113	0.77916
0.87688	0.78075	0.7827	0.78075
0.87788	0.78234	0.78428	0.78234
0.87888	0.78393	0.78586	0.78393
0.87988	0.78552	0.78745	0.78552
0.88088	0.78712	0.78903	0.78712
0.88188	0.78872	0.79062	0.78872
0.88288	0.79032	0.79222	0.79032
0.88388	0.79193	0.79381	0.79193
0.88488	0.79354	0.79541	0.79354
0.88589	0.79515	0.79701	0.79515
0.88689	0.79676	0.79861	0.79676
0.88789	0.79838	0.80022	0.79838
0.88889	0.8	0.80183	0.8
0.88989	0.80162	0.80344	0.80162
0.89089	0.80325	0.80506	0.80325
0.89189	0.80488	0.80668	0.80488
0.89289	0.80651	0.8083	0.80651
0.89389	0.80814	0.80992	0.80814
0.89489	0.80978	0.81155	0.80978
0.8959	0.81142	0.81318	0.81142
0.8969	0.81307	0.81481	0.81307
0.8979	0.81471	0.81644	0.81471
0.8989	0.81636	0.81808	0.81636
0.8999	0.81802	0.81972	0.81802
0.9009	0.81967	0.82137	0.81967
0.9019	0.82133	0.82301	0.82133
0.9029	0.82299	0.82466	0.82299
0.9039	0.82466	0.82632	0.82466
0.9049	0.82633	0.82797	0.82633
0.90591	0.828	0.82963	0.828
0.90691	0.82967	0.83129	0.82967
0.90791	0.83135	0.83296	0.83135
0.90891	0.83303	0.83462	0.83303
0.90991	0.83471	0.8363	0.83471
0.91091	0.8364	0.83797	0.8364
0.91191	0.83809	0.83965	0.83809
0.91291	0.83978	0.84133	0.83978
0.91391	0.84147	0.84301	0.84147
0.91491	0.84317	0.84469	0.84317
0.91592	0.84488	0.84638	0.84488
0.91692	0.84658	0.84807	0.84658
0.91792	0.84829	0.84977	0.84829
0.91892	0.85	0.85147	0.85
0.91992	0.85171	0.85317	0.85171
0.92092	0.85343	0.85487	0.85343
0.92192	0.85515	0.85658	0.85515
0.92292	0.85688	0.85829	0.85688
0.92392	0.8586	0.86	0.8586
0.92492	0.86034	0.86172	0.86034
0.92593	0.86207	0.86344	0.86207
0.92693	0.86381	0.86516	0.86381
0.92793	0.86555	0.86689	0.86555
0.92893	0.86729	0.86862	0.86729
0.92993	0.86904	0.87035	0.86904
0.93093	0.87079	0.87208	0.87079
0.93193	0.87254	0.87382	0.87254
0.93293	0.8743	0.87556	0.8743
0.93393	0.87606	0.87731	0.87606
0.93493	0.87782	0.87906	0.87782
0.93594	0.87959	0.88081	0.87959
0.93694	0.88136	0.88256	0.88136
0.93794	0.88313	0.88432	0.88313
0.93894	0.88491	0.88608	0.88491
0.93994	0.88669	0.88785	0.88669
0.94094	0.88847	0.88961	0.88847
0.94194	0.89026	0.89138	0.89026
0.94294	0.89205	0.89316	0.89205
0.94394	0.89384	0.89494	0.89384
0.94494	0.89564	0.89672	0.89564
0.94595	0.89744	0.8985	0.89744
0.94695	0.89924	0.90029	0.89924
0.94795	0.90105	0.90208	0.90105
0.94895	0.90286	0.90387	0.90286
0.94995	0.90467	0.90567	0.90467
0.95095	0.90649	0.90747	0.90649
0.95195	0.90831	0.90927	0.90831
0.95295	0.91013	0.91108	0.91013
0.95395	0.91196	0.91289	0.91196
0.95495	0.91379	0.91471	0.91379
0.95596	0.91563	0.91652	0.91563
0.95696	0.91747	0.91834	0.91747
0.95796	0.91931	0.92017	0.91931
0.95896	0.92115	0.922	0.92115
0.95996	0.923	0.92383	0.923
0.96096	0.92486	0.92566	0.92486
0.96196	0.92671	0.9275	0.92671
0.96296	0.92857	0.92934	0.92857
0.96396	0.93043	0.93119	0.93043
0.96496	0.9323	0.93303	0.9323
0.96597	0.93417	0.93489	0.93417
0.96697	0.93605	0.93674	0.93605
0.96797	0.93792	0.9386	0.93792
0.96897	0.93981	0.94046	0.93981
0.96997	0.94169	0.94233	0.94169
0.97097	0.94358	0.9442	0.94358
0.97197	0.94547	0.94607	0.94547
0.97297	0.94737	0.94795	0.94737
0.97397	0.94927	0.94983	0.94927
0.97497	0.95117	0.95171	0.95117
0.97598	0.95308	0.9536	0.95308
0.97698	0.95499	0.95549	0.95499
0.97798	0.9569	0.95739	0.9569
0.97898	0.95882	0.95928	0.95882
0.97998	0.96075	0.96119	0.96075
0.98098	0.96267	0.96309	0.96267
0.98198	0.9646	0.965	0.9646
0.98298	0.96654	0.96691	0.96654
0.98398	0.96847	0.96883	0.96847
0.98498	0.97041	0.97075	0.97041
0.98599	0.97236	0.97267	0.97236
0.98699	0.97431	0.9746	0.97431
0.98799	0.97626	0.97653	0.97626
0.98899	0.97822	0.97847	0.97822
0.98999	0.98018	0.98041	0.98018
0.99099	0.98214	0.98235	0.98214
0.99199	0.98411	0.98429	0.98411
0.99299	0.98608	0.98624	0.98608
0.99399	0.98806	0.9882	0.98806
0.99499	0.99004	0.99016	0.99004
0.996	0.99202	0.99212	0.99202
0.997	0.99401	0.99408	0.99401
0.998	0.996	0.99605	0.996
0.999	0.998	0.99802	0.998
1	1	1	1


==> e-2D-G.dat <==
0	0	0
1	0	0.049175
2	0	0.069756
3	0	0.005544
4	0	0.003935
5	0	0.00038352
6	0	0.00018496
7	0	2.8071e-05
8	0	1.3928e-05
9	0	6.2785e-06
10	0	4.7623e-06
11	0	3.7681e-06
12	0	3.0969e-06
13	0	2.518e-06
14	0	2.0182e-06
15	0	1.5886e-06
16	0	1.2273e-06
17	0	9.3001e-07
18	0	6.9128e-07
19	0	5.0404e-07
20	0	3.6059e-07
21	0	2.5319e-07
22	0	1.7455e-07
23	0	1.1823e-07
24	0	7.8732e-08
25	0	5.1616e-08
26	0	3.3378e-08
27	0	2.1366e-08
28	0	1.3624e-08
29	0	8.7513e-09
30	0	5.766e-09
31	0	3.9968e-09
32	0	2.9915e-09
33	0	2.4499e-09
34	0	2.1753e-09
35	0	2.0403e-09
36	0	1.9641e-09
37	0	1.898e-09
38	0	1.8151e-09
39	0	1.704e-09
40	0	1.5638e-09
41	0	1.4004e-09
42	0	1.2231e-09
43	0	1.0422e-09
44	0	8.6755e-10
45	0	7.0667e-10
46	0	5.6468e-10
47	0	4.4409e-10
48	0	3.4517e-10
49	0	2.6648e-10
50	0	2.0555e-10
51	0	1.5936e-10
52	0	1.249e-10
53	0	9.9349e-11
54	0	8.0357e-11
55	0	6.6039e-11
56	0	5.4983e-11
57	0	4.6187e-11
58	0	3.8971e-11
59	0	3.2904e-11
60	0	2.7723e-11
61	0	2.3272e-11
62	0	1.946e-11
63	0	1.6225e-11
0	1	0.085316
1	1	0.075507
2	1	0.046888
3	1	0.011127
4	1	0.0050631
5	1	0.00095144
6	1	0.00036168
7	1	7.1406e-05
8	1	2.6093e-05
9	1	8.0769e-06
10	1	4.5917e-06
11	1	3.1112e-06
12	1	2.4748e-06
13	1	2.0063e-06
14	1	1.6248e-06
15	1	1.2966e-06
16	1	1.0168e-06
17	1	7.8249e-07
18	1	5.9071e-07
19	1	4.374e-07
20	1	3.1771e-07
21	1	2.2642e-07
22	1	1.5838e-07
23	1	1.0878e-07
24	1	7.3405e-08
25	1	4.8708e-08
26	1	3.1819e-08
27	1	2.0505e-08
28	1	1.3081e-08
29	1	8.3107e-09
30	1	5.3148e-09
31	1	3.4803e-09
32	1	2.3897e-09
33	1	1.764e-09
34	1	1.4194e-09
35	1	1.2365e-09
36	1	1.1393e-09
37	1	1.08e-09
38	1	1.0306e-09
39	1	9.7569e-10
40	1	9.088e-10
41	1	8.292e-10
42	1	7.3967e-10
43	1	6.4479e-10
44	1	5.4962e-10
45	1	4.5873e-10
46	1	3.7568e-10
47	1	3.0276e-10
48	1	2.4098e-10
49	1	1.9031e-10
50	1	1.4989e-10
51	1	1.1839e-10
52	1	9.4264e-11
53	1	7.5965e-11
54	1	6.2089e-11
55	1	5.1458e-11
56	1	4.3143e-11
57	1	3.6458e-11
58	1	3.0925e-11
59	1	2.623e-11
60	1	2.218e-11
61	1	1.8663e-11
62	1	1.5617e-11
63	1	1.3003e-11
0	2	0.075315
1	2	0.079961
2	2	0.17381
3	2	0.026114
4	2	0.020947
5	2	0.0031062
6	2	0.0015749
7	2	0.00026333
8	2	0.00010505
9	2	2.1412e-05
10	2	8.6732e-06
11	2	3.3695e-06
12	2	2.201e-06
13	2	1.6177e-06
14	2	1.2941e-06
15	2	1.0371e-06
16	2	8.2358e-07
17	2	6.4304e-07
18	2	4.9292e-07
19	2	3.7066e-07
20	2	2.7341e-07
21	2	1.9783e-07
22	2	1.4046e-07
23	2	9.7881e-08
24	2	6.6982e-08
25	2	4.5038e-08
26	2	2.978e-08
27	2	1.9389e-08
28	2	1.2454e-08
29	2	7.9194e-09
30	2	5.0152e-09
31	2	3.1954e-09
32	2	2.0821e-09
33	2	1.4191e-09
34	2	1.0363e-09
35	2	8.224e-10
36	2	7.0574e-10
37	2	6.4108e-10
38	2	6.005e-10
39	2	5.6759e-10
40	2	5.3352e-10
41	2	4.9447e-10
42	2	4.4982e-10
43	2	4.0087e-10
44	2	3.4983e-10
45	2	2.9917e-10
46	2	2.5112e-10
47	2	2.0738e-10
48	2	1.6903e-10
49	2	1.365e-10
50	2	1.0973e-10
51	2	8.8243e-11
52	2	7.133e-11
53	2	5.8187e-11
54	2	4.8016e-11
55	2	4.0098e-11
56	2	3.3833e-11
57	2	2.8754e-11
58	2	2.4521e-11
59	2	2.0905e-11
60	2	1.776e-11
61	2	1.5002e-11
62	2	1.2585e-11
63	2	1.0485e-11
0	3	0.0092254
1	3	0.018106
2	3	0.035797
3	3	0.026701
4	3	0.015297
5	3	0.0046268
6	3	0.0020122
7	3	0.00050497
8	3	0.00018559
9	3	4.57e-05
10	3	1.594e-05
11	3	4.9221e-06
12	3	2.3664e-06
13	3	1.404e-06
14	3	1.0439e-06
15	3	8.2012e-07
16	3	6.5427e-07
17	3	5.1678e-07
18	3	4.0185e-07
19	3	3.068e-07
20	3	2.2982e-07
21	3	1.6887e-07
22	3	1.2173e-07
23	3	8.6103e-08
24	3	5.9783e-08
25	3	4.0765e-08
26	3	2.7315e-08
27	3	1.8001e-08
28	3	1.1682e-08
29	3	7.4816e-09
30	3	4.7444e-09
31	3	2.9968e-09
32	3	1.9045e-09
33	3	1.2372e-09
34	3	8.3966e-10
35	3	6.0937e-10
36	3	4.796e-10
37	3	4.0776e-10
38	3	3.6709e-10
39	3	3.4126e-10
40	3	3.207e-10
41	3	3.0027e-10
42	3	2.7772e-10
43	3	2.5257e-10
44	3	2.2542e-10
45	3	1.9738e-10
46	3	1.697e-10
47	3	1.4351e-10
48	3	1.1967e-10
49	3	9.8741e-11
50	3	8.0924e-11
51	3	6.6171e-11
52	3	5.4225e-11
53	3	4.4708e-11
54	3	3.719e-11
55	3	3.1245e-11
56	3	2.6493e-11
57	3	2.2618e-11
58	3	1.9378e-11
59	3	1.6601e-11
60	3	1.4174e-11
61	3	1.203e-11
62	3	1.0132e-11
63	3	8.4639e-12
0	4	0.0042539
1	4	0.0090949
2	4	0.025823
3	4	0.024185
4	4	0.027499
5	4	0.0070955
6	4	0.0042867
7	4	0.0010034
8	4	0.0004429
9	4	0.0001048
10	4	3.8971e-05
11	4	1.0096e-05
12	4	3.8983e-06
13	4	1.565e-06
14	4	9.4396e-07
15	4	6.64e-07
16	4	5.1685e-07
17	4	4.0801e-07
18	4	3.2066e-07
19	4	2.482e-07
20	4	1.8873e-07
21	4	1.4082e-07
22	4	1.0308e-07
23	4	7.4029e-08
24	4	5.2172e-08
25	4	3.6096e-08
26	4	2.4528e-08
27	4	1.638e-08
28	4	1.0761e-08
29	4	6.9636e-09
30	4	4.4482e-09
31	4	2.8147e-09
32	4	1.7751e-09
33	4	1.1271e-09
34	4	7.3209e-10
35	4	4.9701e-10
36	4	3.6073e-10
37	4	2.8368e-10
38	4	2.4072e-10
39	4	2.1615e-10
40	4	2.0043e-10
41	4	1.8799e-10
42	4	1.7584e-10
43	4	1.6266e-10
44	4	1.4814e-10
45	4	1.3258e-10
46	4	1.1658e-10
47	4	1.008e-10
48	4	8.5876e-11
49	4	7.227e-11
50	4	6.0282e-11
51	4	5.0033e-11
52	4	4.149e-11
53	4	3.451e-11
54	4	2.8882e-11
55	4	2.4365e-11
56	4	2.0721e-11
57	4	1.7738e-11
58	4	1.5245e-11
59	4	1.3111e-11
60	4	1.1245e-11
61	4	9.5909e-12
62	4	8.1172e-12
63	4	6.8087e-12
0	5	0.00058273
1	5	0.001803
2	5	0.005205
3	5	0.0074521
4	5	0.0090253
5	5	0.0061384
6	5	0.0034286
7	5	0.0012736
8	5	0.00054816
9	5	0.00016872
10	5	6.2405e-05
11	5	1.8197e-05
12	5	6.454e-06
13	5	2.1916e-06
14	5	1.0206e-06
15	5	5.8564e-07
16	5	4.1734e-07
17	5	3.2008e-07
18	5	2.5154e-07
19	5	1.9659e-07
20	5	1.5153e-07
21	5	1.1476e-07
22	5	8.5296e-08
23	5	6.2203e-08
24	5	4.4509e-08
25	5	3.1256e-08
26	5	2.155e-08
27	5	1.4596e-08
28	5	9.7172e-09
29	5	6.3655e-09
30	5	4.1089e-09
31	5	2.6194e-09
32	5	1.6555e-09
33	5	1.044e-09
34	5	6.6399e-10
35	5	4.3295e-10
36	5	2.958e-10
37	5	2.1642e-10
38	5	1.7156e-10
39	5	1.465e-10
40	5	1.3206e-10
41	5	1.2271e-10
42	5	1.1521e-10
43	5	1.0785e-10
44	5	9.9871e-11
45	5	9.1099e-11
46	5	8.1722e-11
47	5	7.2091e-11
48	5	6.2604e-11
49	5	5.3625e-11
50	5	4.5433e-11
51	5	3.8199e-11
52	5	3.1994e-11
53	5	2.6796e-11
54	5	2.2519e-11
55	5	1.9035e-11
56	5	1.6202e-11
57	5	1.3879e-11
58	5	1.1943e-11
59	5	1.0294e-11
60	5	8.8588e-12
61	5	7.5889e-12
62	5	6.4545e-12
63	5	5.4408e-12
0	6	0.00019711
1	6	0.00063798
2	6	0.0022444
3	6	0.0037204
4	6	0.0059085
5	6	0.0050478
6	6	0.004185
7	6	0.0015575
8	6	0.00083153
9	6	0.000261
10	6	0.00010958
11	6	3.2437e-05
12	6	1.2002e-05
13	6	3.6992e-06
14	6	1.4569e-06
15	6	6.3043e-07
16	6	3.7259e-07
17	6	2.5784e-07
18	6	1.9671e-07
19	6	1.5325e-07
20	6	1.192e-07
21	6	9.1458e-08
22	6	6.8987e-08
23	6	5.1081e-08
24	6	3.7115e-08
25	6	2.6463e-08
26	6	1.852e-08
27	6	1.2727e-08
28	6	8.5935e-09
29	6	5.705e-09
30	6	3.728e-09
31	6	2.4017e-09
32	6	1.5293e-09
33	6	9.6666e-10
34	6	6.1089e-10
35	6	3.9054e-10
36	6	2.5703e-10
37	6	1.7805e-10
38	6	1.3251e-10
39	6	1.0684e-10
40	6	9.2489e-11
41	6	8.4131e-11
42	6	7.8562e-11
43	6	7.3931e-11
44	6	6.9266e-11
45	6	6.4154e-11
46	6	5.8529e-11
47	6	5.2528e-11
48	6	4.6382e-11
49	6	4.0346e-11
50	6	3.4647e-11
51	6	2.9454e-11
52	6	2.4874e-11
53	6	2.0943e-11
54	6	1.7643e-11
55	6	1.4917e-11
56	6	1.2682e-11
57	6	1.0846e-11
58	6	9.3239e-12
59	6	8.0383e-12
60	6	6.9297e-12
61	6	5.9553e-12
62	6	5.0873e-12
63	6	4.3099e-12
0	7	3.6248e-05
1	7	0.0001368
2	7	0.00048462
3	7	0.00099942
4	7	0.0017271
5	7	0.0020089
6	7	0.0019276
7	7	0.001265
8	7	0.00070236
9	7	0.00029808
10	7	0.00013013
11	7	4.601e-05
12	7	1.7519e-05
13	7	5.8079e-06
14	7	2.154e-06
15	7	8.0988e-07
16	7	3.8674e-07
17	7	2.2487e-07
18	7	1.5746e-07
19	7	1.1898e-07
20	7	9.2309e-08
21	7	7.1425e-08
22	7	5.4578e-08
23	7	4.1007e-08
24	7	3.0252e-08
25	7	2.1903e-08
26	7	1.5564e-08
27	7	1.0857e-08
28	7	7.4385e-09
29	7	5.0084e-09
30	7	3.3169e-09
31	7	2.1633e-09
32	7	1.392e-09
33	7	8.8643e-10
34	7	5.6143e-10
35	7	3.5663e-10
36	7	2.3024e-10
37	7	1.5397e-10
38	7	1.0907e-10
39	7	8.3295e-11
40	7	6.8814e-11
41	7	6.0677e-11
42	7	5.5824e-11
43	7	5.2415e-11
44	7	4.9404e-11
45	7	4.6256e-11
46	7	4.2766e-11
47	7	3.8931e-11
48	7	3.4865e-11
49	7	3.073e-11
50	7	2.6697e-11
51	7	2.2913e-11
52	7	1.9484e-11
53	7	1.6472e-11
54	7	1.3895e-11
55	7	1.1735e-11
56	7	9.9483e-12
57	7	8.4787e-12
58	7	7.2652e-12
59	7	6.2506e-12
60	7	5.3867e-12
61	7	4.6363e-12
62	7	3.9731e-12
63	7	3.3809e-12
0	8	1.24e-05
1	8	4.2581e-05
2	8	0.00016452
3	8	0.00037525
4	8	0.00075645
5	8	0.001026
6	8	0.001213
7	8	0.00096997
8	8	0.00069339
9	8	0.00031773
10	8	0.00016197
11	8	6.0851e-05
12	8	2.5534e-05
13	8	8.7807e-06
14	8	3.3485e-06
15	8	1.176e-06
16	8	4.8754e-07
17	8	2.2854e-07
18	8	1.3673e-07
19	8	9.4589e-08
20	8	7.127e-08
21	8	5.4933e-08
22	8	4.2319e-08
23	8	3.2201e-08
24	8	2.4104e-08
25	8	1.772e-08
26	8	1.2787e-08
27	8	9.0573e-09
28	8	6.2996e-09
29	8	4.3043e-09
30	8	2.8913e-09
31	8	1.9112e-09
32	8	1.245e-09
33	8	8.0108e-10
34	8	5.1101e-10
35	8	3.2516e-10
36	8	2.0845e-10
37	8	1.367e-10
38	8	9.3609e-11
39	8	6.8365e-11
40	8	5.3942e-11
41	8	4.5839e-11
42	8	4.1217e-11
43	8	3.8326e-11
44	8	3.6125e-11
45	8	3.4033e-11
46	8	3.1771e-11
47	8	2.9251e-11
48	8	2.6505e-11
49	8	2.3626e-11
50	8	2.0734e-11
51	8	1.7944e-11
52	8	1.5353e-11
53	8	1.3025e-11
54	8	1.0996e-11
55	8	9.2695e-12
56	8	7.8281e-12
57	8	6.6382e-12
58	8	5.6589e-12
59	8	4.8479e-12
60	8	4.1669e-12
61	8	3.5842e-12
62	8	3.0761e-12
63	8	2.6262e-12
0	9	4.3507e-06
1	9	1.0865e-05
2	9	3.8628e-05
3	9	9.9025e-05
4	9	0.00021469
5	9	0.00034347
6	9	0.00045748
7	9	0.00046292
8	9	0.00038976
9	9	0.00025099
10	9	0.00013982
11	9	6.4534e-05
12	9	2.8948e-05
13	9	1.1303e-05
14	9	4.4878e-06
15	9	1.6461e-06
16	9	6.4738e-07
17	9	2.6757e-07
18	9	1.3411e-07
19	9	8.0356e-08
20	9	5.6129e-08
21	9	4.2052e-08
22	9	3.2299e-08
23	9	2.4773e-08
24	9	1.8782e-08
25	9	1.4011e-08
26	9	1.0267e-08
27	9	7.3867e-09
28	9	5.2177e-09
29	9	3.6197e-09
30	9	2.4677e-09
31	9	1.6546e-09
32	9	1.0925e-09
33	9	7.1157e-10
34	9	4.5854e-10
35	9	2.9369e-10
36	9	1.884e-10
37	9	1.2252e-10
38	9	8.2179e-11
39	9	5.8063e-11
40	9	4.4002e-11
41	9	3.5987e-11
42	9	3.1449e-11
43	9	2.8771e-11
44	9	2.6961e-11
45	9	2.544e-11
46	9	2.3894e-11
47	9	2.2188e-11
48	9	2.0299e-11
49	9	1.827e-11
50	9	1.6178e-11
51	9	1.4108e-11
52	9	1.2141e-11
53	9	1.0336e-11
54	9	8.733e-12
55	9	7.3487e-12
56	9	6.1803e-12
57	9	5.2104e-12
58	9	4.4126e-12
59	9	3.7567e-12
60	9	3.2132e-12
61	9	2.7559e-12
62	9	2.3637e-12
63	9	2.0212e-12
0	10	2.4999e-06
1	10	4.0665e-06
2	10	1.2212e-05
3	10	3.2261e-05
4	10	7.6571e-05
5	10	0.00013648
6	10	0.00020768
7	10	0.00024267
8	10	0.00024218
9	10	0.00018455
10	10	0.00012312
11	10	6.2907e-05
12	10	3.1891e-05
13	10	1.3421e-05
14	10	5.7733e-06
15	10	2.2073e-06
16	10	8.8246e-07
17	10	3.4384e-07
18	10	1.5206e-07
19	10	7.6734e-08
20	10	4.7068e-08
21	10	3.2769e-08
22	10	2.4516e-08
23	10	1.8744e-08
24	10	1.4328e-08
25	10	1.0827e-08
26	10	8.054e-09
27	10	5.8863e-09
28	10	4.2244e-09
29	10	2.9772e-09
30	10	2.0613e-09
31	10	1.403e-09
32	10	9.398e-10
33	10	6.2045e-10
34	10	4.0466e-10
35	10	2.6169e-10
36	10	1.6881e-10
37	10	1.0966e-10
38	10	7.2776e-11
39	10	5.0281e-11
40	10	3.6887e-11
41	10	2.91e-11
42	10	2.4645e-11
43	10	2.2065e-11
44	10	2.0448e-11
45	10	1.9237e-11
46	10	1.8115e-11
47	10	1.6923e-11
48	10	1.5602e-11
49	10	1.4159e-11
50	10	1.264e-11
51	10	1.1103e-11
52	10	9.6098e-12
53	10	8.2124e-12
54	10	6.9488e-12
55	10	5.8405e-12
56	10	4.8935e-12
57	10	4.1013e-12
58	10	3.4481e-12
59	10	2.9133e-12
60	10	2.4747e-12
61	10	2.1114e-12
62	10	1.8056e-12
63	10	1.5431e-12
0	11	1.6673e-06
1	11	1.8547e-06
2	11	3.627e-06
3	11	8.9209e-06
4	11	2.1633e-05
5	11	4.2508e-05
6	11	7.0855e-05
7	11	9.511e-05
8	11	0.00010773
9	11	9.8868e-05
10	11	7.6936e-05
11	11	4.9064e-05
12	11	2.7573e-05
13	11	1.3475e-05
14	11	6.2468e-06
15	11	2.6281e-06
16	11	1.0942e-06
17	11	4.3623e-07
18	11	1.83e-07
19	11	8.2275e-08
20	11	4.3484e-08
21	11	2.6884e-08
22	11	1.8854e-08
23	11	1.4066e-08
24	11	1.0732e-08
25	11	8.1816e-09
26	11	6.1698e-09
27	11	4.5803e-09
28	11	3.3416e-09
29	11	2.3942e-09
30	11	1.6848e-09
31	11	1.1651e-09
32	11	7.9243e-10
33	11	5.3081e-10
34	11	3.5088e-10
35	11	2.2958e-10
36	11	1.494e-10
37	11	9.7437e-11
38	11	6.4436e-11
39	11	4.3918e-11
40	11	3.1445e-11
41	11	2.4037e-11
42	11	1.9723e-11
43	11	1.7219e-11
44	11	1.5704e-11
45	11	1.4666e-11
46	11	1.3799e-11
47	11	1.2934e-11
48	11	1.1995e-11
49	11	1.0964e-11
50	11	9.8598e-12
51	11	8.7216e-12
52	11	7.5937e-12
53	11	6.518e-12
54	11	5.5279e-12
55	11	4.6457e-12
56	11	3.8818e-12
57	11	3.2365e-12
58	11	2.7015e-12
59	11	2.2636e-12
60	11	1.9068e-12
61	11	1.6151e-12
62	11	1.3739e-12
63	11	1.1708e-12
0	12	1.2153e-06
1	12	1.1428e-06
2	12	1.5288e-06
3	12	3.0257e-06
4	12	7.1267e-06
5	12	1.4788e-05
6	12	2.6876e-05
7	12	4.0006e-05
8	12	5.1035e-05
9	12	5.3367e-05
10	12	4.7929e-05
11	12	3.5275e-05
12	12	2.282e-05
13	12	1.2369e-05
14	12	6.3553e-06
15	12	2.8846e-06
16	12	1.286e-06
17	12	5.3265e-07
18	12	2.2485e-07
19	12	9.546e-08
20	12	4.5029e-08
21	12	2.4147e-08
22	12	1.5187e-08
23	12	1.0659e-08
24	12	7.9549e-09
25	12	6.0609e-09
26	12	4.617e-09
27	12	3.4795e-09
28	12	2.5816e-09
29	12	1.8824e-09
30	12	1.3479e-09
31	12	9.4803e-10
32	12	6.5541e-10
33	12	4.4591e-10
34	12	2.9907e-10
35	12	1.9826e-10
36	12	1.3044e-10
37	12	8.5692e-11
38	12	5.6756e-11
39	12	3.8421e-11
40	12	2.7048e-11
41	12	2.0147e-11
42	12	1.6044e-11
43	12	1.3631e-11
44	12	1.2186e-11
45	12	1.125e-11
46	12	1.0538e-11
47	12	9.8843e-12
48	12	9.2027e-12
49	12	8.4609e-12
50	12	7.6602e-12
51	12	6.8219e-12
52	12	5.9765e-12
53	12	5.1556e-12
54	12	4.387e-12
55	12	3.6912e-12
56	12	3.0802e-12
57	12	2.5579e-12
58	12	2.1216e-12
59	12	1.7632e-12
60	12	1.4719e-12
61	12	1.2358e-12
62	12	1.0434e-12
63	12	8.8452e-13
0	13	9.0118e-07
1	13	7.8787e-07
2	13	7.9962e-07
3	13	1.127e-06
4	13	2.22e-06
5	13	4.5824e-06
6	13	8.7335e-06
7	13	1.4193e-05
8	13	1.9887e-05
9	13	2.3472e-05
10	13	2.3796e-05
11	13	2.0368e-05
12	13	1.5091e-05
13	13	9.582e-06
14	13	5.447e-06
15	13	2.775e-06
16	13	1.3314e-06
17	13	5.944e-07
18	13	2.6e-07
19	13	1.1126e-07
20	13	4.9688e-08
21	13	2.3933e-08
22	13	1.3236e-08
23	13	8.3975e-09
24	13	5.9341e-09
25	13	4.4355e-09
26	13	3.3867e-09
27	13	2.5842e-09
28	13	1.951e-09
29	13	1.4494e-09
30	13	1.0578e-09
31	13	7.5789e-10
32	13	5.3331e-10
33	13	3.6892e-10
34	13	2.5131e-10
35	13	1.6897e-10
36	13	1.1253e-10
37	13	7.4622e-11
38	13	4.9664e-11
39	13	3.3555e-11
40	13	2.3367e-11
41	13	1.7055e-11
42	13	1.3221e-11
43	13	1.0926e-11
44	13	9.5458e-12
45	13	8.6767e-12
46	13	8.0615e-12
47	13	7.544e-12
48	13	7.0365e-12
49	13	6.4978e-12
50	13	5.9174e-12
51	13	5.3037e-12
52	13	4.6757e-12
53	13	4.056e-12
54	13	3.4661e-12
55	13	2.9236e-12
56	13	2.4402e-12
57	13	2.0218e-12
58	13	1.6686e-12
59	13	1.3766e-12
60	13	1.139e-12
61	13	9.4718e-13
62	13	7.925e-13
63	13	6.6682e-13
0	14	6.7232e-07
1	14	5.7215e-07
2	14	5.1697e-07
3	14	5.6108e-07
4	14	8.5003e-07
5	14	1.5909e-06
6	14	3.0626e-06
7	14	5.282e-06
8	14	8.031e-06
9	14	1.0437e-05
10	14	1.1782e-05
11	14	1.1333e-05
12	14	9.4981e-06
13	14	6.8173e-06
14	14	4.3543e-06
15	14	2.4435e-06
16	14	1.2819e-06
17	14	6.1459e-07
18	14	2.851e-07
19	14	1.2599e-07
20	14	5.6153e-08
21	14	2.5555e-08
22	14	1.273e-08
23	14	7.1468e-09
24	14	4.6006e-09
25	14	3.2733e-09
26	14	2.4636e-09
27	14	1.8922e-09
28	14	1.4517e-09
29	14	1.1008e-09
30	14	8.2039e-10
31	14	6.0001e-10
32	14	4.3038e-10
33	14	3.0307e-10
34	14	2.0981e-10
35	14	1.4313e-10
36	14	9.653e-11
37	14	6.4658e-11
38	14	4.3305e-11
39	14	2.9283e-11
40	14	2.0253e-11
41	14	1.4552e-11
42	14	1.1018e-11
43	14	8.8613e-12
44	14	7.5496e-12
45	14	6.7315e-12
46	14	6.1795e-12
47	14	5.7505e-12
48	14	5.3598e-12
49	14	4.9625e-12
50	14	4.5406e-12
51	14	4.0935e-12
52	14	3.6313e-12
53	14	3.1687e-12
54	14	2.7216e-12
55	14	2.3041e-12
56	14	1.9266e-12
57	14	1.5953e-12
58	14	1.3124e-12
59	14	1.0766e-12
60	14	8.8356e-13
61	14	7.2779e-13
62	14	6.0291e-13
63	14	5.0266e-13
0	15	5.0246e-07
1	15	4.2127e-07
2	15	3.6166e-07
3	15	3.3609e-07
4	15	3.8501e-07
5	15	5.8059e-07
6	15	1.0326e-06
7	15	1.8122e-06
8	15	2.9106e-06
9	15	4.1021e-06
10	15	5.0692e-06
11	15	5.4293e-06
12	15	5.0841e-06
13	15	4.1368e-06
14	15	2.9706e-06
15	15	1.884e-06
16	15	1.0849e-06
17	15	5.714e-07
18	15	2.8378e-07
19	15	1.3328e-07
20	15	6.1209e-08
21	15	2.7833e-08
22	15	1.3148e-08
23	15	6.6983e-09
24	15	3.8646e-09
25	15	2.5313e-09
26	15	1.8322e-09
27	15	1.3974e-09
28	15	1.0858e-09
29	15	8.4012e-10
30	15	6.4087e-10
31	15	4.7925e-10
32	15	3.5098e-10
33	15	2.5171e-10
34	15	1.7708e-10
35	15	1.2246e-10
36	15	8.3535e-11
37	15	5.6445e-11
38	15	3.8012e-11
39	15	2.5725e-11
40	15	1.7695e-11
41	15	1.2544e-11
42	15	9.297e-12
43	15	7.281e-12
44	15	6.038e-12
45	15	5.2625e-12
46	15	4.7536e-12
47	15	4.3824e-12
48	15	4.0695e-12
49	15	3.7695e-12
50	15	3.4601e-12
51	15	3.1349e-12
52	15	2.7971e-12
53	15	2.4555e-12
54	15	2.1209e-12
55	15	1.8039e-12
56	15	1.5131e-12
57	15	1.2544e-12
58	15	1.0307e-12
59	15	8.4211e-13
60	15	6.8665e-13
61	15	5.6071e-13
62	15	4.5986e-13
63	15	3.795e-13
0	16	3.7634e-07
1	16	3.1192e-07
2	16	2.6184e-07
3	16	2.2749e-07
4	16	2.1948e-07
5	16	2.6135e-07
6	16	3.9499e-07
7	16	6.6236e-07
8	16	1.0894e-06
9	16	1.6283e-06
10	16	2.1721e-06
11	16	2.5424e-06
12	16	2.6242e-06
13	16	2.3698e-06
14	16	1.8946e-06
15	16	1.336e-06
16	16	8.5018e-07
17	16	4.8883e-07
18	16	2.6278e-07
19	16	1.3176e-07
20	16	6.3742e-08
21	16	2.9833e-08
22	16	1.4052e-08
23	16	6.8296e-09
24	16	3.6201e-09
25	16	2.1649e-09
26	16	1.47e-09
27	16	1.0946e-09
28	16	8.5254e-10
29	16	6.7169e-10
30	16	5.2377e-10
31	16	4.0076e-10
32	16	2.9944e-10
33	16	2.1853e-10
34	16	1.5588e-10
35	16	1.0898e-10
36	16	7.4912e-11
37	16	5.0859e-11
38	16	3.4295e-11
39	16	2.3146e-11
40	16	1.5792e-11
41	16	1.1029e-11
42	16	7.9956e-12
43	16	6.0901e-12
44	16	4.9029e-12
45	16	4.16e-12
46	16	3.6803e-12
47	16	3.3465e-12
48	16	3.0847e-12
49	16	2.8505e-12
50	16	2.6198e-12
51	16	2.3822e-12
52	16	2.1364e-12
53	16	1.8863e-12
54	16	1.6388e-12
55	16	1.4012e-12
56	16	1.1804e-12
57	16	9.8115e-13
58	16	8.0664e-13
59	16	6.5782e-13
60	16	5.3392e-13
61	16	4.3287e-13
62	16	3.5175e-13
63	16	2.8729e-13
0	17	2.827e-07
1	17	2.3169e-07
2	17	1.9168e-07
3	17	1.6129e-07
4	17	1.4215e-07
5	17	1.4071e-07
6	17	1.7073e-07
7	17	2.5044e-07
8	17	3.9724e-07
9	17	6.0947e-07
10	17	8.5947e-07
11	17	1.0843e-06
12	17	1.2182e-06
13	17	1.2109e-06
14	17	1.0697e-06
15	17	8.3919e-07
16	17	5.9108e-07
17	17	3.7582e-07
18	17	2.1982e-07
19	17	1.1945e-07
20	17	6.1592e-08
21	17	3.0436e-08
22	17	1.4796e-08
23	17	7.2328e-09
24	17	3.7208e-09
25	17	2.1007e-09
26	17	1.3482e-09
27	17	9.6895e-10
28	17	7.4998e-10
29	17	5.9609e-10
30	17	4.7323e-10
31	17	3.6863e-10
32	17	2.8019e-10
33	17	2.0719e-10
34	17	1.4927e-10
35	17	1.0496e-10
36	17	7.2306e-11
37	17	4.9001e-11
38	17	3.2858e-11
39	17	2.1955e-11
40	17	1.4756e-11
41	17	1.0091e-11
42	17	7.1169e-12
43	17	5.2455e-12
44	17	4.0774e-12
45	17	3.3475e-12
46	17	2.8824e-12
47	17	2.5705e-12
48	17	2.3409e-12
49	17	2.1502e-12
50	17	1.9734e-12
51	17	1.7976e-12
52	17	1.6184e-12
53	17	1.4363e-12
54	17	1.2549e-12
55	17	1.0791e-12
56	17	9.1357e-13
57	17	7.6234e-13
58	17	6.2813e-13
59	17	5.1225e-13
60	17	4.1473e-13
61	17	3.3448e-13
62	17	2.697e-13
63	17	2.1814e-13
0	18	2.1306e-07
1	18	1.7268e-07
2	18	1.4112e-07
3	18	1.1663e-07
4	18	9.8616e-08
5	18	8.8261e-08
6	18	8.9671e-08
7	18	1.0973e-07
8	18	1.5701e-07
9	18	2.3601e-07
10	18	3.4261e-07
11	18	4.5719e-07
12	18	5.5152e-07
13	18	5.9476e-07
14	18	5.7395e-07
15	18	4.9429e-07
16	18	3.8277e-07
17	18	2.6714e-07
18	18	1.7064e-07
19	18	1.0046e-07
20	18	5.5715e-08
21	18	2.9335e-08
22	18	1.5044e-08
23	18	7.646e-09
24	18	4.0071e-09
25	18	2.2541e-09
26	18	1.4161e-09
27	18	9.9903e-10
28	18	7.6552e-10
29	18	6.1077e-10
30	18	4.8895e-10
31	18	3.8559e-10
32	18	2.9616e-10
33	18	2.2101e-10
34	18	1.6006e-10
35	18	1.1278e-10
36	18	7.7494e-11
37	18	5.2162e-11
38	18	3.4564e-11
39	18	2.2703e-11
40	18	1.4907e-11
41	18	9.8942e-12
42	18	6.7264e-12
43	18	4.7516e-12
44	18	3.5307e-12
45	18	2.7765e-12
46	18	2.3048e-12
47	18	1.999e-12
48	18	1.7867e-12
49	18	1.6231e-12
50	18	1.4821e-12
51	18	1.349e-12
52	18	1.217e-12
53	18	1.0845e-12
54	18	9.5243e-13
55	18	8.2355e-13
56	18	7.0101e-13
57	18	5.8774e-13
58	18	4.8596e-13
59	18	3.97e-13
60	18	3.2125e-13
61	18	2.5829e-13
62	18	2.0705e-13
63	18	1.6608e-13
0	19	1.6107e-07
1	19	1.2917e-07
2	19	1.0433e-07
3	19	8.5048e-08
4	19	7.0287e-08
5	19	5.973e-08
6	19	5.4187e-08
7	19	5.5807e-08
8	19	6.7972e-08
9	19	9.3789e-08
10	19	1.341e-07
11	19	1.8438e-07
12	19	2.3475e-07
13	19	2.7138e-07
14	19	2.8325e-07
15	19	2.6595e-07
16	19	2.2528e-07
17	19	1.7254e-07
18	19	1.2055e-07
19	19	7.7453e-08
20	19	4.6462e-08
21	19	2.6363e-08
22	19	1.4444e-08
23	19	7.8007e-09
24	19	4.2992e-09
25	19	2.5081e-09
26	19	1.6089e-09
27	19	1.1417e-09
28	19	8.7806e-10
29	19	7.0206e-10
30	19	5.6593e-10
31	19	4.4933e-10
32	19	3.4806e-10
33	19	2.6142e-10
34	19	1.9033e-10
35	19	1.3433e-10
36	19	9.2164e-11
37	19	6.1638e-11
38	19	4.037e-11
39	19	2.6035e-11
40	19	1.6659e-11
41	19	1.068e-11
42	19	6.9487e-12
43	19	4.6574e-12
44	19	3.2661e-12
45	19	2.4245e-12
46	19	1.9119e-12
47	19	1.5922e-12
48	19	1.3823e-12
49	19	1.2326e-12
50	19	1.1137e-12
51	19	1.0091e-12
52	19	9.1003e-13
53	19	8.1281e-13
54	19	7.1676e-13
55	19	6.2292e-13
56	19	5.3311e-13
57	19	4.4929e-13
58	19	3.7313e-13
59	19	3.0578e-13
60	19	2.4775e-13
61	19	1.9898e-13
62	19	1.5892e-13
63	19	1.2666e-13
0	20	1.2202e-07
1	20	9.6948e-08
2	20	7.7448e-08
3	20	6.2359e-08
4	20	5.0735e-08
5	20	4.1951e-08
6	20	3.586e-08
7	20	3.292e-08
8	20	3.4266e-08
9	20	4.1353e-08
10	20	5.5287e-08
11	20	7.5531e-08
12	20	9.9242e-08
13	20	1.2104e-07
14	20	1.3504e-07
15	20	1.367e-07
16	20	1.2556e-07
17	20	1.0465e-07
18	20	7.9653e-08
19	20	5.5683e-08
20	20	3.6231e-08
21	20	2.2204e-08
22	20	1.3094e-08
23	20	7.584e-09
24	20	4.4606e-09
25	20	2.7557e-09
26	20	1.8435e-09
27	20	1.3454e-09
28	20	1.0493e-09
29	20	8.4821e-10
30	20	6.8899e-10
31	20	5.5237e-10
32	20	4.3159e-10
33	20	3.2724e-10
34	20	2.4007e-10
35	20	1.7054e-10
36	20	1.1738e-10
37	20	7.8494e-11
38	20	5.1143e-11
39	20	3.2613e-11
40	20	2.0468e-11
41	20	1.2744e-11
42	20	7.9559e-12
43	20	5.0516e-12
44	20	3.3178e-12
45	20	2.2926e-12
46	20	1.6867e-12
47	20	1.3238e-12
48	20	1.0988e-12
49	20	9.5018e-13
50	20	8.4244e-13
51	20	7.5546e-13
52	20	6.7837e-13
53	20	6.0575e-13
54	20	5.3545e-13
55	20	4.6725e-13
56	20	4.0187e-13
57	20	3.4046e-13
58	20	2.8415e-13
59	20	2.3381e-13
60	20	1.8995e-13
61	20	1.5268e-13
62	20	1.2175e-13
63	20	9.6624e-14
0	21	9.2507e-08
1	21	7.2952e-08
2	21	5.7713e-08
3	21	4.5939e-08
4	21	3.6882e-08
5	21	2.9951e-08
6	21	2.4774e-08
7	21	2.1264e-08
8	21	1.9665e-08
9	21	2.05e-08
10	21	2.4371e-08
11	21	3.1507e-08
12	21	4.1327e-08
13	21	5.2091e-08
14	21	6.1267e-08
15	21	6.6229e-08
16	21	6.5466e-08
17	21	5.9073e-08
18	21	4.8819e-08
19	21	3.7127e-08
20	21	2.6243e-08
21	21	1.7451e-08
22	21	1.1125e-08
23	21	6.9537e-09
24	21	4.3945e-09
25	21	2.8958e-09
26	21	2.0418e-09
27	21	1.5448e-09
28	21	1.2354e-09
29	21	1.0146e-09
30	21	8.3624e-10
31	21	6.7875e-10
32	21	5.3757e-10
33	21	4.1273e-10
34	21	3.0668e-10
35	21	2.2028e-10
36	21	1.5312e-10
37	21	1.0311e-10
38	21	6.7437e-11
39	21	4.295e-11
40	21	2.6751e-11
41	21	1.6383e-11
42	21	9.9447e-12
43	21	6.0499e-12
44	21	3.7449e-12
45	21	2.4028e-12
46	21	1.6283e-12
47	21	1.1805e-12
48	21	9.1687e-13
49	21	7.5488e-13
50	21	6.4782e-13
51	21	5.6967e-13
52	21	5.0624e-13
53	21	4.5013e-13
54	21	3.9781e-13
55	21	3.4797e-13
56	21	3.0047e-13
57	21	2.5579e-13
58	21	2.1455e-13
59	21	1.7737e-13
60	21	1.4464e-13
61	21	1.1652e-13
62	21	9.2946e-14
63	21	7.3609e-14
0	22	7.0075e-08
1	22	5.4966e-08
2	22	4.3138e-08
3	22	3.3988e-08
4	22	2.6961e-08
5	22	2.1582e-08
6	22	1.7487e-08
7	22	1.4456e-08
8	22	1.2437e-08
9	22	1.1548e-08
10	22	1.2032e-08
11	22	1.4103e-08
12	22	1.7745e-08
13	22	2.2494e-08
14	22	2.7416e-08
15	22	3.1267e-08
16	22	3.2962e-08
17	22	3.1951e-08
18	22	2.8498e-08
19	22	2.346e-08
20	22	1.7971e-08
21	22	1.2948e-08
22	22	8.9315e-09
23	22	6.0267e-09
24	22	4.0942e-09
25	22	2.8796e-09
26	22	2.1405e-09
27	22	1.6865e-09
28	22	1.3871e-09
29	22	1.1651e-09
30	22	9.7769e-10
31	22	8.0793e-10
32	22	6.5058e-10
33	22	5.0819e-10
34	22	3.838e-10
35	22	2.8016e-10
36	22	1.9761e-10
37	22	1.3486e-10
38	22	8.9158e-11
39	22	5.7228e-11
40	22	3.5757e-11
41	22	2.1832e-11
42	22	1.3094e-11
43	22	7.7741e-12
44	22	4.6201e-12
45	22	2.7917e-12
46	22	1.7493e-12
47	22	1.1601e-12
48	22	8.261e-13
49	22	6.3255e-13
50	22	5.1486e-13
51	22	4.3738e-13
52	22	3.8082e-13
53	22	3.35e-13
54	22	2.9478e-13
55	22	2.5778e-13
56	22	2.2311e-13
57	22	1.9066e-13
58	22	1.6066e-13
59	22	1.3345e-13
60	22	1.093e-13
61	22	8.8356e-14
62	22	7.0609e-14
63	22	5.5908e-14
0	23	5.2954e-08
1	23	4.1404e-08
2	23	3.2303e-08
3	23	2.5236e-08
4	23	1.9805e-08
5	23	1.5654e-08
6	23	1.2486e-08
7	23	1.0079e-08
8	23	8.3057e-09
9	23	7.1341e-09
10	23	6.6243e-09
11	23	6.8804e-09
12	23	7.9696e-09
13	23	9.8135e-09
14	23	1.2119e-08
15	23	1.4382e-08
16	23	1.6024e-08
17	23	1.6578e-08
18	23	1.5878e-08
19	23	1.4098e-08
20	23	1.1675e-08
21	23	9.1049e-09
22	23	6.7905e-09
23	23	4.9428e-09
24	23	3.603e-09
25	23	2.6972e-09
26	23	2.111e-09
27	23	1.7304e-09
28	23	1.4683e-09
29	23	1.2641e-09
30	23	1.0852e-09
31	23	9.154e-10
32	23	7.5273e-10
33	23	5.9983e-10
34	23	4.6226e-10
35	23	3.4397e-10
36	23	2.4723e-10
37	23	1.7169e-10
38	23	1.1535e-10
39	23	7.5075e-11
40	23	4.7433e-11
41	23	2.9163e-11
42	23	1.7511e-11
43	23	1.0319e-11
44	23	6.0118e-12
45	23	3.5009e-12
46	23	2.07e-12
47	23	1.2684e-12
48	23	8.2324e-13
49	23	5.75e-13
50	23	4.3321e-13
51	23	3.479e-13
52	23	2.9209e-13
53	23	2.5153e-13
54	23	2.1889e-13
55	23	1.9055e-13
56	23	1.6485e-13
57	23	1.4118e-13
58	23	1.194e-13
59	23	9.9619e-14
60	23	8.1958e-14
61	23	6.652e-14
62	23	5.3318e-14
63	23	4.2277e-14
0	24	3.9862e-08
1	24	3.113e-08
2	24	2.4197e-08
3	24	1.8782e-08
4	24	1.4609e-08
5	24	1.1419e-08
6	24	8.9868e-09
7	24	7.1301e-09
8	24	5.7186e-09
9	24	4.6804e-09
10	24	4.0031e-09
11	24	3.7193e-09
12	24	3.8761e-09
13	24	4.4841e-09
14	24	5.4697e-09
15	24	6.6484e-09
16	24	7.7516e-09
17	24	8.4965e-09
18	24	8.6858e-09
19	24	8.271e-09
20	24	7.3666e-09
21	24	6.1866e-09
22	24	4.9656e-09
23	24	3.8787e-09
24	24	3.0169e-09
25	24	2.3901e-09
26	24	1.9598e-09
27	24	1.6681e-09
28	24	1.459e-09
29	24	1.2904e-09
30	24	1.135e-09
31	24	9.8084e-10
32	24	8.2536e-10
33	24	6.7324e-10
34	24	5.3062e-10
35	24	4.0377e-10
36	24	2.9648e-10
37	24	2.1021e-10
38	24	1.4401e-10
39	24	9.5444e-11
40	24	6.1284e-11
41	24	3.8196e-11
42	24	2.3162e-11
43	24	1.3711e-11
44	24	7.9593e-12
45	24	4.5635e-12
46	24	2.6116e-12
47	24	1.5153e-12
48	24	9.0996e-13
49	24	5.7869e-13
50	24	3.9654e-13
51	24	2.9379e-13
52	24	2.3257e-13
53	24	1.9281e-13
54	24	1.641e-13
55	24	1.4121e-13
56	24	1.2159e-13
57	24	1.0407e-13
58	24	8.819e-14
59	24	7.3831e-14
60	24	6.0995e-14
61	24	4.9714e-14
62	24	3.9995e-14
63	24	3.1795e-14
0	25	2.986e-08
1	25	2.333e-08
2	25	1.8103e-08
3	25	1.3992e-08
4	25	1.0809e-08
5	25	8.3695e-09
6	25	6.5109e-09
7	25	5.093e-09
8	25	4.007e-09
9	25	3.1797e-09
10	25	2.576e-09
11	25	2.1956e-09
12	25	2.0597e-09
13	25	2.1881e-09
14	25	2.5715e-09
15	25	3.1487e-09
16	25	3.8034e-09
17	25	4.3858e-09
18	25	4.756e-09
19	25	4.8274e-09
20	25	4.5951e-09
21	25	4.1287e-09
22	25	3.5414e-09
23	25	2.9464e-09
24	25	2.4259e-09
25	25	2.0178e-09
26	25	1.7222e-09
27	25	1.5146e-09
28	25	1.3633e-09
29	25	1.2378e-09
30	25	1.1174e-09
31	25	9.9045e-10
32	25	8.5521e-10
33	25	7.1531e-10
34	25	5.7813e-10
35	25	4.5074e-10
36	25	3.3898e-10
37	25	2.4592e-10
38	25	1.7224e-10
39	25	1.1657e-10
40	25	7.6334e-11
41	25	4.843e-11
42	25	2.9825e-11
43	25	1.7869e-11
44	25	1.0447e-11
45	25	5.9871e-12
46	25	3.3859e-12
47	25	1.9091e-12
48	25	1.0898e-12
49	25	6.4298e-13
50	25	4.0146e-13
51	25	2.702e-13
52	25	1.9692e-13
53	25	1.5364e-13
54	25	1.2573e-13
55	25	1.0574e-13
56	25	8.9964e-14
57	25	7.661e-14
58	25	6.4869e-14
59	25	5.4402e-14
60	25	4.5089e-14
61	25	3.6892e-14
62	25	2.9795e-14
63	25	2.3765e-14
0	26	2.2244e-08
1	26	1.741e-08
2	26	1.3509e-08
3	26	1.0419e-08
4	26	8.0097e-09
5	26	6.157e-09
6	26	4.7435e-09
7	26	3.6666e-09
8	26	2.8422e-09
9	26	2.2085e-09
10	26	1.7286e-09
11	26	1.3902e-09
12	26	1.1999e-09
13	26	1.1712e-09
14	26	1.3094e-09
15	26	1.5955e-09
16	26	1.9788e-09
17	26	2.3815e-09
18	26	2.7164e-09
19	26	2.9116e-09
20	26	2.9322e-09
21	26	2.7882e-09
22	26	2.5269e-09
23	26	2.2127e-09
24	26	1.9057e-09
25	26	1.6454e-09
26	26	1.4471e-09
27	26	1.3055e-09
28	26	1.203e-09
29	26	1.119e-09
30	26	1.0358e-09
31	26	9.4274e-10
32	26	8.3603e-10
33	26	7.1855e-10
34	26	5.9643e-10
35	26	4.7749e-10
36	26	3.6841e-10
37	26	2.7404e-10
38	26	1.966e-10
39	26	1.3618e-10
40	26	9.1152e-11
41	26	5.904e-11
42	26	3.7055e-11
43	26	2.2576e-11
44	26	1.338e-11
45	26	7.7378e-12
46	26	4.3846e-12
47	26	2.4503e-12
48	26	1.3641e-12
49	26	7.6787e-13
50	26	4.4624e-13
51	26	2.7416e-13
52	26	1.8156e-13
53	26	1.303e-13
54	26	1.0024e-13
55	26	8.0987e-14
56	26	6.73e-14
57	26	5.6608e-14
58	26	4.7677e-14
59	26	3.9942e-14
60	26	3.3154e-14
61	26	2.7207e-14
62	26	2.2052e-14
63	26	1.7652e-14
0	27	1.6476e-08
1	27	1.2928e-08
2	27	1.0045e-08
3	27	7.7429e-09
4	27	5.9367e-09
5	27	4.54e-09
6	27	3.4713e-09
7	27	2.6573e-09
8	27	2.0356e-09
9	27	1.5582e-09
10	27	1.1934e-09
11	27	9.2659e-10
12	27	7.5771e-10
13	27	6.9466e-10
14	27	7.4377e-10
15	27	8.9956e-10
16	27	1.1379e-09
17	27	1.4158e-09
18	27	1.6793e-09
19	27	1.8766e-09
20	27	1.9724e-09
21	27	1.9572e-09
22	27	1.8476e-09
23	27	1.6788e-09
24	27	1.4911e-09
25	27	1.3182e-09
26	27	1.1799e-09
27	27	1.08e-09
28	27	1.0107e-09
29	27	9.5783e-10
30	27	9.0687e-10
31	27	8.4653e-10
32	27	7.7155e-10
33	27	6.8192e-10
34	27	5.823e-10
35	27	4.7933e-10
36	27	3.8012e-10
37	27	2.9036e-10
38	27	2.1377e-10
39	27	1.5179e-10
40	27	1.0406e-10
41	27	6.8945e-11
42	27	4.421e-11
43	27	2.7473e-11
44	27	1.6574e-11
45	27	9.7277e-12
46	27	5.5702e-12
47	27	3.1248e-12
48	27	1.7282e-12
49	27	9.5155e-13
50	27	5.2935e-13
51	27	3.037e-13
52	27	1.8404e-13
53	27	1.2016e-13
54	27	8.5045e-14
55	27	6.4568e-14
56	27	5.1521e-14
57	27	4.2313e-14
58	27	3.519e-14
59	27	2.9317e-14
60	27	2.4303e-14
61	27	1.9969e-14
62	27	1.6229e-14
63	27	1.3033e-14
0	28	1.2139e-08
1	28	9.5518e-09
2	28	7.4372e-09
3	28	5.7379e-09
4	28	4.3953e-09
5	28	3.3508e-09
6	28	2.5483e-09
7	28	1.9362e-09
8	28	1.4697e-09
9	28	1.1131e-09
10	28	8.4147e-10
11	28	6.4178e-10
12	28	5.1169e-10
13	28	4.5576e-10
14	28	4.7911e-10
15	28	5.8036e-10
16	28	7.4621e-10
17	28	9.5013e-10
18	28	1.1562e-09
19	28	1.3272e-09
20	28	1.4338e-09
21	28	1.4621e-09
22	28	1.4162e-09
23	28	1.3156e-09
24	28	1.1878e-09
25	28	1.0599e-09
26	28	9.5152e-10
27	28	8.7151e-10
28	28	8.1827e-10
29	28	7.8294e-10
30	28	7.536e-10
31	28	7.1939e-10
32	28	6.7295e-10
33	28	6.1185e-10
34	28	5.3783e-10
35	28	4.5585e-10
36	28	3.7203e-10
37	28	2.923e-10
38	28	2.2114e-10
39	28	1.6122e-10
40	28	1.1337e-10
41	28	7.6972e-11
42	28	5.0517e-11
43	28	3.2091e-11
44	28	1.976e-11
45	28	1.1813e-11
46	28	6.8708e-12
47	28	3.8991e-12
48	28	2.1677e-12
49	28	1.1879e-12
50	28	6.4787e-13
51	28	3.5683e-13
52	28	2.0255e-13
53	28	1.2135e-13
54	28	7.8284e-14
55	28	5.4733e-14
56	28	4.1054e-14
57	28	3.2375e-14
58	28	2.6287e-14
59	28	2.1621e-14
60	28	1.782e-14
61	28	1.4619e-14
62	28	1.1893e-14
63	28	9.5737e-15
0	29	8.9034e-09
1	29	7.0243e-09
2	29	5.4827e-09
3	29	4.2373e-09
4	29	3.2472e-09
5	29	2.4724e-09
6	29	1.8741e-09
7	29	1.4165e-09
8	29	1.0682e-09
9	29	8.0323e-10
10	29	6.0311e-10
11	29	4.5744e-10
12	29	3.6364e-10
13	29	3.2456e-10
14	29	3.4424e-10
15	29	4.227e-10
16	29	5.5163e-10
17	29	7.1289e-10
18	29	8.8058e-10
19	29	1.0264e-09
20	29	1.1264e-09
21	29	1.1666e-09
22	29	1.1464e-09
23	29	1.0771e-09
24	29	9.7808e-10
25	29	8.7117e-10
26	29	7.747e-10
27	29	6.9985e-10
28	29	6.4936e-10
29	29	6.1884e-10
30	29	5.995e-10
31	29	5.8141e-10
32	29	5.5642e-10
33	29	5.1966e-10
34	29	4.7029e-10
35	29	4.1066e-10
36	29	3.4533e-10
37	29	2.794e-10
38	29	2.1753e-10
39	29	1.6306e-10
40	29	1.1778e-10
41	29	8.206e-11
42	29	5.5209e-11
43	29	3.591e-11
44	29	2.2612e-11
45	29	1.3803e-11
46	29	8.1817e-12
47	29	4.7191e-12
48	29	2.656e-12
49	29	1.4646e-12
50	29	7.9605e-13
51	29	4.3062e-13
52	29	2.352e-13
53	29	1.3236e-13
54	29	7.8574e-14
55	29	5.0195e-14
56	29	3.473e-14
57	29	2.577e-14
58	29	2.01e-14
59	29	1.6142e-14
60	29	1.3134e-14
61	29	1.0712e-14
62	29	8.6987e-15
63	29	7.0075e-15
0	30	6.5116e-09
1	30	5.1465e-09
2	30	4.0261e-09
3	30	3.118e-09
4	30	2.3927e-09
5	30	1.8219e-09
6	30	1.3789e-09
7	30	1.039e-09
8	30	7.802e-10
9	30	5.8421e-10
10	30	4.3767e-10
11	30	3.3285e-10
12	30	2.6765e-10
13	30	2.4419e-10
14	30	2.658e-10
15	30	3.3319e-10
16	30	4.4096e-10
17	30	5.7593e-10
18	30	7.1833e-10
19	30	8.4556e-10
20	30	9.374e-10
21	30	9.8077e-10
22	30	9.7253e-10
23	30	9.1953e-10
24	30	8.3608e-10
25	30	7.3983e-10
26	30	6.4739e-10
27	30	5.708e-10
28	30	5.1572e-10
29	30	4.8145e-10
30	30	4.6245e-10
31	30	4.5073e-10
32	30	4.3826e-10
33	30	4.19e-10
34	30	3.8981e-10
35	30	3.5069e-10
36	30	3.04e-10
37	30	2.5356e-10
38	30	2.0339e-10
39	30	1.5696e-10
40	30	1.1661e-10
41	30	8.3483e-11
42	30	5.7653e-11
43	30	3.8453e-11
44	30	2.4799e-11
45	30	1.5485e-11
46	30	9.3754e-12
47	30	5.5131e-12
48	30	3.1551e-12
49	30	1.7622e-12
50	30	9.645e-13
51	30	5.2046e-13
52	30	2.7957e-13
53	30	1.5166e-13
54	30	8.4767e-14
55	30	4.9972e-14
56	30	3.1681e-14
57	30	2.1733e-14
58	30	1.5974e-14
59	30	1.2334e-14
60	30	9.8022e-15
61	30	7.8927e-15
62	30	6.3711e-15
63	30	5.1226e-15
0	31	4.7595e-09
1	31	3.7626e-09
2	31	2.9478e-09
3	31	2.2874e-09
4	31	1.7583e-09
5	31	1.3402e-09
6	31	1.0142e-09
7	31	7.6318e-10
8	31	5.718e-10
9	31	4.2735e-10
10	31	3.2039e-10
11	31	2.4543e-10
12	31	2.0102e-10
13	31	1.8893e-10
14	31	2.1207e-10
15	31	2.7164e-10
16	31	3.6423e-10
17	31	4.8023e-10
18	31	6.0425e-10
19	31	7.1778e-10
20	31	8.0334e-10
21	31	8.4851e-10
22	31	8.487e-10
23	31	8.0769e-10
24	31	7.3607e-10
25	31	6.4819e-10
26	31	5.5872e-10
27	31	4.7963e-10
28	31	4.1825e-10
29	31	3.7664e-10
30	31	3.5228e-10
31	31	3.3954e-10
32	31	3.3162e-10
33	31	3.2227e-10
34	31	3.0712e-10
35	31	2.8422e-10
36	31	2.5398e-10
37	31	2.1849e-10
38	31	1.8074e-10
39	31	1.4375e-10
40	31	1.0998e-10
41	31	8.1005e-11
42	31	5.7496e-11
43	31	3.9372e-11
44	31	2.6042e-11
45	31	1.6659e-11
46	31	1.032e-11
47	31	6.1997e-12
48	31	3.6181e-12
49	31	2.0555e-12
50	31	1.14e-12
51	31	6.1969e-13
52	31	3.3226e-13
53	31	1.7742e-13
54	31	9.5725e-14
55	31	5.324e-14
56	31	3.1233e-14
57	31	1.9692e-14
58	31	1.3419e-14
59	31	9.7829e-15
60	31	7.484e-15
61	31	5.8896e-15
62	31	4.6947e-15
63	31	3.752e-15
0	32	3.4879e-09
1	32	2.7513e-09
2	32	2.1555e-09
3	32	1.6746e-09
4	32	1.2893e-09
5	32	9.8414e-10
6	32	7.4537e-10
7	32	5.6085e-10
8	32	4.1994e-10
9	32	3.1379e-10
10	32	2.3583e-10
11	32	1.8225e-10
12	32	1.5219e-10
13	32	1.4721e-10
14	32	1.6992e-10
15	32	2.2186e-10
16	32	3.0116e-10
17	32	4.0098e-10
18	32	5.0947e-10
19	32	6.1154e-10
20	32	6.9202e-10
21	32	7.3915e-10
22	32	7.4724e-10
23	32	7.1767e-10
24	32	6.5798e-10
25	32	5.7967e-10
26	32	4.9542e-10
27	32	4.1647e-10
28	32	3.5082e-10
29	32	3.0234e-10
30	32	2.709e-10
31	32	2.5323e-10
32	32	2.4424e-10
33	32	2.3842e-10
34	32	2.3108e-10
35	32	2.192e-10
36	32	2.016e-10
37	32	1.7885e-10
38	32	1.5266e-10
39	32	1.2525e-10
40	32	9.8782e-11
41	32	7.494e-11
42	32	5.4734e-11
43	32	3.8529e-11
44	32	2.6169e-11
45	32	1.7172e-11
46	32	1.0899e-11
47	32	6.7003e-12
48	32	3.9956e-12
49	32	2.3152e-12
50	32	1.3062e-12
51	32	7.1967e-13
52	32	3.8882e-13
53	32	2.0732e-13
54	32	1.1016e-13
55	32	5.92e-14
56	32	3.282e-14
57	32	1.9199e-14
58	32	1.2063e-14
59	32	8.1798e-15
60	32	5.9232e-15
61	32	4.4938e-15
62	32	3.5038e-15
63	32	2.7661e-15
0	33	2.574e-09
1	33	2.0185e-09
2	33	1.5778e-09
3	33	1.2255e-09
4	33	9.4446e-10
5	33	7.2186e-10
6	33	5.4738e-10
7	33	4.1221e-10
8	33	3.0879e-10
9	33	2.3093e-10
10	33	1.7408e-10
11	33	1.3564e-10
12	33	1.1513e-10
13	33	1.1395e-10
14	33	1.3442e-10
15	33	1.7827e-10
16	33	2.4478e-10
17	33	3.2937e-10
18	33	4.2319e-10
19	33	5.1417e-10
20	33	5.8941e-10
21	33	6.3798e-10
22	33	6.5351e-10
23	33	6.3538e-10
24	33	5.8848e-10
25	33	5.2173e-10
26	33	4.4574e-10
27	33	3.7066e-10
28	33	3.0444e-10
29	33	2.5192e-10
30	33	2.1462e-10
31	33	1.9123e-10
32	33	1.7841e-10
33	33	1.7188e-10
34	33	1.6741e-10
35	33	1.6161e-10
36	33	1.5244e-10
37	33	1.3926e-10
38	33	1.2261e-10
39	33	1.0382e-10
40	33	8.4484e-11
41	33	6.6083e-11
42	33	4.9721e-11
43	33	3.602e-11
44	33	2.5152e-11
45	33	1.6949e-11
46	33	1.1036e-11
47	33	6.9524e-12
48	33	4.2431e-12
49	33	2.5124e-12
50	33	1.4459e-12
51	33	8.1053e-13
52	33	4.4387e-13
53	33	2.3849e-13
54	33	1.2656e-13
55	33	6.6996e-14
56	33	3.591e-14
57	33	1.988e-14
58	33	1.162e-14
59	33	7.2905e-15
60	33	4.9276e-15
61	33	3.5486e-15
62	33	2.6723e-15
63	33	2.0656e-15
0	34	1.9246e-09
1	34	1.4923e-09
2	34	1.1598e-09
3	34	8.987e-10
4	34	6.9233e-10
5	34	5.2953e-10
6	34	4.0198e-10
7	34	3.0306e-10
8	34	2.2727e-10
9	34	1.702e-10
10	34	1.2867e-10
11	34	1.0087e-10
12	34	8.6571e-11
13	34	8.6968e-11
14	34	1.0408e-10
15	34	1.3967e-10
16	34	1.9383e-10
17	34	2.6374e-10
18	34	3.4309e-10
19	34	4.2256e-10
20	34	4.915e-10
21	34	5.4013e-10
22	34	5.6179e-10
23	34	5.5436e-10
24	34	5.205e-10
25	34	4.6665e-10
26	34	4.014e-10
27	34	3.3354e-10
28	34	2.7054e-10
29	34	2.1755e-10
30	34	1.771e-10
31	34	1.4928e-10
32	34	1.3227e-10
33	34	1.2307e-10
34	34	1.1829e-10
35	34	1.1482e-10
36	34	1.1029e-10
37	34	1.0338e-10
38	34	9.376e-11
39	34	8.1917e-11
40	34	6.8807e-11
41	34	5.5537e-11
42	34	4.3089e-11
43	34	3.2159e-11
44	34	2.3113e-11
45	34	1.6014e-11
46	34	1.0709e-11
47	34	6.9215e-12
48	34	4.3289e-12
49	34	2.6235e-12
50	34	1.543e-12
51	34	8.8232e-13
52	34	4.9162e-13
53	34	2.6774e-13
54	34	1.4316e-13
55	34	7.5672e-14
56	34	3.9953e-14
57	34	2.1392e-14
58	34	1.1848e-14
59	34	6.9332e-15
60	34	4.3524e-15
61	34	2.937e-15
62	34	2.1061e-15
63	34	1.5756e-15
0	35	1.4693e-09
1	35	1.1182e-09
2	35	8.5978e-10
3	35	6.6253e-10
4	35	5.0916e-10
5	35	3.8921e-10
6	35	2.9561e-10
7	35	2.2308e-10
8	35	1.6749e-10
9	35	1.2562e-10
10	35	9.5158e-11
11	35	7.4845e-11
12	35	6.4553e-11
13	35	6.5246e-11
14	35	7.8611e-11
15	35	1.0631e-10
16	35	1.4894e-10
17	35	2.05e-10
18	35	2.7023e-10
19	35	3.3775e-10
20	35	3.991e-10
21	35	4.4589e-10
22	35	4.7164e-10
23	35	4.7327e-10
24	35	4.5159e-10
25	35	4.1088e-10
26	35	3.577e-10
27	35	2.9937e-10
28	35	2.4257e-10
29	35	1.9236e-10
30	35	1.5175e-10
31	35	1.2173e-10
32	35	1.0163e-10
33	35	8.957e-11
34	35	8.3087e-11
35	35	7.9617e-11
36	35	7.6946e-11
37	35	7.3492e-11
38	35	6.8421e-11
39	35	6.1593e-11
40	35	5.3391e-11
41	35	4.4487e-11
42	35	3.5619e-11
43	35	2.7414e-11
44	35	2.0299e-11
45	35	1.4476e-11
46	35	9.9542e-12
47	35	6.6079e-12
48	35	4.2402e-12
49	35	2.6335e-12
50	35	1.5854e-12
51	35	9.265e-13
52	35	5.266e-13
53	35	2.9178e-13
54	35	1.5811e-13
55	35	8.4196e-14
56	35	4.4374e-14
57	35	2.3397e-14
58	35	1.2534e-14
59	35	6.9588e-15
60	35	4.0855e-15
61	35	2.571e-15
62	35	1.7349e-15
63	35	1.2401e-15
0	36	1.1563e-09
1	36	8.5558e-10
2	36	6.4652e-10
3	36	4.9319e-10
4	36	3.7697e-10
5	36	2.8744e-10
6	36	2.1815e-10
7	36	1.6468e-10
8	36	1.2374e-10
9	36	9.2905e-11
10	36	7.0448e-11
11	36	5.5426e-11
12	36	4.7739e-11
13	36	4.8114e-11
14	36	5.7897e-11
15	36	7.8553e-11
16	36	1.1093e-10
17	36	1.5442e-10
18	36	2.0636e-10
19	36	2.6194e-10
20	36	3.147e-10
21	36	3.5777e-10
22	36	3.8527e-10
23	36	3.9365e-10
24	36	3.8238e-10
25	36	3.539e-10
26	36	3.1292e-10
27	36	2.6522e-10
28	36	2.1651e-10
29	36	1.7145e-10
30	36	1.332e-10
31	36	1.0329e-10
32	36	8.1783e-11
33	36	6.7702e-11
34	36	5.9384e-11
35	36	5.4907e-11
36	36	5.2422e-11
37	36	5.0414e-11
38	36	4.7853e-11
39	36	4.4234e-11
40	36	3.9515e-11
41	36	3.3982e-11
42	36	2.8088e-11
43	36	2.231e-11
44	36	1.7036e-11
45	36	1.2517e-11
46	36	8.8593e-12
47	36	6.0471e-12
48	36	3.9857e-12
49	36	2.5399e-12
50	36	1.567e-12
51	36	9.373e-13
52	36	5.4446e-13
53	36	3.0771e-13
54	36	1.6963e-13
55	36	9.1526e-14
56	36	4.8578e-14
57	36	2.5555e-14
58	36	1.3476e-14
59	36	7.2374e-15
60	36	4.0364e-15
61	36	2.3828e-15
62	36	1.506e-15
63	36	1.0176e-15
0	37	9.4689e-10
1	37	6.7446e-10
2	37	4.9677e-10
3	37	3.729e-10
4	37	2.8231e-10
5	37	2.1412e-10
6	37	1.6207e-10
7	37	1.2222e-10
8	37	9.1836e-11
9	37	6.8969e-11
10	37	5.2283e-11
11	37	4.1028e-11
12	37	3.5082e-11
13	37	3.4953e-11
14	37	4.1655e-11
15	37	5.6403e-11
16	37	8.0096e-11
17	37	1.127e-10
18	37	1.5271e-10
19	37	1.9693e-10
20	37	2.4067e-10
21	37	2.7858e-10
22	37	3.0562e-10
23	37	3.1823e-10
24	37	3.1503e-10
25	37	2.9705e-10
26	37	2.6736e-10
27	37	2.3028e-10
28	37	1.9044e-10
29	37	1.5195e-10
30	37	1.1783e-10
31	37	8.9865e-11
32	37	6.8616e-11
33	37	5.3714e-11
34	37	4.4143e-11
35	37	3.8556e-11
36	37	3.553e-11
37	37	3.3784e-11
38	37	3.2313e-11
39	37	3.0469e-11
40	37	2.7957e-11
41	37	2.478e-11
42	37	2.1141e-11
43	37	1.7335e-11
44	37	1.366e-11
45	37	1.0351e-11
46	37	7.5477e-12
47	37	5.3027e-12
48	37	3.5937e-12
49	37	2.3522e-12
50	37	1.489e-12
51	37	9.1279e-13
52	37	5.4269e-13
53	37	3.1345e-13
54	37	1.7624e-13
55	37	9.672e-14
56	37	5.1999e-14
57	37	2.7536e-14
58	37	1.448e-14
59	37	7.6505e-15
60	37	4.1279e-15
61	37	2.3185e-15
62	37	1.3794e-15
63	37	8.7727e-16
0	38	8.1263e-10
1	38	5.5271e-10
2	38	3.9341e-10
3	38	2.8854e-10
4	38	2.1521e-10
5	38	1.6174e-10
6	38	1.2177e-10
7	38	9.1552e-11
8	38	6.8686e-11
9	38	5.1534e-11
10	38	3.8996e-11
11	38	3.0441e-11
12	38	2.571e-11
13	38	2.5113e-11
14	38	2.9376e-11
15	38	3.9443e-11
16	38	5.6145e-11
17	38	7.9751e-11
18	38	1.0954e-10
19	38	1.435e-10
20	38	1.7845e-10
21	38	2.1037e-10
22	38	2.3522e-10
23	38	2.4973e-10
24	38	2.5211e-10
25	38	2.4241e-10
26	38	2.224e-10
27	38	1.9508e-10
28	38	1.6401e-10
29	38	1.326e-10
30	38	1.036e-10
31	38	7.8814e-11
32	38	5.9106e-11
33	38	4.4517e-11
34	38	3.4506e-11
35	38	2.8185e-11
36	38	2.4526e-11
37	38	2.2525e-11
38	38	2.1323e-11
39	38	2.0275e-11
40	38	1.8986e-11
41	38	1.7289e-11
42	38	1.5203e-11
43	38	1.2867e-11
44	38	1.0467e-11
45	38	8.1843e-12
46	38	6.1541e-12
47	38	4.4545e-12
48	38	3.1072e-12
49	38	2.0912e-12
50	38	1.3596e-12
51	38	8.5517e-13
52	38	5.2106e-13
53	38	3.0803e-13
54	38	1.7699e-13
55	38	9.9054e-14
56	38	5.4155e-14
57	38	2.9039e-14
58	38	1.5363e-14
59	38	8.0889e-15
60	38	4.292e-15
61	38	2.333e-15
62	38	1.3234e-15
63	38	7.9559e-16
0	39	7.3197e-10
1	39	4.7397e-10
2	39	3.2391e-10
3	39	2.3048e-10
4	39	1.6835e-10
5	39	1.2477e-10
6	39	9.3091e-11
7	39	6.959e-11
8	39	5.2016e-11
9	39	3.8918e-11
10	39	2.9344e-11
11	39	2.2732e-11
12	39	1.8881e-11
13	39	1.7945e-11
14	39	2.0405e-11
15	39	2.6953e-11
16	39	3.8282e-11
17	39	5.4782e-11
18	39	7.6203e-11
19	39	1.0141e-10
20	39	1.283e-10
21	39	1.5407e-10
22	39	1.756e-10
23	39	1.9014e-10
24	39	1.9583e-10
25	39	1.9212e-10
26	39	1.7981e-10
27	39	1.6083e-10
28	39	1.3774e-10
29	39	1.1323e-10
30	39	8.9646e-11
31	39	6.8694e-11
32	39	5.1352e-11
33	39	3.7933e-11
34	39	2.8228e-11
35	39	2.1697e-11
36	39	1.7634e-11
37	39	1.5295e-11
38	39	1.3999e-11
39	39	1.3189e-11
40	39	1.2463e-11
41	39	1.1587e-11
42	39	1.0469e-11
43	39	9.1332e-12
44	39	7.6681e-12
45	39	6.1891e-12
46	39	4.8021e-12
47	39	3.584e-12
48	39	2.5755e-12
49	39	1.784e-12
50	39	1.1926e-12
51	39	7.7043e-13
52	39	4.8163e-13
53	39	2.9179e-13
54	39	1.7159e-13
55	39	9.8128e-14
56	39	5.4704e-14
57	39	2.9823e-14
58	39	1.597e-14
59	39	8.4555e-15
60	39	4.4683e-15
61	39	2.388e-15
62	39	1.3122e-15
63	39	7.5431e-16
0	40	6.8824e-10
1	40	4.2596e-10
2	40	2.79e-10
3	40	1.9169e-10
4	40	1.3636e-10
5	40	9.9164e-11
6	40	7.3012e-11
7	40	5.4077e-11
8	40	4.0153e-11
9	40	2.9883e-11
10	40	2.2401e-11
11	40	1.718e-11
12	40	1.3984e-11
13	40	1.2846e-11
14	40	1.4054e-11
15	40	1.8082e-11
16	40	2.5463e-11
17	40	3.6591e-11
18	40	5.1476e-11
19	40	6.9536e-11
20	40	8.9495e-11
21	40	1.0945e-10
22	40	1.2717e-10
23	40	1.4044e-10
24	40	1.4759e-10
25	40	1.4778e-10
26	40	1.4117e-10
27	40	1.2885e-10
28	40	1.1255e-10
29	40	9.4267e-11
30	40	7.5891e-11
31	40	5.8925e-11
32	40	4.4352e-11
33	40	3.2629e-11
34	40	2.3777e-11
35	40	1.7509e-11
36	40	1.3365e-11
37	40	1.0818e-11
38	40	9.3569e-12
39	40	8.5344e-12
40	40	8e-12
41	40	7.5111e-12
42	40	6.9311e-12
43	40	6.2134e-12
44	40	5.377e-12
45	40	4.4786e-12
46	40	3.5866e-12
47	40	2.7618e-12
48	40	2.0462e-12
49	40	1.4601e-12
50	40	1.0045e-12
51	40	6.672e-13
52	40	4.2839e-13
53	40	2.6627e-13
54	40	1.6046e-13
55	40	9.3916e-14
56	40	5.3495e-14
57	40	2.9734e-14
58	40	1.6184e-14
59	40	8.6704e-15
60	40	4.6054e-15
61	40	2.4504e-15
62	40	1.3242e-15
63	40	7.3873e-16
0	41	6.6818e-10
1	41	3.992e-10
2	41	2.5171e-10
3	41	1.6694e-10
4	41	1.1531e-10
5	41	8.1963e-11
6	41	5.9314e-11
7	41	4.3361e-11
8	41	3.1873e-11
9	41	2.3522e-11
10	41	1.748e-11
11	41	1.3239e-11
12	41	1.0529e-11
13	41	9.2977e-12
14	41	9.6838e-12
15	41	1.1987e-11
16	41	1.6587e-11
17	41	2.382e-11
18	41	3.3811e-11
19	41	4.6315e-11
20	41	6.0604e-11
21	41	7.5473e-11
22	41	8.9373e-11
23	41	1.0067e-10
24	41	1.0795e-10
25	41	1.1032e-10
26	41	1.0759e-10
27	41	1.0024e-10
28	41	8.937e-11
29	41	7.6354e-11
30	41	6.2634e-11
31	41	4.945e-11
32	41	3.7706e-11
33	41	2.7916e-11
34	41	2.024e-11
35	41	1.4572e-11
36	41	1.0634e-11
37	41	8.0718e-12
38	41	6.5135e-12
39	41	5.6199e-12
40	41	5.1076e-12
41	41	4.7623e-12
42	41	4.4411e-12
43	41	4.067e-12
44	41	3.6168e-12
45	41	3.1048e-12
46	41	2.5656e-12
47	41	2.0389e-12
48	41	1.5583e-12
49	41	1.1463e-12
50	41	8.1236e-13
51	41	5.5527e-13
52	41	3.6654e-13
53	41	2.3399e-13
54	41	1.4467e-13
55	41	8.6767e-14
56	41	5.0579e-14
57	41	2.8723e-14
58	41	1.5938e-14
59	41	8.6775e-15
60	41	4.6626e-15
61	41	2.493e-15
62	41	1.3415e-15
63	41	7.3681e-16
0	42	6.6107e-10
1	42	3.8618e-10
2	42	2.3664e-10
3	42	1.5228e-10
4	42	1.0228e-10
5	42	7.0983e-11
6	42	5.0368e-11
7	42	3.6236e-11
8	42	2.6282e-11
9	42	1.9169e-11
10	42	1.4078e-11
11	42	1.05e-11
12	42	8.1405e-12
13	42	6.8804e-12
14	42	6.754e-12
15	42	7.9255e-12
16	42	1.0643e-11
17	42	1.5162e-11
18	42	2.1636e-11
19	42	3.0001e-11
20	42	3.9878e-11
21	42	5.0544e-11
22	42	6.0987e-11
23	42	7.005e-11
24	42	7.6639e-11
25	42	7.9942e-11
26	42	7.9591e-11
27	42	7.5721e-11
28	42	6.8924e-11
29	42	6.0106e-11
30	42	5.0296e-11
31	42	4.046e-11
32	42	3.1367e-11
33	42	2.3519e-11
34	42	1.7149e-11
35	42	1.2271e-11
36	42	8.7405e-12
37	42	6.3311e-12
38	42	4.7846e-12
39	42	3.8522e-12
40	42	3.3165e-12
41	42	3.003e-12
42	42	2.7843e-12
43	42	2.5784e-12
44	42	2.3428e-12
45	42	2.0667e-12
46	42	1.7599e-12
47	42	1.4428e-12
48	42	1.1379e-12
49	42	8.634e-13
50	42	6.3071e-13
51	42	4.4401e-13
52	42	3.016e-13
53	42	1.9794e-13
54	42	1.2568e-13
55	42	7.7338e-14
56	42	4.6199e-14
57	42	2.685e-14
58	42	1.5222e-14
59	42	8.4488e-15
60	42	4.6134e-15
61	42	2.4953e-15
62	42	1.3496e-15
63	42	7.3869e-16
0	43	6.5821e-10
1	43	3.8082e-10
2	43	2.2952e-10
3	43	1.4464e-10
4	43	9.5029e-11
5	43	6.4577e-11
6	43	4.4962e-11
7	43	3.1805e-11
8	43	2.272e-11
9	43	1.6336e-11
10	43	1.1824e-11
11	43	8.6629e-12
12	43	6.5357e-12
13	43	5.2751e-12
14	43	4.8401e-12
15	43	5.2959e-12
16	43	6.7857e-12
17	43	9.4832e-12
18	43	1.3525e-11
19	43	1.893e-11
20	43	2.5525e-11
21	43	3.2903e-11
22	43	4.0435e-11
23	43	4.7346e-11
24	43	5.2839e-11
25	43	5.6248e-11
26	43	5.7169e-11
27	43	5.5535e-11
28	43	5.162e-11
29	43	4.5964e-11
30	43	3.926e-11
31	43	3.2217e-11
32	43	2.5446e-11
33	43	1.9394e-11
34	43	1.4316e-11
35	43	1.0294e-11
36	43	7.2789e-12
37	43	5.1372e-12
38	43	3.6985e-12
39	43	2.7863e-12
40	43	2.2399e-12
41	43	1.9245e-12
42	43	1.7359e-12
43	43	1.6e-12
44	43	1.471e-12
45	43	1.326e-12
46	43	1.1602e-12
47	43	9.8006e-13
48	43	7.9726e-13
49	43	6.2408e-13
50	43	4.7016e-13
51	43	3.4114e-13
52	43	2.3864e-13
53	43	1.6115e-13
54	43	1.0519e-13
55	43	6.6479e-14
56	43	4.0745e-14
57	43	2.4268e-14
58	43	1.4082e-14
59	43	7.9863e-15
60	43	4.4463e-15
61	43	2.4445e-15
62	43	1.3379e-15
63	43	7.3666e-16
0	44	6.5286e-10
1	44	3.7824e-10
2	44	2.2684e-10
3	44	1.4153e-10
4	44	9.1764e-11
5	44	6.1454e-11
6	44	4.2157e-11
7	44	2.9388e-11
8	44	2.0692e-11
9	44	1.4661e-11
10	44	1.0445e-11
11	44	7.5084e-12
12	44	5.5101e-12
13	44	4.2478e-12
14	44	3.6269e-12
15	44	3.6418e-12
16	44	4.356e-12
17	44	5.8728e-12
18	44	8.2929e-12
19	44	1.1662e-11
20	44	1.5915e-11
21	44	2.084e-11
22	44	2.6068e-11
23	44	3.1103e-11
24	44	3.5397e-11
25	44	3.8446e-11
26	44	3.9885e-11
27	44	3.9558e-11
28	44	3.7547e-11
29	44	3.4142e-11
30	44	2.9777e-11
31	44	2.4941e-11
32	44	2.0094e-11
33	44	1.5601e-11
34	44	1.1703e-11
35	44	8.5147e-12
36	44	6.0453e-12
37	44	4.2297e-12
38	44	2.962e-12
39	44	2.1224e-12
40	44	1.5957e-12
41	44	1.2816e-12
42	44	1.0991e-12
43	44	9.8733e-13
44	44	9.0448e-13
45	44	8.2531e-13
46	44	7.3799e-13
47	44	6.4047e-13
48	44	5.367e-13
49	44	4.3324e-13
50	44	3.3666e-13
51	44	2.5188e-13
52	44	1.8158e-13
53	44	1.2627e-13
54	44	8.4808e-14
55	44	5.5097e-14
56	44	3.4683e-14
57	44	2.1196e-14
58	44	1.2607e-14
59	44	7.3195e-15
60	44	4.1653e-15
61	44	2.3358e-15
62	44	1.3002e-15
63	44	7.2516e-16
0	45	6.402e-10
1	45	3.7461e-10
2	45	2.2579e-10
3	45	1.409e-10
4	45	9.1018e-11
5	45	6.0562e-11
6	45	4.1201e-11
7	45	2.8445e-11
8	45	1.981e-11
9	45	1.3863e-11
10	45	9.7356e-12
11	45	6.8732e-12
12	45	4.9157e-12
13	45	3.6327e-12
14	45	2.8912e-12
15	45	2.6358e-12
16	45	2.8718e-12
17	45	3.6463e-12
18	45	5.0211e-12
19	45	7.0388e-12
20	45	9.6856e-12
21	45	1.286e-11
22	45	1.6356e-11
23	45	1.9873e-11
24	45	2.3055e-11
25	45	2.5542e-11
26	45	2.7039e-11
27	45	2.7376e-11
28	45	2.6531e-11
29	45	2.4637e-11
30	45	2.1943e-11
31	45	1.8767e-11
32	45	1.5432e-11
33	45	1.2219e-11
34	45	9.3355e-12
35	45	6.9001e-12
36	45	4.9541e-12
37	45	3.4772e-12
38	45	2.4105e-12
39	45	1.6773e-12
40	45	1.1978e-12
41	45	8.9974e-13
42	45	7.2236e-13
43	45	6.1832e-13
44	45	5.5304e-13
45	45	5.0339e-13
46	45	4.558e-13
47	45	4.0426e-13
48	45	3.4797e-13
49	45	2.8928e-13
50	45	2.3176e-13
51	45	1.7881e-13
52	45	1.329e-13
53	45	9.5229e-14
54	45	6.5859e-14
55	45	4.4024e-14
56	45	2.849e-14
57	45	1.7885e-14
58	45	1.0917e-14
59	45	6.4991e-15
60	45	3.7878e-15
61	45	2.1724e-15
62	45	1.2344e-15
63	45	7.0093e-16
0	46	6.1735e-10
1	46	3.672e-10
2	46	2.2412e-10
3	46	1.4106e-10
4	46	9.1554e-11
5	46	6.1008e-11
6	46	4.1455e-11
7	46	2.8521e-11
8	46	1.9752e-11
9	46	1.3715e-11
10	46	9.5304e-12
11	46	6.6324e-12
12	46	4.6438e-12
13	46	3.3133e-12
14	46	2.48e-12
15	46	2.0531e-12
16	46	1.9968e-12
17	46	2.3155e-12
18	46	3.0364e-12
19	46	4.1872e-12
20	46	5.7714e-12
21	46	7.7447e-12
22	46	9.9992e-12
23	46	1.2362e-11
24	46	1.461e-11
25	46	1.6503e-11
26	46	1.7823e-11
27	46	1.8416e-11
28	46	1.822e-11
29	46	1.7276e-11
30	46	1.5713e-11
31	46	1.3724e-11
32	46	1.1522e-11
33	46	9.3112e-12
34	46	7.2541e-12
35	46	5.4592e-12
36	46	3.9801e-12
37	46	2.8231e-12
38	46	1.9613e-12
39	46	1.349e-12
40	46	9.3399e-13
41	46	6.6566e-13
42	46	5.0001e-13
43	46	4.0145e-13
44	46	3.4297e-13
45	46	3.0535e-13
46	46	2.7608e-13
47	46	2.4802e-13
48	46	2.1816e-13
49	46	1.8626e-13
50	46	1.5363e-13
51	46	1.2218e-13
52	46	9.3625e-14
53	46	6.9152e-14
54	46	4.9275e-14
55	46	3.3915e-14
56	46	2.2584e-14
57	46	1.4578e-14
58	46	9.1428e-15
59	46	5.588e-15
60	46	3.341e-15
61	46	1.9639e-15
62	46	1.1423e-15
63	46	6.629e-16
0	47	5.8334e-10
1	47	3.5432e-10
2	47	2.2023e-10
3	47	1.4068e-10
4	47	9.234e-11
5	47	6.2028e-11
6	47	4.2365e-11
7	47	2.9221e-11
8	47	2.0239e-11
9	47	1.4019e-11
10	47	9.6909e-12
11	47	6.684e-12
12	47	4.6115e-12
13	47	3.207e-12
14	47	2.29e-12
15	47	1.7447e-12
16	47	1.5062e-12
17	47	1.5481e-12
18	47	1.8694e-12
19	47	2.4803e-12
20	47	3.3849e-12
21	47	4.5649e-12
22	47	5.9664e-12
23	47	7.4941e-12
24	47	9.0154e-12
25	47	1.0377e-11
26	47	1.1428e-11
27	47	1.2048e-11
28	47	1.2166e-11
29	47	1.1777e-11
30	47	1.0938e-11
31	47	9.7552e-12
32	47	8.3635e-12
33	47	6.9002e-12
34	47	5.4856e-12
35	47	4.209e-12
36	47	3.1235e-12
37	47	2.2487e-12
38	47	1.5775e-12
39	47	1.0861e-12
40	47	7.4226e-13
41	47	5.1209e-13
42	47	3.6471e-13
43	47	2.742e-13
44	47	2.2023e-13
45	47	1.8776e-13
46	47	1.6635e-13
47	47	1.4936e-13
48	47	1.3311e-13
49	47	1.1611e-13
50	47	9.8332e-14
51	47	8.0488e-14
52	47	6.3555e-14
53	47	4.8389e-14
54	47	3.5537e-14
55	47	2.52e-14
56	47	1.728e-14
57	47	1.1479e-14
58	47	7.4044e-15
59	47	4.6518e-15
60	47	2.8573e-15
61	47	1.7244e-15
62	47	1.029e-15
63	47	6.1205e-16
0	48	5.3886e-10
1	48	3.3537e-10
2	48	2.1309e-10
3	48	1.3876e-10
4	48	9.2553e-11
5	48	6.2978e-11
6	48	4.3448e-11
7	48	3.0194e-11
8	48	2.102e-11
9	48	1.4599e-11
10	48	1.0093e-11
11	48	6.9395e-12
12	48	4.7509e-12
13	48	3.2526e-12
14	48	2.2509e-12
15	48	1.6134e-12
16	48	1.2549e-12
17	48	1.1269e-12
18	48	1.2072e-12
19	48	1.4897e-12
20	48	1.9724e-12
21	48	2.646e-12
22	48	3.4837e-12
23	48	4.4345e-12
24	48	5.423e-12
25	48	6.3557e-12
26	48	7.1341e-12
27	48	7.6701e-12
28	48	7.9027e-12
29	48	7.8082e-12
30	48	7.4036e-12
31	48	6.7425e-12
32	48	5.9029e-12
33	48	4.9729e-12
34	48	4.0358e-12
35	48	3.1594e-12
36	48	2.3898e-12
37	48	1.7506e-12
38	48	1.2458e-12
39	48	8.6549e-13
40	48	5.9136e-13
41	48	4.021e-13
42	48	2.7683e-13
43	48	1.9727e-13
44	48	1.4856e-13
45	48	1.1939e-13
46	48	1.0156e-13
47	48	8.9519e-14
48	48	7.9798e-14
49	48	7.0539e-14
50	48	6.1025e-14
51	48	5.1268e-14
52	48	4.1655e-14
53	48	3.2672e-14
54	48	2.4729e-14
55	48	1.8072e-14
56	48	1.2768e-14
57	48	8.7348e-15
58	48	5.8003e-15
59	48	3.7498e-15
60	48	2.3691e-15
61	48	1.4702e-15
62	48	9.0174e-16
63	48	5.5094e-16
0	49	4.8595e-10
1	49	3.1062e-10
2	49	2.0231e-10
3	49	1.3469e-10
4	49	9.1587e-11
5	49	6.3344e-11
6	49	4.4298e-11
7	49	3.113e-11
8	49	2.1867e-11
9	49	1.5293e-11
10	49	1.0621e-11
11	49	7.3174e-12
12	49	5.0023e-12
13	49	3.4008e-12
14	49	2.313e-12
15	49	1.5958e-12
16	49	1.1509e-12
17	49	9.1437e-13
18	49	8.4872e-13
19	49	9.3441e-13
20	49	1.1615e-12
21	49	1.5215e-12
22	49	1.9993e-12
23	49	2.5676e-12
24	49	3.1846e-12
25	49	3.7955e-12
26	49	4.3389e-12
27	49	4.7551e-12
28	49	4.997e-12
29	49	5.0378e-12
30	49	4.8756e-12
31	49	4.5332e-12
32	49	4.0523e-12
33	49	3.4859e-12
34	49	2.8884e-12
35	49	2.308e-12
36	49	1.781e-12
37	49	1.3295e-12
38	49	9.6231e-13
39	49	6.7775e-13
40	49	4.6682e-13
41	49	3.1697e-13
42	49	2.1476e-13
43	49	1.4777e-13
44	49	1.0549e-13
45	49	7.9638e-14
46	49	6.4048e-14
47	49	5.4353e-14
48	49	4.7648e-14
49	49	4.2161e-14
50	49	3.6965e-14
51	49	3.1718e-14
52	49	2.6441e-14
53	49	2.1332e-14
54	49	1.663e-14
55	49	1.2524e-14
56	49	9.1181e-15
57	49	6.428e-15
58	49	4.3975e-15
59	49	2.9281e-15
60	49	1.905e-15
61	49	1.2171e-15
62	49	7.6847e-16
63	49	4.8315e-16
0	50	4.2751e-10
1	50	2.8113e-10
2	50	1.8803e-10
3	50	1.2824e-10
4	50	8.9075e-11
5	50	6.2758e-11
6	50	4.4594e-11
7	50	3.1771e-11
8	50	2.2581e-11
9	50	1.595e-11
10	50	1.1168e-11
11	50	7.7414e-12
12	50	5.3108e-12
13	50	3.6096e-12
14	50	2.4384e-12
15	50	1.6495e-12
16	50	1.1365e-12
17	50	8.2573e-13
18	50	6.6899e-13
19	50	6.3668e-13
20	50	7.1148e-13
21	50	8.8201e-13
22	50	1.1371e-12
23	50	1.4608e-12
24	50	1.83e-12
25	50	2.2133e-12
26	50	2.5736e-12
27	50	2.8729e-12
28	50	3.0777e-12
29	50	3.1648e-12
30	50	3.1254e-12
31	50	2.9661e-12
32	50	2.7069e-12
33	50	2.3775e-12
34	50	2.0115e-12
35	50	1.6409e-12
36	50	1.2923e-12
37	50	9.8384e-13
38	50	7.2548e-13
39	50	5.1946e-13
40	50	3.625e-13
41	50	2.4788e-13
42	50	1.675e-13
43	50	1.1327e-13
44	50	7.8012e-14
45	50	5.5859e-14
46	50	4.2303e-14
47	50	3.4052e-14
48	50	2.8823e-14
49	50	2.5125e-14
50	50	2.2065e-14
51	50	1.9188e-14
52	50	1.6333e-14
53	50	1.3516e-14
54	50	1.0835e-14
55	50	8.4021e-15
56	50	6.3035e-15
57	50	4.5802e-15
58	50	3.2298e-15
59	50	2.2167e-15
60	50	1.4865e-15
61	50	9.7888e-16
62	50	6.3701e-16
63	50	4.127e-16
0	51	3.6683e-10
1	51	2.4844e-10
2	51	1.7083e-10
3	51	1.1948e-10
4	51	8.4888e-11
5	51	6.1009e-11
6	51	4.4116e-11
7	51	3.192e-11
8	51	2.3001e-11
9	51	1.6445e-11
10	51	1.1639e-11
11	51	8.1409e-12
12	51	5.6251e-12
13	51	3.841e-12
14	51	2.5961e-12
15	51	1.7437e-12
16	51	1.1744e-12
17	51	8.0899e-13
18	51	5.923e-13
19	51	4.8774e-13
20	51	4.7198e-13
21	51	5.3005e-13
22	51	6.5082e-13
23	51	8.232e-13
24	51	1.0333e-12
25	51	1.2631e-12
26	51	1.491e-12
27	51	1.6933e-12
28	51	1.8479e-12
29	51	1.9372e-12
30	51	1.9514e-12
31	51	1.8897e-12
32	51	1.7602e-12
33	51	1.5784e-12
34	51	1.3634e-12
35	51	1.1356e-12
36	51	9.1289e-13
37	51	7.092e-13
38	51	5.3325e-13
39	51	3.8885e-13
40	51	2.7574e-13
41	51	1.9089e-13
42	51	1.2978e-13
43	51	8.7417e-14
44	51	5.9099e-14
45	51	4.0809e-14
46	51	2.9346e-14
47	51	2.2309e-14
48	51	1.7976e-14
49	51	1.5175e-14
50	51	1.3151e-14
51	51	1.1463e-14
52	51	9.8892e-15
53	51	8.3537e-15
54	51	6.8662e-15
55	51	5.474e-15
56	51	4.2283e-15
57	51	3.166e-15
58	51	2.3017e-15
59	51	1.629e-15
60	51	1.1268e-15
61	51	7.6546e-16
62	51	5.1391e-16
63	51	3.4347e-16
0	52	3.071e-10
1	52	2.1433e-10
2	52	1.5159e-10
3	52	1.088e-10
4	52	7.9115e-11
5	52	5.8048e-11
6	52	4.2757e-11
7	52	3.1454e-11
8	52	2.3008e-11
9	52	1.6677e-11
10	52	1.195e-11
11	52	8.4533e-12
12	52	5.8985e-12
13	52	4.0601e-12
14	52	2.7591e-12
15	52	1.855e-12
16	52	1.2396e-12
17	52	8.3199e-13
18	52	5.7334e-13
19	52	4.2264e-13
20	52	3.5225e-13
21	52	3.4392e-13
22	52	3.8522e-13
23	52	4.6635e-13
24	52	5.7773e-13
25	52	7.0844e-13
26	52	8.4562e-13
27	52	9.7509e-13
28	52	1.0827e-12
29	52	1.1563e-12
30	52	1.1875e-12
31	52	1.173e-12
32	52	1.1149e-12
33	52	1.0204e-12
34	52	8.9982e-13
35	52	7.6515e-13
36	52	6.2796e-13
37	52	4.9795e-13
38	52	3.8199e-13
39	52	2.8396e-13
40	52	2.0499e-13
41	52	1.4413e-13
42	52	9.913e-14
43	52	6.7111e-14
44	52	4.5139e-14
45	52	3.0567e-14
46	52	2.1199e-14
47	52	1.5331e-14
48	52	1.1707e-14
49	52	9.4453e-15
50	52	7.9517e-15
51	52	6.8515e-15
52	52	5.9282e-15
53	52	5.0752e-15
54	52	4.2571e-15
55	52	3.4788e-15
56	52	2.7619e-15
57	52	2.1292e-15
58	52	1.5953e-15
59	52	1.1645e-15
60	52	8.3113e-16
61	52	5.828e-16
62	52	4.0395e-16
63	52	2.7869e-16
0	53	2.51e-10
1	53	1.8055e-10
2	53	1.3136e-10
3	53	9.6761e-11
4	53	7.2027e-11
5	53	5.3971e-11
6	53	4.0515e-11
7	53	3.0324e-11
8	53	2.2536e-11
9	53	1.6578e-11
10	53	1.2044e-11
11	53	8.6283e-12
12	53	6.0911e-12
13	53	4.2364e-12
14	53	2.9039e-12
15	53	1.964e-12
16	53	1.3139e-12
17	53	8.7403e-13
18	53	5.8489e-13
19	53	4.0326e-13
20	53	2.9884e-13
21	53	2.5094e-13
22	53	2.4555e-13
23	53	2.7275e-13
24	53	3.2457e-13
25	53	3.9346e-13
26	53	4.7143e-13
27	53	5.4987e-13
28	53	6.1999e-13
29	53	6.7375e-13
30	53	7.0491e-13
31	53	7.0988e-13
32	53	6.8828e-13
33	53	6.4277e-13
34	53	5.7853e-13
35	53	5.022e-13
36	53	4.2077e-13
37	53	3.406e-13
38	53	2.6666e-13
39	53	2.022e-13
40	53	1.4876e-13
41	53	1.0644e-13
42	53	7.4312e-14
43	53	5.0855e-14
44	53	3.4345e-14
45	53	2.3114e-14
46	53	1.5711e-14
47	53	1.0965e-14
48	53	7.9866e-15
49	53	6.132e-15
50	53	4.9551e-15
51	53	4.1609e-15
52	53	3.5652e-15
53	53	3.0631e-15
54	53	2.6039e-15
55	53	2.1709e-15
56	53	1.7662e-15
57	53	1.3992e-15
58	53	1.0794e-15
59	53	8.1219e-16
60	53	5.9807e-16
61	53	4.3293e-16
62	53	3.0987e-16
63	53	2.2074e-16
0	54	2.0056e-10
1	54	1.4862e-10
2	54	1.1119e-10
3	54	8.4028e-11
4	54	6.4018e-11
5	54	4.899e-11
6	54	3.7488e-11
7	54	2.8558e-11
8	54	2.1576e-11
9	54	1.6119e-11
10	54	1.1883e-11
11	54	8.6311e-12
12	54	6.1725e-12
13	54	4.3448e-12
14	54	3.0106e-12
15	54	2.0548e-12
16	54	1.3833e-12
17	54	9.2105e-13
18	54	6.1017e-13
19	54	4.0724e-13
20	54	2.8082e-13
21	54	2.0877e-13
22	54	1.7583e-13
23	54	1.7147e-13
24	54	1.8809e-13
25	54	2.1957e-13
26	54	2.6035e-13
27	54	3.0493e-13
28	54	3.4781e-13
29	54	3.8382e-13
30	54	4.0862e-13
31	54	4.1923e-13
32	54	4.1441e-13
33	54	3.9477e-13
34	54	3.6256e-13
35	54	3.2122e-13
36	54	2.7474e-13
37	54	2.2703e-13
38	54	1.8143e-13
39	54	1.4039e-13
40	54	1.0534e-13
41	54	7.6795e-14
42	54	5.4537e-14
43	54	3.7863e-14
44	54	2.5828e-14
45	54	1.7438e-14
46	54	1.177e-14
47	54	8.0505e-15
48	54	5.6672e-15
49	54	4.1646e-15
50	54	3.2182e-15
51	54	2.6062e-15
52	54	2.1837e-15
53	54	1.8614e-15
54	54	1.5891e-15
55	54	1.3426e-15
56	54	1.1141e-15
57	54	9.0408e-16
58	54	7.1655e-16
59	54	5.5508e-16
60	54	4.2137e-16
61	54	3.1473e-16
62	54	2.3253e-16
63	54	1.7099e-16
0	55	1.5697e-10
1	55	1.1971e-10
2	55	9.2004e-11
3	55	7.1275e-11
4	55	5.5548e-11
5	55	4.3398e-11
6	55	3.3849e-11
7	55	2.6249e-11
8	55	2.0167e-11
9	55	1.5308e-11
10	55	1.1458e-11
11	55	8.4447e-12
12	55	6.1237e-12
13	55	4.3675e-12
14	55	3.0637e-12
15	55	2.1144e-12
16	55	1.4369e-12
17	55	9.6296e-13
18	55	6.3836e-13
19	55	4.2126e-13
20	55	2.8044e-13
21	55	1.9327e-13
22	55	1.4381e-13
23	55	1.2097e-13
24	55	1.1703e-13
25	55	1.2637e-13
26	55	1.4453e-13
27	55	1.676e-13
28	55	1.9199e-13
29	55	2.1432e-13
30	55	2.3169e-13
31	55	2.4188e-13
32	55	2.4358e-13
33	55	2.3657e-13
34	55	2.2162e-13
35	55	2.0036e-13
36	55	1.749e-13
37	55	1.4753e-13
38	55	1.2035e-13
39	55	9.5054e-14
40	55	7.2773e-14
41	55	5.4099e-14
42	55	3.9133e-14
43	55	2.7626e-14
44	55	1.9108e-14
45	55	1.3022e-14
46	55	8.8111e-15
47	55	5.9822e-15
48	55	4.1294e-15
49	55	2.9399e-15
50	55	2.1842e-15
51	55	1.701e-15
52	55	1.3817e-15
53	55	1.1559e-15
54	55	9.8095e-16
55	55	8.3288e-16
56	55	7.0032e-16
57	55	5.7939e-16
58	55	4.7016e-16
59	55	3.7401e-16
60	55	2.9215e-16
61	55	2.2484e-16
62	55	1.7128e-16
63	55	1.2986e-16
0	56	1.2065e-10
1	56	9.4529e-11
2	56	7.4517e-11
3	56	5.9101e-11
4	56	4.707e-11
5	56	3.7521e-11
6	56	2.9818e-11
7	56	2.3536e-11
8	56	1.839e-11
9	56	1.4188e-11
10	56	1.0787e-11
11	56	8.0709e-12
12	56	5.9386e-12
13	56	4.2952e-12
14	56	3.0534e-12
15	56	2.1338e-12
16	56	1.4667e-12
17	56	9.9244e-13
18	56	6.622e-13
19	56	4.3713e-13
20	56	2.874e-13
21	56	1.9081e-13
22	56	1.313e-13
23	56	9.755e-14
24	56	8.1651e-14
25	56	7.8075e-14
26	56	8.2795e-14
27	56	9.2683e-14
28	56	1.0512e-13
29	56	1.1783e-13
30	56	1.2884e-13
31	56	1.3657e-13
32	56	1.3994e-13
33	56	1.3846e-13
34	56	1.3224e-13
35	56	1.2195e-13
36	56	1.0863e-13
37	56	9.3525e-14
38	56	7.7881e-14
39	56	6.2787e-14
40	56	4.9061e-14
41	56	3.721e-14
42	56	2.7442e-14
43	56	1.9728e-14
44	56	1.387e-14
45	56	9.5796e-15
46	56	6.5393e-15
47	56	4.4488e-15
48	56	3.0489e-15
49	56	2.1317e-15
50	56	1.5397e-15
51	56	1.1591e-15
52	56	9.1119e-16
53	56	7.4314e-16
54	56	6.2135e-16
55	56	5.2548e-16
56	56	4.4428e-16
57	56	3.7238e-16
58	56	3.0784e-16
59	56	2.5048e-16
60	56	2.007e-16
61	56	1.5873e-16
62	56	1.244e-16
63	56	9.7051e-17
0	57	9.1404e-11
1	57	7.3376e-11
2	57	5.9191e-11
3	57	4.7973e-11
4	57	3.8988e-11
5	57	3.1676e-11
6	57	2.5633e-11
7	57	2.0586e-11
8	57	1.6357e-11
9	57	1.2827e-11
10	57	9.9078e-12
11	57	7.529e-12
12	57	5.6239e-12
13	57	4.1274e-12
14	57	2.9758e-12
15	57	2.1078e-12
16	57	1.4673e-12
17	57	1.0044e-12
18	57	6.7677e-13
19	57	4.4966e-13
20	57	2.9562e-13
21	57	1.9365e-13
22	57	1.2819e-13
23	57	8.7984e-14
24	57	6.5117e-14
25	57	5.4059e-14
26	57	5.0936e-14
27	57	5.2952e-14
28	57	5.7986e-14
29	57	6.4338e-14
30	57	7.0612e-14
31	57	7.5684e-14
32	57	7.8727e-14
33	57	7.9249e-14
34	57	7.7109e-14
35	57	7.2498e-14
36	57	6.5875e-14
37	57	5.7875e-14
38	57	4.9191e-14
39	57	4.0483e-14
40	57	3.2291e-14
41	57	2.4995e-14
42	57	1.8807e-14
43	57	1.3783e-14
44	57	9.8666e-15
45	57	6.9249e-15
46	57	4.7893e-15
47	57	3.2861e-15
48	57	2.2567e-15
49	57	1.5679e-15
50	57	1.1149e-15
51	57	8.1982e-16
52	57	6.27e-16
53	57	4.983e-16
54	57	4.0852e-16
55	57	3.4171e-16
56	57	2.8832e-16
57	57	2.4308e-16
58	57	2.0344e-16
59	57	1.6842e-16
60	57	1.3779e-16
61	57	1.1154e-16
62	57	8.9606e-17
63	57	7.1701e-17
0	58	6.8569e-11
1	58	5.6191e-11
2	58	4.6238e-11
3	58	3.8194e-11
4	58	3.1612e-11
5	58	2.6138e-11
6	58	2.1515e-11
7	58	1.7569e-11
8	58	1.4191e-11
9	58	1.131e-11
10	58	8.8765e-12
11	58	6.8521e-12
12	58	5.1977e-12
13	58	3.8725e-12
14	58	2.8332e-12
15	58	2.0355e-12
16	58	1.4364e-12
17	58	9.9592e-13
18	58	6.7895e-13
19	58	4.5557e-13
20	58	3.0144e-13
21	58	1.9739e-13
22	58	1.2884e-13
23	58	8.4996e-14
24	58	5.8125e-14
25	58	4.2765e-14
26	58	3.5117e-14
27	58	3.2527e-14
28	58	3.3104e-14
29	58	3.5447e-14
30	58	3.8484e-14
31	58	4.1379e-14
32	58	4.3509e-14
33	58	4.4453e-14
34	58	4.4002e-14
35	58	4.2144e-14
36	58	3.9043e-14
37	58	3.4992e-14
38	58	3.0352e-14
39	58	2.5498e-14
40	58	2.0763e-14
41	58	1.6408e-14
42	58	1.26e-14
43	58	9.4214e-15
44	58	6.8755e-15
45	58	4.9131e-15
46	58	3.4527e-15
47	58	2.4e-15
48	58	1.6624e-15
49	58	1.1581e-15
50	58	8.1976e-16
51	58	5.9556e-16
52	58	4.4737e-16
53	58	3.4833e-16
54	58	2.8023e-16
55	58	2.3114e-16
56	58	1.936e-16
57	58	1.6315e-16
58	58	1.3734e-16
59	58	1.1495e-16
60	58	9.5469e-17
61	58	7.8683e-17
62	58	6.4471e-17
63	58	5.2672e-17
0	59	5.122e-11
1	59	4.2645e-11
2	59	3.565e-11
3	59	2.9911e-11
4	59	2.5142e-11
5	59	2.1113e-11
6	59	1.7651e-11
7	59	1.4642e-11
8	59	1.2014e-11
9	59	9.7276e-12
10	59	7.7566e-12
11	59	6.0826e-12
12	59	4.6865e-12
13	59	3.5458e-12
14	59	2.6336e-12
15	59	1.9201e-12
16	59	1.3744e-12
17	59	9.6609e-13
18	59	6.6718e-13
19	59	4.5299e-13
20	59	3.0272e-13
21	59	1.995e-13
22	59	1.3013e-13
23	59	8.4617e-14
24	59	5.5614e-14
25	59	3.7853e-14
26	59	2.7637e-14
27	59	2.2398e-14
28	59	2.0357e-14
29	59	2.0262e-14
30	59	2.1209e-14
31	59	2.2536e-14
32	59	2.3754e-14
33	59	2.4522e-14
34	59	2.4631e-14
35	59	2.3997e-14
36	59	2.2647e-14
37	59	2.0695e-14
38	59	1.8314e-14
39	59	1.5703e-14
40	59	1.3055e-14
41	59	1.0534e-14
42	59	8.26e-15
43	59	6.3048e-15
44	59	4.6949e-15
45	59	3.4206e-15
46	59	2.4478e-15
47	59	1.7292e-15
48	59	1.2137e-15
49	59	8.5328e-16
50	59	6.0638e-16
51	59	4.3964e-16
52	59	3.2768e-16
53	59	2.5209e-16
54	59	2.0007e-16
55	59	1.6301e-16
56	59	1.3532e-16
57	59	1.1354e-16
58	59	9.5629e-17
59	59	8.0445e-17
60	59	6.7402e-17
61	59	5.6207e-17
62	59	4.6697e-17
63	59	3.8731e-17
0	60	3.8334e-11
1	60	3.2247e-11
2	60	2.725e-11
3	60	2.3124e-11
4	60	1.9671e-11
5	60	1.673e-11
6	60	1.4176e-11
7	60	1.1927e-11
8	60	9.9324e-12
9	60	8.1651e-12
10	60	6.6122e-12
11	60	5.2668e-12
12	60	4.122e-12
13	60	3.1675e-12
14	60	2.389e-12
15	60	1.7683e-12
16	60	1.2846e-12
17	60	9.1598e-13
18	60	6.4135e-13
19	60	4.4116e-13
20	60	2.9833e-13
21	60	1.9857e-13
22	60	1.3035e-13
23	60	8.4696e-14
24	60	5.4864e-14
25	60	3.5909e-14
26	60	2.4304e-14
27	60	1.7583e-14
28	60	1.404e-14
29	60	1.2504e-14
30	60	1.2163e-14
31	60	1.2445e-14
32	60	1.2947e-14
33	60	1.3386e-14
34	60	1.3578e-14
35	60	1.342e-14
36	60	1.2882e-14
37	60	1.1993e-14
38	60	1.0823e-14
39	60	9.4694e-15
40	60	8.0371e-15
41	60	6.6225e-15
42	60	5.3039e-15
43	60	4.1351e-15
44	60	3.1445e-15
45	60	2.3385e-15
46	60	1.7068e-15
47	60	1.2282e-15
48	60	8.7643e-16
49	60	6.247e-16
50	60	4.4845e-16
51	60	3.2698e-16
52	60	2.4393e-16
53	60	1.8703e-16
54	60	1.475e-16
55	60	1.1928e-16
56	60	9.8338e-17
57	60	8.2108e-17
58	60	6.9004e-17
59	60	5.8092e-17
60	60	4.8845e-17
61	60	4.0973e-17
62	60	3.4302e-17
63	60	2.8705e-17
0	61	2.8919e-11
1	61	2.4436e-11
2	61	2.0758e-11
3	61	1.7727e-11
4	61	1.5197e-11
5	61	1.3043e-11
6	61	1.1171e-11
7	61	9.5131e-12
8	61	8.0278e-12
9	61	6.6936e-12
10	61	5.5016e-12
11	61	4.4496e-12
12	61	3.5368e-12
13	61	2.7605e-12
14	61	2.1147e-12
15	61	1.5895e-12
16	61	1.1722e-12
17	61	8.4835e-13
18	61	6.0259e-13
19	61	4.2027e-13
20	61	2.8795e-13
21	61	1.9396e-13
22	61	1.286e-13
23	61	8.4088e-14
24	61	5.4429e-14
25	61	3.512e-14
26	61	2.2883e-14
27	61	1.5391e-14
28	61	1.1021e-14
29	61	8.6606e-15
30	61	7.5515e-15
31	61	7.1753e-15
32	61	7.1768e-15
33	61	7.3132e-15
34	61	7.4224e-15
35	61	7.4043e-15
36	61	7.209e-15
37	61	6.8262e-15
38	61	6.2766e-15
39	61	5.6016e-15
40	61	4.853e-15
41	61	4.0841e-15
42	61	3.3417e-15
43	61	2.6623e-15
44	61	2.0689e-15
45	61	1.5721e-15
46	61	1.1718e-15
47	61	8.605e-16
48	61	6.2582e-16
49	61	4.5375e-16
50	61	3.3047e-16
51	61	2.4365e-16
52	61	1.8312e-16
53	61	1.4092e-16
54	61	1.1119e-16
55	61	8.9759e-17
56	61	7.3794e-17
57	61	6.144e-17
58	61	5.1525e-17
59	61	4.3334e-17
60	61	3.6446e-17
61	61	3.0617e-17
62	61	2.5695e-17
63	61	2.1572e-17
0	62	2.2098e-11
1	62	1.8656e-11
2	62	1.5845e-11
3	62	1.3545e-11
4	62	1.1644e-11
5	62	1.0043e-11
6	62	8.6631e-12
7	62	7.4463e-12
8	62	6.3541e-12
9	62	5.3656e-12
10	62	4.4714e-12
11	62	3.6696e-12
12	62	2.9613e-12
13	62	2.3473e-12
14	62	1.8263e-12
15	62	1.3942e-12
16	62	1.0442e-12
17	62	7.6721e-13
18	62	5.531e-13
19	62	3.9136e-13
20	62	2.7189e-13
21	62	1.8556e-13
22	62	1.2451e-13
23	62	8.2232e-14
24	62	5.3567e-14
25	62	3.4542e-14
26	62	2.22e-14
27	62	1.4397e-14
28	62	9.6171e-15
29	62	6.8119e-15
30	62	5.2652e-15
31	62	4.4932e-15
32	62	4.1706e-15
33	62	4.0791e-15
34	62	4.0739e-15
35	62	4.0623e-15
36	62	3.9898e-15
37	62	3.8312e-15
38	62	3.5835e-15
39	62	3.2594e-15
40	62	2.8815e-15
41	62	2.4766e-15
42	62	2.0708e-15
43	62	1.6866e-15
44	62	1.3403e-15
45	62	1.0415e-15
46	62	7.938e-16
47	62	5.9571e-16
48	62	4.4238e-16
49	62	3.2705e-16
50	62	2.4238e-16
51	62	1.8138e-16
52	62	1.3793e-16
53	62	1.0706e-16
54	62	8.4951e-17
55	62	6.8797e-17
56	62	5.6642e-17
57	62	4.7176e-17
58	62	3.9553e-17
59	62	3.3249e-17
60	62	2.7948e-17
61	62	2.3462e-17
62	62	1.9675e-17
63	62	1.6502e-17
0	63	1.715e-11
1	63	1.441e-11
2	63	1.218e-11
3	63	1.037e-11
4	63	8.8934e-12
5	63	7.6713e-12
6	63	6.6365e-12
7	63	5.7371e-12
8	63	4.9367e-12
9	63	4.2129e-12
10	63	3.5542e-12
11	63	2.9568e-12
12	63	2.4209e-12
13	63	1.9481e-12
14	63	1.5392e-12
15	63	1.1935e-12
16	63	9.0781e-13
17	63	6.7736e-13
18	63	4.9579e-13
19	63	3.5605e-13
20	63	2.5096e-13
21	63	1.7368e-13
22	63	1.1808e-13
23	63	7.8928e-14
24	63	5.1933e-14
25	63	3.3705e-14
26	63	2.1653e-14
27	63	1.3861e-14
28	63	8.9456e-15
29	63	5.9343e-15
30	63	4.1572e-15
31	63	3.1606e-15
32	63	2.6407e-15
33	63	2.3957e-15
34	63	2.293e-15
35	63	2.2467e-15
36	63	2.2036e-15
37	63	2.1337e-15
38	63	2.0239e-15
39	63	1.8731e-15
40	63	1.6885e-15
41	63	1.4818e-15
42	63	1.2663e-15
43	63	1.0548e-15
44	63	8.5769e-16
45	63	6.8215e-16
46	63	5.3213e-16
47	63	4.0862e-16
48	63	3.1028e-16
49	63	2.3429e-16
50	63	1.7704e-16
51	63	1.3477e-16
52	63	1.0398e-16
53	63	8.1647e-17
54	63	6.536e-17
55	63	5.3277e-17
56	63	4.407e-17
57	63	3.6826e-17
58	63	3.0943e-17
59	63	2.6044e-17
60	63	2.1898e-17
61	63	1.8371e-17
62	63	1.5378e-17
63	63	1.2859e-17


==> e1G.dat <==
0	0
1	0.016138
2	0.062666
3	0.027224
4	0.052848
5	0.067124
6	0.056748
7	0.053871
8	0.087035
9	0.034816
10	0.044294
11	0.034843
12	0.038994
13	0.038393
14	0.033397
15	0.030625
16	0.030901
17	0.023311
18	0.023343
19	0.020559
20	0.019866
21	0.018283
22	0.016372
23	0.014936
24	0.01381
25	0.012168
26	0.01137
27	0.010273
28	0.0095005
29	0.0086464
30	0.0078403
31	0.007146
32	0.0065228
33	0.0059115
34	0.0054162
35	0.0049212
36	0.0044963
37	0.0040894
38	0.0037197
39	0.0033872
40	0.0030845
41	0.002806
42	0.0025571
43	0.0023259
44	0.0021181
45	0.0019267
46	0.001753
47	0.0015952
48	0.0014514
49	0.0013204
50	0.0012015
51	0.0010928
52	0.00099425
53	0.00090427
54	0.00082249
55	0.0007481
56	0.0006804
57	0.00061879
58	0.00056275
59	0.00051174
60	0.00046536
61	0.00042315
62	0.00038477
63	0.00034985
64	0.0003181
65	0.00028922
66	0.00026295
67	0.00023906
68	0.00021733
69	0.00019758
70	0.00017961
71	0.00016328
72	0.00014842
73	0.00013492
74	0.00012264
75	0.00011148
76	0.00010133
77	9.2098e-05
78	8.3709e-05
79	7.6083e-05
80	6.915e-05
81	6.2848e-05
82	5.7119e-05
83	5.1911e-05
84	4.7178e-05
85	4.2875e-05
86	3.8964e-05
87	3.5409e-05
88	3.2179e-05
89	2.9242e-05
90	2.6573e-05
91	2.4147e-05
92	2.1943e-05
93	1.9939e-05
94	1.8118e-05
95	1.6463e-05
96	1.496e-05
97	1.3593e-05
98	1.2351e-05
99	1.1222e-05
100	1.0197e-05
101	9.2648e-06
102	8.418e-06
103	7.6484e-06
104	6.9491e-06
105	6.3137e-06
106	5.7363e-06
107	5.2117e-06
108	4.735e-06
109	4.3019e-06
110	3.9083e-06
111	3.5508e-06
112	3.2259e-06
113	2.9307e-06
114	2.6625e-06
115	2.4188e-06
116	2.1974e-06
117	1.9963e-06
118	1.8135e-06
119	1.6475e-06
120	1.4966e-06
121	1.3596e-06
122	1.2351e-06
123	1.122e-06
124	1.0192e-06
125	9.2588e-07
126	8.4107e-07
127	7.6402e-07
128	6.9403e-07
129	6.3044e-07
130	5.7268e-07
131	5.2021e-07
132	4.7254e-07
133	4.2923e-07
134	3.899e-07
135	3.5416e-07
136	3.217e-07
137	2.9221e-07
138	2.6543e-07
139	2.4109e-07
140	2.1899e-07
141	1.9891e-07
142	1.8068e-07
143	1.6411e-07
144	1.4906e-07
145	1.3539e-07
146	1.2298e-07
147	1.117e-07
148	1.0145e-07
149	9.2147e-08
150	8.3695e-08
151	7.6018e-08
152	6.9045e-08
153	6.2711e-08
154	5.6957e-08
155	5.1732e-08
156	4.6985e-08
157	4.2674e-08
158	3.8759e-08
159	3.5202e-08
160	3.1972e-08
161	2.9038e-08
162	2.6373e-08
163	2.3953e-08
164	2.1754e-08
165	1.9758e-08
166	1.7944e-08
167	1.6297e-08
168	1.4801e-08
169	1.3442e-08
170	1.2208e-08
171	1.1088e-08
172	1.007e-08
173	9.1451e-09
174	8.3055e-09
175	7.5429e-09
176	6.8503e-09
177	6.2213e-09
178	5.65e-09
179	5.1312e-09
180	4.66e-09
181	4.232e-09
182	3.8434e-09
183	3.4904e-09
184	3.1698e-09
185	2.8787e-09
186	2.6143e-09
187	2.3742e-09
188	2.1561e-09
189	1.958e-09
190	1.7782e-09
191	1.6148e-09
192	1.4665e-09
193	1.3318e-09
194	1.2094e-09
195	1.0983e-09
196	9.9739e-10
197	9.0575e-10
198	8.2253e-10
199	7.4696e-10
200	6.7832e-10
201	6.1599e-10
202	5.5939e-10
203	5.0799e-10
204	4.6131e-10
205	4.1892e-10
206	3.8042e-10
207	3.4546e-10
208	3.1371e-10
209	2.8488e-10
210	2.587e-10
211	2.3492e-10
212	2.1333e-10
213	1.9372e-10
214	1.7591e-10
215	1.5974e-10
216	1.4506e-10
217	1.3173e-10
218	1.1962e-10
219	1.0862e-10
220	9.8637e-11
221	8.9569e-11
222	8.1335e-11
223	7.3858e-11
224	6.7067e-11
225	6.0902e-11
226	5.5302e-11
227	5.0218e-11
228	4.5601e-11
229	4.1408e-11
230	3.7601e-11
231	3.4143e-11
232	3.1004e-11
233	2.8153e-11
234	2.5564e-11
235	2.3214e-11
236	2.1079e-11
237	1.9141e-11
238	1.738e-11
239	1.5782e-11
240	1.4331e-11
241	1.3013e-11
242	1.1816e-11
243	1.0729e-11
244	9.7427e-12
245	8.8466e-12
246	8.033e-12
247	7.2942e-12
248	6.6233e-12
249	6.0141e-12
250	5.4609e-12
251	4.9586e-12
252	4.5025e-12
253	4.0884e-12
254	3.7123e-12
255	3.3708e-12
256	3.0608e-12
257	2.7792e-12
258	2.5236e-12
259	2.2914e-12
260	2.0806e-12
261	1.8892e-12
262	1.7154e-12
263	1.5576e-12
264	1.4143e-12
265	1.2842e-12
266	1.1661e-12
267	1.0588e-12
268	9.6136e-13
269	8.7291e-13
270	7.926e-13
271	7.1968e-13
272	6.5346e-13
273	5.9334e-13
274	5.3874e-13
275	4.8917e-13
276	4.4416e-13
277	4.0329e-13
278	3.6618e-13
279	3.3249e-13
280	3.0189e-13
281	2.7411e-13
282	2.4889e-13
283	2.2599e-13
284	2.0519e-13
285	1.8631e-13
286	1.6916e-13
287	1.536e-13
288	1.3946e-13
289	1.2663e-13
290	1.1497e-13
291	1.0439e-13
292	9.4786e-14
293	8.6063e-14
294	7.8142e-14
295	7.095e-14
296	6.442e-14
297	5.8491e-14
298	5.3108e-14
299	4.822e-14
300	4.3782e-14


==> e2G.dat <==
0	0	0
1	0.0050832	0.0065207
2	0.01454	0.018819
3	0.014087	0.018215
4	0.016574	0.021425
5	0.010053	0.012917
6	0.012047	0.015485
7	0.021367	0.027594
8	0.018257	0.023518
9	0.013686	0.01753
10	0.015443	0.019777
11	0.015734	0.020124
12	0.014133	0.018021
13	0.013363	0.016993
14	0.014928	0.018989
15	0.014982	0.019033
16	0.0137	0.017344
17	0.013436	0.016971
18	0.013552	0.017092
19	0.013059	0.01643
20	0.012533	0.015726
21	0.012509	0.015669
22	0.012454	0.015574
23	0.012051	0.015032
24	0.011721	0.014583
25	0.011556	0.014349
26	0.011312	0.014014
27	0.011	0.013593
28	0.010776	0.013285
29	0.010596	0.013035
30	0.010359	0.012714
31	0.01011	0.012378
32	0.0099008	0.012093
33	0.009695	0.011814
34	0.0094715	0.011513
35	0.0092596	0.011228
36	0.0090663	0.010967
37	0.0088704	0.010704
38	0.0086707	0.010437
39	0.0084801	0.010182
40	0.0082966	0.0099367
41	0.0081128	0.0096921
42	0.007932	0.009452
43	0.0077581	0.0092213
44	0.0075881	0.0089961
45	0.0074199	0.0087739
46	0.0072555	0.0085573
47	0.0070956	0.008347
48	0.0069388	0.0081411
49	0.0067848	0.0079395
50	0.0066346	0.0077432
51	0.006488	0.0075519
52	0.0063443	0.0073649
53	0.0062036	0.0071822
54	0.0060663	0.0070042
55	0.0059319	0.0068305
56	0.0058004	0.0066608
57	0.0056718	0.0064953
58	0.0055461	0.0063339
59	0.0054232	0.0061764
60	0.005303	0.0060227
61	0.0051855	0.0058727
62	0.0050706	0.0057264
63	0.0049582	0.0055837
64	0.0048483	0.0054445
65	0.0047409	0.0053087
66	0.0046359	0.0051763
67	0.0045332	0.005047
68	0.0044328	0.004921
69	0.0043346	0.0047981
70	0.0042387	0.0046782
71	0.0041449	0.0045612
72	0.0040531	0.0044472
73	0.0039635	0.0043359
74	0.0038758	0.0042274
75	0.0037901	0.0041216
76	0.0037063	0.0040184
77	0.0036244	0.0039178
78	0.0035443	0.0038197
79	0.003466	0.003724
80	0.0033895	0.0036306
81	0.0033146	0.0035396
82	0.0032415	0.0034509
83	0.00317	0.0033643
84	0.0031001	0.0032799
85	0.0030317	0.0031976
86	0.0029649	0.0031174
87	0.0028996	0.0030391
88	0.0028357	0.0029628
89	0.0027733	0.0028884
90	0.0027123	0.0028159
91	0.0026526	0.0027451
92	0.0025943	0.0026762
93	0.0025372	0.0026089
94	0.0024815	0.0025434
95	0.002427	0.0024794
96	0.0023737	0.0024171
97	0.0023216	0.0023563
98	0.0022707	0.0022971
99	0.0022209	0.0022393
100	0.0021722	0.002183
101	0.0021246	0.002128
102	0.0020781	0.0020745
103	0.0020326	0.0020223
104	0.0019881	0.0019714
105	0.0019446	0.0019218
106	0.0019021	0.0018734
107	0.0018605	0.0018262
108	0.0018199	0.0017802
109	0.0017802	0.0017354
110	0.0017413	0.0016917
111	0.0017033	0.0016491
112	0.0016662	0.0016075
113	0.0016299	0.001567
114	0.0015944	0.0015275
115	0.0015596	0.0014891
116	0.0015257	0.0014515
117	0.0014925	0.0014149
118	0.0014601	0.0013793
119	0.0014283	0.0013445
120	0.0013973	0.0013106
121	0.001367	0.0012776
122	0.0013373	0.0012453
123	0.0013083	0.0012139
124	0.0012799	0.0011833
125	0.0012522	0.0011535
126	0.0012251	0.0011244
127	0.0011985	0.001096
128	0.0011726	0.0010684
129	0.0011472	0.0010414
130	0.0011224	0.0010151
131	0.0010982	0.00098952
132	0.0010745	0.00096455
133	0.0010513	0.00094021
134	0.0010286	0.00091648
135	0.0010064	0.00089335
136	0.0009847	0.0008708
137	0.00096348	0.00084881
138	0.00094273	0.00082739
139	0.00092244	0.0008065
140	0.00090259	0.00078613
141	0.00088318	0.00076628
142	0.0008642	0.00074693
143	0.00084564	0.00072807
144	0.00082748	0.00070968
145	0.00080972	0.00069176
146	0.00079235	0.00067429
147	0.00077536	0.00065725
148	0.00075874	0.00064065
149	0.00074249	0.00062447
150	0.0007266	0.00060869
151	0.00071105	0.00059331
152	0.00069584	0.00057832
153	0.00068096	0.00056371
154	0.00066641	0.00054947
155	0.00065218	0.00053558
156	0.00063826	0.00052205
157	0.00062464	0.00050885
158	0.00061132	0.00049599
159	0.00059829	0.00048346
160	0.00058554	0.00047124
161	0.00057308	0.00045933
162	0.00056088	0.00044771
163	0.00054895	0.0004364
164	0.00053727	0.00042536
165	0.00052586	0.00041461
166	0.00051468	0.00040413
167	0.00050376	0.00039391
168	0.00049307	0.00038395
169	0.00048261	0.00037424
170	0.00047237	0.00036478
171	0.00046236	0.00035556
172	0.00045257	0.00034656
173	0.00044299	0.0003378
174	0.00043361	0.00032926
175	0.00042444	0.00032093
176	0.00041547	0.00031281
177	0.00040669	0.0003049
178	0.0003981	0.00029719
179	0.00038969	0.00028967
180	0.00038147	0.00028234
181	0.00037342	0.0002752
182	0.00036555	0.00026824
183	0.00035785	0.00026145
184	0.00035031	0.00025484
185	0.00034294	0.00024839
186	0.00033572	0.00024211
187	0.00032866	0.00023598
188	0.00032175	0.00023001
189	0.00031499	0.00022419
190	0.00030837	0.00021852
191	0.0003019	0.00021299
192	0.00029556	0.0002076
193	0.00028936	0.00020235
194	0.00028329	0.00019722
195	0.00027736	0.00019223
196	0.00027155	0.00018737
197	0.00026586	0.00018263
198	0.00026029	0.000178
199	0.00025485	0.0001735
200	0.00024952	0.00016911
201	0.0002443	0.00016483
202	0.0002392	0.00016066
203	0.0002342	0.00015659
204	0.00022931	0.00015262
205	0.00022453	0.00014876
206	0.00021984	0.000145
207	0.00021526	0.00014132
208	0.00021077	0.00013775
209	0.00020638	0.00013426
210	0.00020209	0.00013086
211	0.00019788	0.00012755
212	0.00019376	0.00012432
213	0.00018973	0.00012117
214	0.00018579	0.0001181
215	0.00018193	0.00011511
216	0.00017815	0.0001122
217	0.00017445	0.00010936
218	0.00017083	0.00010659
219	0.00016728	0.00010389
220	0.00016381	0.00010126
221	0.00016042	9.8693e-05
222	0.00015709	9.6194e-05
223	0.00015384	9.3758e-05
224	0.00015065	9.1384e-05
225	0.00014753	8.9069e-05
226	0.00014448	8.6813e-05
227	0.00014149	8.4615e-05
228	0.00013857	8.2472e-05
229	0.0001357	8.0383e-05
230	0.0001329	7.8347e-05
231	0.00013015	7.6362e-05
232	0.00012747	7.4428e-05
233	0.00012483	7.2543e-05
234	0.00012226	7.0705e-05
235	0.00011974	6.8914e-05
236	0.00011727	6.7169e-05
237	0.00011485	6.5467e-05
238	0.00011248	6.3809e-05
239	0.00011017	6.2192e-05
240	0.0001079	6.0617e-05
241	0.00010568	5.9081e-05
242	0.0001035	5.7585e-05
243	0.00010138	5.6126e-05
244	9.9291e-05	5.4704e-05
245	9.725e-05	5.3318e-05
246	9.5251e-05	5.1967e-05
247	9.3295e-05	5.065e-05
248	9.1379e-05	4.9367e-05
249	8.9503e-05	4.8116e-05
250	8.7666e-05	4.6897e-05
251	8.5868e-05	4.5709e-05
252	8.4106e-05	4.4551e-05
253	8.2382e-05	4.3422e-05
254	8.0693e-05	4.2322e-05
255	7.904e-05	4.1249e-05
256	7.7421e-05	4.0204e-05
257	7.5835e-05	3.9185e-05
258	7.4283e-05	3.8192e-05
259	7.2762e-05	3.7224e-05
260	7.1273e-05	3.6281e-05
261	6.9815e-05	3.5362e-05
262	6.8388e-05	3.4466e-05
263	6.6989e-05	3.3592e-05
264	6.562e-05	3.2741e-05
265	6.4279e-05	3.1911e-05
266	6.2966e-05	3.1102e-05
267	6.168e-05	3.0314e-05
268	6.0421e-05	2.9546e-05
269	5.9188e-05	2.8797e-05
270	5.798e-05	2.8067e-05
271	5.6797e-05	2.7356e-05
272	5.5639e-05	2.6662e-05
273	5.4504e-05	2.5987e-05
274	5.3393e-05	2.5328e-05
275	5.2305e-05	2.4686e-05
276	5.1239e-05	2.406e-05
277	5.0195e-05	2.345e-05
278	4.9173e-05	2.2856e-05
279	4.8172e-05	2.2277e-05
280	4.7191e-05	2.1712e-05
281	4.6231e-05	2.1162e-05
282	4.529e-05	2.0625e-05
283	4.4369e-05	2.0102e-05
284	4.3466e-05	1.9593e-05
285	4.2582e-05	1.9096e-05
286	4.1717e-05	1.8612e-05
287	4.0869e-05	1.814e-05
288	4.0038e-05	1.768e-05
289	3.9225e-05	1.7232e-05
290	3.8428e-05	1.6795e-05
291	3.7647e-05	1.637e-05
292	3.6883e-05	1.5955e-05
293	3.6134e-05	1.555e-05
294	3.5401e-05	1.5156e-05
295	3.4682e-05	1.4772e-05
296	3.3978e-05	1.4397e-05
297	3.3289e-05	1.4032e-05
298	3.2614e-05	1.3676e-05
299	3.1952e-05	1.333e-05
300	3.1305e-05	1.2992e-05


==> e3G.dat <==
0	0	0
1	0.0050832	0.0065207
2	0.01454	0.018819
3	0.014087	0.018215
4	0.016574	0.021425
5	0.010053	0.012917
6	0.012047	0.015485
7	0.021367	0.027594
8	0.018257	0.023518
9	0.013686	0.01753
10	0.015443	0.019777
11	0.015734	0.020124
12	0.014133	0.018021
13	0.013363	0.016993
14	0.014928	0.018989
15	0.014982	0.019033
16	0.0137	0.017344
17	0.013436	0.016971
18	0.013552	0.017092
19	0.013059	0.01643
20	0.012533	0.015726
21	0.012509	0.015669
22	0.012454	0.015574
23	0.012051	0.015032
24	0.011721	0.014583
25	0.011556	0.014349
26	0.011312	0.014014
27	0.011	0.013593
28	0.010776	0.013285
29	0.010596	0.013035
30	0.010359	0.012714
31	0.01011	0.012378
32	0.0099008	0.012093
33	0.009695	0.011814
34	0.0094715	0.011513
35	0.0092596	0.011228
36	0.0090663	0.010967
37	0.0088704	0.010704
38	0.0086707	0.010437
39	0.0084801	0.010182
40	0.0082966	0.0099367
41	0.0081128	0.0096921
42	0.007932	0.009452
43	0.0077581	0.0092213
44	0.0075881	0.0089961
45	0.0074199	0.0087739
46	0.0072555	0.0085573
47	0.0070956	0.008347
48	0.0069388	0.0081411
49	0.0067848	0.0079395
50	0.0066346	0.0077432
51	0.006488	0.0075519
52	0.0063443	0.0073649
53	0.0062036	0.0071822
54	0.0060663	0.0070042
55	0.0059319	0.0068305
56	0.0058004	0.0066608
57	0.0056718	0.0064953
58	0.0055461	0.0063339
59	0.0054232	0.0061764
60	0.005303	0.0060227
61	0.0051855	0.0058727
62	0.0050706	0.0057264
63	0.0049582	0.0055837
64	0.0048483	0.0054445
65	0.0047409	0.0053087
66	0.0046359	0.0051763
67	0.0045332	0.005047
68	0.0044328	0.004921
69	0.0043346	0.0047981
70	0.0042387	0.0046782
71	0.0041449	0.0045612
72	0.0040531	0.0044472
73	0.0039635	0.0043359
74	0.0038758	0.0042274
75	0.0037901	0.0041216
76	0.0037063	0.0040184
77	0.0036244	0.0039178
78	0.0035443	0.0038197
79	0.003466	0.003724
80	0.0033895	0.0036306
81	0.0033146	0.0035396
82	0.0032415	0.0034509
83	0.00317	0.0033643
84	0.0031001	0.0032799
85	0.0030317	0.0031976
86	0.0029649	0.0031174
87	0.0028996	0.0030391
88	0.0028357	0.0029628
89	0.0027733	0.0028884
90	0.0027123	0.0028159
91	0.0026526	0.0027451
92	0.0025943	0.0026762
93	0.0025372	0.0026089
94	0.0024815	0.0025434
95	0.002427	0.0024794
96	0.0023737	0.0024171
97	0.0023216	0.0023563
98	0.0022707	0.0022971
99	0.0022209	0.0022393
100	0.0021722	0.002183
101	0.0021246	0.002128
102	0.0020781	0.0020745
103	0.0020326	0.0020223
104	0.0019881	0.0019714
105	0.0019446	0.0019218
106	0.0019021	0.0018734
107	0.0018605	0.0018262
108	0.0018199	0.0017802
109	0.0017802	0.0017354
110	0.0017413	0.0016917
111	0.0017033	0.0016491
112	0.0016662	0.0016075
113	0.0016299	0.001567
114	0.0015944	0.0015275
115	0.0015596	0.0014891
116	0.0015257	0.0014515
117	0.0014925	0.0014149
118	0.0014601	0.0013793
119	0.0014283	0.0013445
120	0.0013973	0.0013106
121	0.001367	0.0012776
122	0.0013373	0.0012453
123	0.0013083	0.0012139
124	0.0012799	0.0011833
125	0.0012522	0.0011535
126	0.0012251	0.0011244
127	0.0011985	0.001096
128	0.0011726	0.0010684
129	0.0011472	0.0010414
130	0.0011224	0.0010151
131	0.0010982	0.00098952
132	0.0010745	0.00096455
133	0.0010513	0.00094021
134	0.0010286	0.00091648
135	0.0010064	0.00089335
136	0.0009847	0.0008708
137	0.00096348	0.00084881
138	0.00094273	0.00082739
139	0.00092244	0.0008065
140	0.00090259	0.00078613
141	0.00088318	0.00076628
142	0.0008642	0.00074693
143	0.00084564	0.00072807
144	0.00082748	0.00070968
145	0.00080972	0.00069176
146	0.00079235	0.00067429
147	0.00077536	0.00065725
148	0.00075874	0.00064065
149	0.00074249	0.00062447
150	0.0007266	0.00060869
151	0.00071105	0.00059331
152	0.00069584	0.00057832
153	0.00068096	0.00056371
154	0.00066641	0.00054947
155	0.00065218	0.00053558
156	0.00063826	0.00052205
157	0.00062464	0.00050885
158	0.00061132	0.00049599
159	0.00059829	0.00048346
160	0.00058554	0.00047124
161	0.00057308	0.00045933
162	0.00056088	0.00044771
163	0.00054895	0.0004364
164	0.00053727	0.00042536
165	0.00052586	0.00041461
166	0.00051468	0.00040413
167	0.00050376	0.00039391
168	0.00049307	0.00038395
169	0.00048261	0.00037424
170	0.00047237	0.00036478
171	0.00046236	0.00035556
172	0.00045257	0.00034656
173	0.00044299	0.0003378
174	0.00043361	0.00032926
175	0.00042444	0.00032093
176	0.00041547	0.00031281
177	0.00040669	0.0003049
178	0.0003981	0.00029719
179	0.00038969	0.00028967
180	0.00038147	0.00028234
181	0.00037342	0.0002752
182	0.00036555	0.00026824
183	0.00035785	0.00026145
184	0.00035031	0.00025484
185	0.00034294	0.00024839
186	0.00033572	0.00024211
187	0.00032866	0.00023598
188	0.00032175	0.00023001
189	0.00031499	0.00022419
190	0.00030837	0.00021852
191	0.0003019	0.00021299
192	0.00029556	0.0002076
193	0.00028936	0.00020235
194	0.00028329	0.00019722
195	0.00027736	0.00019223
196	0.00027155	0.00018737
197	0.00026586	0.00018263
198	0.00026029	0.000178
199	0.00025485	0.0001735
200	0.00024952	0.00016911
201	0.0002443	0.00016483
202	0.0002392	0.00016066
203	0.0002342	0.00015659
204	0.00022931	0.00015262
205	0.00022453	0.00014876
206	0.00021984	0.000145
207	0.00021526	0.00014132
208	0.00021077	0.00013775
209	0.00020638	0.00013426
210	0.00020209	0.00013086
211	0.00019788	0.00012755
212	0.00019376	0.00012432
213	0.00018973	0.00012117
214	0.00018579	0.0001181
215	0.00018193	0.00011511
216	0.00017815	0.0001122
217	0.00017445	0.00010936
218	0.00017083	0.00010659
219	0.00016728	0.00010389
220	0.00016381	0.00010126
221	0.00016042	9.8693e-05
222	0.00015709	9.6194e-05
223	0.00015384	9.3758e-05
224	0.00015065	9.1384e-05
225	0.00014753	8.9069e-05
226	0.00014448	8.6813e-05
227	0.00014149	8.4615e-05
228	0.00013857	8.2472e-05
229	0.0001357	8.0383e-05
230	0.0001329	7.8347e-05
231	0.00013015	7.6362e-05
232	0.00012747	7.4428e-05
233	0.00012483	7.2543e-05
234	0.00012226	7.0705e-05
235	0.00011974	6.8914e-05
236	0.00011727	6.7169e-05
237	0.00011485	6.5467e-05
238	0.00011248	6.3809e-05
239	0.00011017	6.2192e-05
240	0.0001079	6.0617e-05
241	0.00010568	5.9081e-05
242	0.0001035	5.7585e-05
243	0.00010138	5.6126e-05
244	9.9291e-05	5.4704e-05
245	9.725e-05	5.3318e-05
246	9.5251e-05	5.1967e-05
247	9.3295e-05	5.065e-05
248	9.1379e-05	4.9367e-05
249	8.9503e-05	4.8116e-05
250	8.7666e-05	4.6897e-05
251	8.5868e-05	4.5709e-05
252	8.4106e-05	4.4551e-05
253	8.2382e-05	4.3422e-05
254	8.0693e-05	4.2322e-05
255	7.904e-05	4.1249e-05
256	7.7421e-05	4.0204e-05
257	7.5835e-05	3.9185e-05
258	7.4283e-05	3.8192e-05
259	7.2762e-05	3.7224e-05
260	7.1273e-05	3.6281e-05
261	6.9815e-05	3.5362e-05
262	6.8388e-05	3.4466e-05
263	6.6989e-05	3.3592e-05
264	6.562e-05	3.2741e-05
265	6.4279e-05	3.1911e-05
266	6.2966e-05	3.1102e-05
267	6.168e-05	3.0314e-05
268	6.0421e-05	2.9546e-05
269	5.9188e-05	2.8797e-05
270	5.798e-05	2.8067e-05
271	5.6797e-05	2.7356e-05
272	5.5639e-05	2.6662e-05
273	5.4504e-05	2.5987e-05
274	5.3393e-05	2.5328e-05
275	5.2305e-05	2.4686e-05
276	5.1239e-05	2.406e-05
277	5.0195e-05	2.345e-05
278	4.9173e-05	2.2856e-05
279	4.8172e-05	2.2277e-05
280	4.7191e-05	2.1712e-05
281	4.6231e-05	2.1162e-05
282	4.529e-05	2.0625e-05
283	4.4369e-05	2.0102e-05
284	4.3466e-05	1.9593e-05
285	4.2582e-05	1.9096e-05
286	4.1717e-05	1.8612e-05
287	4.0869e-05	1.814e-05
288	4.0038e-05	1.768e-05
289	3.9225e-05	1.7232e-05
290	3.8428e-05	1.6795e-05
291	3.7647e-05	1.637e-05
292	3.6883e-05	1.5955e-05
293	3.6134e-05	1.555e-05
294	3.5401e-05	1.5156e-05
295	3.4682e-05	1.4772e-05
296	3.3978e-05	1.4397e-05
297	3.3289e-05	1.4032e-05
298	3.2614e-05	1.3676e-05
299	3.1952e-05	1.333e-05
300	3.1305e-05	1.2992e-05


==> e_2D_G.dat <==
0	0	0
1	0	0.060675
2	0	0.093747
3	0	0.007787
4	0	0.0061043
5	0	0.00059812
6	0	0.0003152
7	0	3.8217e-05
8	0	1.5892e-05
9	0	2.2567e-06
10	0	7.9295e-07
11	0	1.2614e-07
12	0	3.9323e-08
13	0	6.8198e-09
14	0	1.95e-09
15	0	3.608e-10
16	0	9.6788e-11
17	0	1.8786e-11
18	0	4.807e-12
19	0	9.6689e-13
20	0	2.3888e-13
21	0	4.9353e-14
22	0	1.1886e-14
23	0	2.5031e-15
24	0	5.9382e-16
25	0	1.2611e-16
26	0	3.0032e-17
27	0	6.1475e-18
28	0	1.4904e-18
29	0	2.3433e-19
30	0	4.9132e-20
31	0	9.7635e-21
32	0	1.9249e-21
33	0	6.8263e-22
34	0	2.686e-21
35	0	4.7786e-22
36	0	6.3341e-21
37	0	4.8173e-21
38	0	8.8356e-21
39	0	3.9218e-21
40	0	4.0679e-21
41	0	6.0874e-22
42	0	1.7743e-21
43	0	1.2782e-22
44	0	9.8996e-23
45	0	1.3182e-21
46	0	7.1292e-22
47	0	3.908e-22
48	0	2.1461e-22
49	0	2.9716e-22
50	0	2.5368e-22
51	0	3.1892e-22
52	0	3.8114e-22
53	0	2.4097e-22
54	0	2.779e-22
55	0	1.1121e-22
56	0	9.751e-23
57	0	6.6188e-23
58	0	4.1362e-23
59	0	4.8398e-23
60	0	2.2327e-23
61	0	4.6795e-23
62	0	3.8498e-23
63	0	4.213e-23
0	1	0.084676
1	1	0.051968
2	1	0.10095
3	1	0.014079
4	1	0.012741
5	1	0.00168
6	1	0.001011
7	1	0.0001474
8	1	6.7921e-05
9	1	1.1087e-05
10	1	4.2498e-06
11	1	7.5426e-07
12	1	2.5342e-07
13	1	4.8064e-08
14	1	1.4678e-08
15	1	2.9292e-09
16	1	8.3338e-10
17	1	1.7268e-10
18	1	4.6595e-11
19	1	9.9258e-12
20	1	2.574e-12
21	1	5.5948e-13
22	1	1.408e-13
23	1	3.1037e-14
24	1	7.6379e-15
25	1	1.6973e-15
26	1	4.1038e-16
27	1	9.104e-17
28	1	2.15e-17
29	1	4.7042e-18
30	1	1.0469e-18
31	1	2.502e-19
32	1	5.0468e-20
33	1	1.8342e-20
34	1	1.7309e-21
35	1	2.2307e-21
36	1	1.3487e-21
37	1	9.3681e-22
38	1	8.6666e-22
39	1	2.6883e-21
40	1	6.0139e-22
41	1	6.4623e-22
42	1	7.0195e-22
43	1	1.5925e-22
44	1	6.4028e-22
45	1	3.9008e-22
46	1	5.8598e-22
47	1	2.7776e-22
48	1	1.2364e-22
49	1	1.5316e-22
50	1	1.4857e-22
51	1	2.8115e-22
52	1	2.444e-22
53	1	2.0479e-22
54	1	1.6556e-22
55	1	9.8975e-23
56	1	2.1911e-23
57	1	2.482e-23
58	1	2.5953e-24
59	1	1.6794e-23
60	1	1.6117e-23
61	1	1.8491e-23
62	1	1.4731e-23
63	1	1.2085e-23
0	2	0.085379
1	2	0.091045
2	2	0.11754
3	2	0.025991
4	2	0.020781
5	2	0.0036836
6	2	0.002142
7	2	0.00038738
8	2	0.0001805
9	2	3.441e-05
10	2	1.3582e-05
11	2	2.7163e-06
12	2	9.4764e-07
13	2	1.9766e-07
14	2	6.2865e-08
15	2	1.3567e-08
16	2	4.022e-09
17	2	8.9036e-10
18	2	2.5016e-10
19	2	5.6423e-11
20	2	1.5214e-11
21	2	3.4775e-12
22	2	9.0841e-13
23	2	2.0954e-13
24	2	5.3421e-14
25	2	1.239e-14
26	2	3.101e-15
27	2	7.1933e-16
28	2	1.7728e-16
29	2	4.0682e-17
30	2	9.7438e-18
31	2	2.2276e-18
32	2	4.8829e-19
33	2	1.2699e-19
34	2	1.2613e-20
35	2	9.417e-21
36	2	9.8969e-22
37	2	4.3765e-22
38	2	7.693e-22
39	2	1.0432e-21
40	2	1.3605e-21
41	2	1.9558e-22
42	2	6.8663e-22
43	2	8.2653e-22
44	2	1.5486e-22
45	2	2.5535e-22
46	2	6.1751e-22
47	2	1.1823e-22
48	2	1.3673e-22
49	2	2.4846e-22
50	2	4.8176e-23
51	2	2.9278e-22
52	2	9.2726e-23
53	2	1.2996e-22
54	2	1.88e-22
55	2	7.8343e-23
56	2	7.8291e-23
57	2	4.6069e-25
58	2	3.2927e-23
59	2	2.0101e-23
60	2	2.073e-23
61	2	7.1515e-24
62	2	9.4167e-24
63	2	9.8827e-24
0	3	0.0095
1	3	0.015262
2	3	0.028203
3	3	0.020419
4	3	0.017373
5	3	0.0047461
6	3	0.0028725
7	3	0.00066743
8	3	0.00032177
9	3	7.3013e-05
10	3	2.9881e-05
11	3	6.8057e-06
12	3	2.466e-06
13	3	5.6953e-07
14	3	1.8829e-07
15	3	4.4131e-08
16	3	1.3598e-08
17	3	3.2246e-09
18	3	9.4098e-10
19	3	2.2508e-10
20	3	6.2959e-11
21	3	1.5146e-11
22	3	4.0985e-12
23	3	9.892e-13
24	3	2.6078e-13
25	3	6.3011e-14
26	3	1.6267e-14
27	3	3.9255e-15
28	3	9.9479e-16
29	3	2.3962e-16
30	3	5.9376e-17
31	3	1.4529e-17
32	3	3.449e-18
33	3	9.1621e-19
34	3	1.978e-19
35	3	6.7846e-20
36	3	1.2193e-20
37	3	6.1241e-21
38	3	2.5169e-21
39	3	3.6533e-22
40	3	3.0369e-22
41	3	6.1047e-23
42	3	5.1417e-22
43	3	2.9315e-22
44	3	1.8942e-22
45	3	2.1548e-22
46	3	2.8792e-22
47	3	2.0438e-22
48	3	1.2684e-23
49	3	1.0289e-22
50	3	1.3486e-22
51	3	4.9447e-23
52	3	1.0485e-22
53	3	1.343e-22
54	3	5.4e-23
55	3	6.6901e-23
56	3	5.7723e-24
57	3	6.8059e-24
58	3	4.4146e-24
59	3	7.188e-24
60	3	1.0903e-23
61	3	6.4057e-24
62	3	5.7554e-24
63	3	3.6143e-24
0	4	0.0049202
1	4	0.010335
2	4	0.018702
3	4	0.015957
4	4	0.01277
5	4	0.0050277
6	4	0.0030211
7	4	0.00090464
8	4	0.0004447
9	4	0.00012062
10	4	5.0858e-05
11	4	1.3246e-05
12	4	4.969e-06
13	4	1.2744e-06
14	4	4.3706e-07
15	4	1.1148e-07
16	4	3.565e-08
17	4	9.0693e-09
18	4	2.7454e-09
19	4	6.9706e-10
20	4	2.0207e-10
21	4	5.1193e-11
22	4	1.4338e-11
23	4	3.6223e-12
24	4	9.87e-13
25	4	2.485e-13
26	4	6.622e-14
27	4	1.6601e-14
28	4	4.343e-15
29	4	1.0834e-15
30	4	2.7843e-16
31	4	6.955e-17
32	4	1.7407e-17
33	4	4.4563e-18
34	4	1.0484e-18
35	4	2.8897e-19
36	4	5.8475e-20
37	4	2.0895e-20
38	4	4.606e-21
39	4	1.8367e-21
40	4	1.6065e-21
41	4	3.9031e-22
42	4	5.4685e-22
43	4	2.8447e-22
44	4	1.7113e-22
45	4	7.327e-23
46	4	7.4494e-23
47	4	1.5358e-22
48	4	1.0169e-22
49	4	1.9192e-22
50	4	7.5217e-23
51	4	2.4165e-23
52	4	6.1683e-23
53	4	7.9349e-23
54	4	5.7869e-23
55	4	1.9854e-23
56	4	4.4463e-23
57	4	1.2925e-23
58	4	5.5343e-24
59	4	1.4229e-24
60	4	8.586e-24
61	4	5.4677e-25
62	4	8.8758e-24
63	4	1.0667e-24
0	5	0.00060647
1	5	0.001618
2	5	0.0036555
3	5	0.004583
4	5	0.0050641
5	5	0.0035232
6	5	0.0023086
7	5	0.00092455
8	5	0.00047763
9	5	0.00015695
10	5	6.9039e-05
11	5	2.0685e-05
12	5	8.0805e-06
13	5	2.3093e-06
14	5	8.2395e-07
15	5	2.2921e-07
16	5	7.6185e-08
17	5	2.082e-08
18	5	6.5432e-09
19	5	1.7652e-09
20	5	5.3051e-10
21	5	1.4162e-10
22	5	4.1063e-11
23	5	1.0862e-11
24	5	3.059e-12
25	5	8.0247e-13
26	5	2.2065e-13
27	5	5.7421e-14
28	5	1.5474e-14
29	5	3.9988e-15
30	5	1.0581e-15
31	5	2.7316e-16
32	5	7.0771e-17
33	5	1.8531e-17
34	5	4.6409e-18
35	5	1.2644e-18
36	5	3.0233e-19
37	5	9.1885e-20
38	5	2.2658e-20
39	5	8.9601e-21
40	5	2.9698e-21
41	5	1.4655e-21
42	5	6.8974e-22
43	5	1.9605e-22
44	5	1.1195e-23
45	5	3.5476e-23
46	5	4.2512e-23
47	5	1.2179e-22
48	5	1.3358e-23
49	5	1.3162e-22
50	5	1.5288e-23
51	5	2.5376e-23
52	5	8.534e-24
53	5	2.9894e-23
54	5	2.0467e-23
55	5	9.8699e-24
56	5	1.0404e-23
57	5	3.4037e-24
58	5	5.8272e-24
59	5	1.0453e-24
60	5	3.7908e-24
61	5	7.5748e-24
62	5	5.6493e-24
63	5	1.9017e-24
0	6	0.00021665
1	6	0.00070382
2	6	0.0016975
3	6	0.002395
4	6	0.002747
5	6	0.0021566
6	6	0.0015146
7	6	0.00077846
8	6	0.00042558
9	6	0.00016852
10	6	7.7894e-05
11	6	2.6854e-05
12	6	1.0982e-05
13	6	3.5004e-06
14	6	1.304e-06
15	6	3.96e-07
16	6	1.3713e-07
17	6	4.0292e-08
18	6	1.3167e-08
19	6	3.7764e-09
20	6	1.178e-09
21	6	3.3153e-10
22	6	9.9581e-11
23	6	2.7593e-11
24	6	8.0358e-12
25	6	2.1971e-12
26	6	6.2369e-13
27	6	1.6851e-13
28	6	4.6823e-14
29	6	1.2519e-14
30	6	3.4141e-15
31	6	9.0631e-16
32	6	2.4251e-16
33	6	6.4346e-17
34	6	1.677e-17
35	6	4.4898e-18
36	6	1.1247e-18
37	6	3.1473e-19
38	6	7.7409e-20
39	6	2.5706e-20
40	6	7.7811e-21
41	6	3.5369e-21
42	6	1.642e-21
43	6	5.9567e-22
44	6	3.9394e-22
45	6	4.3146e-24
46	6	5.4088e-23
47	6	1.0107e-23
48	6	3.5722e-23
49	6	2.953e-23
50	6	5.0591e-23
51	6	2.3018e-23
52	6	4.1504e-23
53	6	2.7932e-24
54	6	2.7359e-23
55	6	1.2771e-23
56	6	1.1838e-23
57	6	3.2778e-24
58	6	7.2076e-24
59	6	3.2762e-24
60	6	1.3062e-24
61	6	3.4884e-27
62	6	3.0426e-25
63	6	1.9406e-24
0	7	3.3164e-05
1	7	0.00012428
2	7	0.00034173
3	7	0.00059164
4	7	0.00083409
5	7	0.00086544
6	7	0.00076254
7	7	0.00051255
8	7	0.00031101
9	7	0.00014899
10	7	7.3834e-05
11	7	2.9332e-05
12	7	1.2688e-05
13	7	4.5151e-06
14	7	1.7669e-06
15	7	5.8619e-07
16	7	2.1231e-07
17	7	6.7109e-08
18	7	2.2862e-08
19	7	6.975e-09
20	7	2.262e-09
21	7	6.7148e-10
22	7	2.0919e-10
23	7	6.0741e-11
24	7	1.8308e-11
25	7	5.2184e-12
26	7	1.5301e-12
27	7	4.2924e-13
28	7	1.2297e-13
29	7	3.4026e-14
30	7	9.5536e-15
31	7	2.6161e-15
32	7	7.2071e-16
33	7	1.9631e-16
34	7	5.2938e-17
35	7	1.4439e-17
36	7	3.7999e-18
37	7	1.0589e-18
38	7	2.7757e-19
39	7	8.4196e-20
40	7	2.4933e-20
41	7	8.8526e-21
42	7	3.6369e-21
43	7	1.3525e-21
44	7	7.1016e-22
45	7	2.51e-22
46	7	1.5541e-22
47	7	2.0512e-23
48	7	3.9018e-23
49	7	2.2476e-23
50	7	3.3161e-23
51	7	1.4789e-23
52	7	3.0133e-23
53	7	7.7326e-24
54	7	1.1954e-23
55	7	5.0281e-24
56	7	8.5176e-24
57	7	1.7649e-24
58	7	9.1224e-24
59	7	2.2202e-24
60	7	3.0143e-24
61	7	1.9529e-25
62	7	5.5082e-25
63	7	8.4627e-25
0	8	9.785e-06
1	8	4.2273e-05
2	8	0.00012505
3	8	0.00023856
4	8	0.00035917
5	8	0.0004075
6	8	0.00038698
7	8	0.00029403
8	8	0.00019885
9	8	0.00011221
10	8	6.0376e-05
11	8	2.7477e-05
12	8	1.2691e-05
13	8	5.035e-06
14	8	2.0832e-06
15	8	7.5489e-07
16	8	2.8721e-07
17	8	9.7689e-08
18	8	3.4798e-08
19	8	1.1298e-08
20	8	3.8171e-09
21	8	1.1957e-09
22	8	3.8693e-10
23	8	1.1777e-10
24	8	3.678e-11
25	8	1.0933e-11
26	8	3.3142e-12
27	8	9.6562e-13
28	8	2.8544e-13
29	8	8.1746e-14
30	8	2.3647e-14
31	8	6.6761e-15
32	8	1.8935e-15
33	8	5.2873e-16
34	8	1.4695e-16
35	8	4.072e-17
36	8	1.1073e-17
37	8	3.0768e-18
38	8	8.2819e-19
39	8	2.395e-19
40	8	6.8482e-20
41	8	2.2146e-20
42	8	8.3352e-21
43	8	2.9245e-21
44	8	1.5771e-21
45	8	5.3071e-22
46	8	3.6789e-22
47	8	7.4128e-23
48	8	5.7552e-23
49	8	1.1729e-23
50	8	2.7263e-23
51	8	7.2847e-24
52	8	2.4392e-23
53	8	8.8471e-24
54	8	1.6365e-23
55	8	6.6417e-24
56	8	4.4651e-24
57	8	1.0172e-24
58	8	1.8974e-24
59	8	6.015e-25
60	8	8.0425e-25
61	8	1.7039e-24
62	8	6.7876e-25
63	8	1.0769e-26
0	9	1.6657e-06
1	9	8.0662e-06
2	9	2.6411e-05
3	9	5.7615e-05
4	9	9.9689e-05
5	9	0.000134
6	9	0.0001504
7	9	0.00013752
8	9	0.0001084
9	9	7.1647e-05
10	9	4.2788e-05
11	9	2.2221e-05
12	9	1.1096e-05
13	9	4.9007e-06
14	9	2.1602e-06
15	9	8.5477e-07
16	9	3.4334e-07
17	9	1.2569e-07
18	9	4.6975e-08
19	9	1.6235e-08
20	9	5.7288e-09
21	9	1.8942e-09
22	9	6.3788e-10
23	9	2.0361e-10
24	9	6.5968e-11
25	9	2.0458e-11
26	9	6.4172e-12
27	9	1.9424e-12
28	9	5.9283e-13
29	9	1.7577e-13
30	9	5.2398e-14
31	9	1.5268e-14
32	9	4.457e-15
33	9	1.2805e-15
34	9	3.664e-16
35	9	1.0413e-16
36	9	2.9237e-17
37	9	8.2768e-18
38	9	2.2993e-18
39	9	6.6118e-19
40	9	1.8886e-19
41	9	5.684e-20
42	9	1.9015e-20
43	9	6.0621e-21
44	9	2.8206e-21
45	9	9.1291e-22
46	9	5.3707e-22
47	9	1.5814e-22
48	9	8.5832e-23
49	9	1.8411e-23
50	9	3.2293e-23
51	9	1.0548e-23
52	9	9.8716e-24
53	9	5.3581e-24
54	9	1.1553e-23
55	9	5.6219e-24
56	9	4.4005e-24
57	9	2.8579e-24
58	9	6.7545e-25
59	9	1.3361e-24
60	9	1.4059e-24
61	9	6.915e-25
62	9	1.8943e-24
63	9	4.1919e-26
0	10	4.3312e-07
1	10	2.3498e-06
2	10	8.2674e-06
3	10	1.9586e-05
4	10	3.6294e-05
5	10	5.2714e-05
6	10	6.3658e-05
7	10	6.3633e-05
8	10	5.4956e-05
9	10	4.0683e-05
10	10	2.6998e-05
11	10	1.5794e-05
12	10	8.5955e-06
13	10	4.21e-06
14	10	1.9906e-06
15	10	8.5912e-07
16	10	3.6616e-07
17	10	1.4423e-07
18	10	5.6766e-08
19	10	2.0888e-08
20	10	7.7184e-09
21	10	2.6948e-09
22	10	9.4616e-10
23	10	3.1684e-10
24	10	1.0665e-10
25	10	3.4519e-11
26	10	1.1217e-11
27	10	3.5286e-12
28	10	1.1129e-12
29	10	3.4174e-13
30	10	1.0506e-13
31	10	3.1602e-14
32	10	9.4983e-15
33	10	2.8075e-15
34	10	8.2644e-16
35	10	2.4067e-16
36	10	6.9494e-17
37	10	2.0029e-17
38	10	5.7021e-18
39	10	1.6449e-18
40	10	4.7197e-19
41	10	1.3877e-19
42	10	4.3781e-20
43	10	1.3386e-20
44	10	5.5867e-21
45	10	1.7064e-21
46	10	9.6098e-22
47	10	2.6772e-22
48	10	1.7849e-22
49	10	3.1982e-23
50	10	3.1243e-23
51	10	7.4176e-24
52	10	1.1161e-23
53	10	5.7699e-24
54	10	4.7122e-24
55	10	2.6166e-24
56	10	4.4311e-24
57	10	2.9793e-24
58	10	2.4351e-24
59	10	1.3446e-24
60	10	1.845e-24
61	10	6.3906e-25
62	10	1.0879e-24
63	10	2.0992e-26
0	11	7.9746e-08
1	11	4.7364e-07
2	11	1.8045e-06
3	11	4.7141e-06
4	11	9.6757e-06
5	11	1.5808e-05
6	11	2.1564e-05
7	11	2.4603e-05
8	11	2.4151e-05
9	11	2.0362e-05
10	11	1.5153e-05
11	11	9.9346e-06
12	11	5.9414e-06
13	11	3.2169e-06
14	11	1.6423e-06
15	11	7.7223e-07
16	11	3.5095e-07
17	11	1.4873e-07
18	11	6.1861e-08
19	11	2.4242e-08
20	11	9.4048e-09
21	11	3.4687e-09
22	11	1.2723e-09
23	11	4.4716e-10
24	11	1.5662e-10
25	11	5.2927e-11
26	11	1.7838e-11
27	11	5.834e-12
28	11	1.9031e-12
29	11	6.0545e-13
30	11	1.9207e-13
31	11	5.9678e-14
32	11	1.8474e-14
33	11	5.6256e-15
34	11	1.7037e-15
35	11	5.0993e-16
36	11	1.5144e-16
37	11	4.4723e-17
38	11	1.3079e-17
39	11	3.8354e-18
40	11	1.1173e-18
41	11	3.273e-19
42	11	9.9614e-20
43	11	2.9122e-20
44	11	1.0742e-20
45	11	2.9998e-21
46	11	1.5498e-21
47	11	3.4746e-22
48	11	2.5314e-22
49	11	3.4701e-23
50	11	3.5514e-23
51	11	1.1128e-23
52	11	9.2864e-24
53	11	4.9678e-24
54	11	6.3915e-24
55	11	3.7511e-24
56	11	3.2299e-24
57	11	2.1868e-24
58	11	1.1971e-24
59	11	7.7262e-25
60	11	9.346e-25
61	11	7.1017e-25
62	11	4.4366e-25
63	11	4.6547e-25
0	12	1.9227e-08
1	12	1.2524e-07
2	12	5.0952e-07
3	12	1.4292e-06
4	12	3.1297e-06
5	12	5.478e-06
6	12	7.9976e-06
7	12	9.832e-06
8	12	1.0432e-05
9	12	9.6012e-06
10	12	7.8242e-06
11	12	5.6614e-06
12	12	3.7158e-06
13	12	2.2115e-06
14	12	1.2236e-06
15	12	6.2566e-07
16	12	3.044e-07
17	12	1.3872e-07
18	12	6.1181e-08
19	12	2.5536e-08
20	12	1.0429e-08
21	12	4.0646e-09
22	12	1.5606e-09
23	12	5.7594e-10
24	12	2.1023e-10
25	12	7.4209e-11
26	12	2.5971e-11
27	12	8.835e-12
28	12	2.9838e-12
29	12	9.8389e-13
30	12	3.2232e-13
31	12	1.0348e-13
32	12	3.3014e-14
33	12	1.0359e-14
34	12	3.2279e-15
35	12	9.9279e-16
36	12	3.0296e-16
37	12	9.1631e-17
38	12	2.7472e-17
39	12	8.2053e-18
40	12	2.4338e-18
41	12	7.2032e-19
42	12	2.1778e-19
43	12	6.3841e-20
44	12	2.1868e-20
45	12	6.1676e-21
46	12	2.8004e-21
47	12	6.5465e-22
48	12	4.2246e-22
49	12	6.4169e-23
50	12	6.5172e-23
51	12	5.7807e-24
52	12	1.4011e-23
53	12	2.8508e-24
54	12	4.363e-24
55	12	2.3797e-24
56	12	1.8105e-24
57	12	2.2001e-24
58	12	9.4174e-25
59	12	9.9442e-25
60	12	8.4683e-25
61	12	2.3273e-25
62	12	3.2959e-25
63	12	2.2584e-25
0	13	3.7179e-09
1	13	2.6158e-08
2	13	1.138e-07
3	13	3.4468e-07
4	13	8.1742e-07
5	13	1.563e-06
6	13	2.5035e-06
7	13	3.3991e-06
8	13	3.9898e-06
9	13	4.0738e-06
10	13	3.6718e-06
11	13	2.9357e-06
12	13	2.1146e-06
13	13	1.379e-06
14	13	8.288e-07
15	13	4.6006e-07
16	13	2.4035e-07
17	13	1.1774e-07
18	13	5.5218e-08
19	13	2.4551e-08
20	13	1.0579e-08
21	13	4.3591e-09
22	13	1.7553e-09
23	13	6.8053e-10
24	13	2.5927e-10
25	13	9.5648e-11
26	13	3.4801e-11
27	13	1.232e-11
28	13	4.3118e-12
29	13	1.4743e-12
30	13	4.9914e-13
31	13	1.6568e-13
32	13	5.4502e-14
33	13	1.7633e-14
34	13	5.656e-15
35	13	1.7897e-15
36	13	5.6143e-16
37	13	1.7431e-16
38	13	5.364e-17
39	13	1.6392e-17
40	13	4.9694e-18
41	13	1.496e-18
42	13	4.5404e-19
43	13	1.3393e-19
44	13	4.339e-20
45	13	1.2127e-20
46	13	4.78e-21
47	13	1.075e-21
48	13	6.0357e-22
49	13	6.5388e-23
50	13	8.6243e-23
51	13	5.3922e-24
52	13	1.7069e-23
53	13	3.0869e-24
54	13	3.3349e-24
55	13	1.1772e-24
56	13	1.3656e-24
57	13	8.0943e-25
58	13	1.126e-24
59	13	4.1205e-25
60	13	5.5444e-25
61	13	4.9422e-25
62	13	1.7192e-25
63	13	1.8762e-25
0	14	8.5351e-10
1	14	6.4914e-09
2	14	2.9975e-08
3	14	9.6628e-08
4	14	2.4313e-07
5	14	4.9436e-07
6	14	8.4225e-07
7	14	1.2208e-06
8	14	1.5336e-06
9	14	1.6845e-06
10	14	1.6392e-06
11	14	1.4222e-06
12	14	1.1131e-06
13	14	7.9014e-07
14	14	5.1495e-07
15	14	3.095e-07
16	14	1.7387e-07
17	14	9.1479e-08
18	14	4.5714e-08
19	14	2.1653e-08
20	14	9.865e-09
21	14	4.2987e-09
22	14	1.8186e-09
23	14	7.4106e-10
24	14	2.951e-10
25	14	1.1384e-10
26	14	4.3112e-11
27	14	1.5891e-11
28	14	5.769e-12
29	14	2.0464e-12
30	14	7.166e-13
31	14	2.46e-13
32	14	8.3499e-14
33	14	2.7865e-14
34	14	9.2036e-15
35	14	2.9967e-15
36	14	9.6628e-16
37	14	3.0795e-16
38	14	9.7221e-17
39	14	3.0411e-17
40	14	9.431e-18
41	14	2.8988e-18
42	14	8.9254e-19
43	14	2.6895e-19
44	14	8.5802e-20
45	14	2.4793e-20
46	14	8.9869e-21
47	14	2.2034e-21
48	14	1.0372e-21
49	14	1.4933e-22
50	14	1.3715e-22
51	14	7.0427e-24
52	14	2.7782e-23
53	14	4.7482e-24
54	14	7.337e-24
55	14	1.6885e-24
56	14	7.466e-25
57	14	1.674e-25
58	14	1.0547e-25
59	14	6.8141e-26
60	14	8.3572e-26
61	14	2.1285e-25
62	14	1.0571e-25
63	14	7.111e-26
0	15	1.7024e-10
1	15	1.3845e-09
2	15	6.7761e-09
3	15	2.3281e-08
4	15	6.2548e-08
5	15	1.365e-07
6	15	2.5041e-07
7	15	3.9256e-07
8	15	5.3474e-07
9	15	6.3869e-07
10	15	6.762e-07
11	15	6.3871e-07
12	15	5.4333e-07
13	15	4.188e-07
14	15	2.9541e-07
15	15	1.9184e-07
16	15	1.159e-07
17	15	6.5435e-08
18	15	3.4887e-08
19	15	1.7602e-08
20	15	8.4921e-09
21	15	3.9148e-09
22	15	1.7426e-09
23	15	7.4672e-10
24	15	3.1121e-10
25	15	1.256e-10
26	15	4.9568e-11
27	15	1.9033e-11
28	15	7.1741e-12
29	15	2.6414e-12
30	15	9.5742e-13
31	15	3.401e-13
32	15	1.1919e-13
33	15	4.1049e-14
34	15	1.3968e-14
35	15	4.6832e-15
36	15	1.553e-15
37	15	5.0858e-16
38	15	1.6485e-16
39	15	5.2877e-17
40	15	1.68e-17
41	15	5.2834e-18
42	15	1.656e-18
43	15	5.0944e-19
44	15	1.6151e-19
45	15	4.7664e-20
46	15	1.6166e-20
47	15	4.1213e-21
48	15	1.6525e-21
49	15	2.5338e-22
50	15	1.8289e-22
51	15	8.3402e-24
52	15	3.4727e-23
53	15	4.7236e-24
54	15	7.8696e-24
55	15	8.6539e-25
56	15	7.1139e-25
57	15	1.5089e-24
58	15	1.1596e-24
59	15	8.638e-25
60	15	4.6568e-25
61	15	2.6612e-25
62	15	8.4648e-26
63	15	6.9057e-26
0	16	3.7875e-11
1	16	3.2939e-10
2	16	1.7015e-09
3	16	6.1777e-09
4	16	1.7512e-08
5	16	4.0381e-08
6	16	7.8327e-08
7	16	1.3012e-07
8	16	1.8822e-07
9	16	2.3947e-07
10	16	2.7084e-07
11	16	2.7423e-07
12	16	2.5065e-07
13	16	2.0804e-07
14	16	1.5802e-07
15	16	1.1047e-07
16	16	7.1656e-08
17	16	4.3351e-08
18	16	2.4666e-08
19	16	1.3252e-08
20	16	6.777e-09
21	16	3.3058e-09
22	16	1.5501e-09
23	16	6.9881e-10
24	16	3.0517e-10
25	16	1.2893e-10
26	16	5.3073e-11
27	16	2.1241e-11
28	16	8.3201e-12
29	16	3.1813e-12
30	16	1.1945e-12
31	16	4.3928e-13
32	16	1.5904e-13
33	16	5.6553e-14
34	16	1.9836e-14
35	16	6.8499e-15
36	16	2.3366e-15
37	16	7.8645e-16
38	16	2.6175e-16
39	16	8.611e-17
40	16	2.8039e-17
41	16	9.0316e-18
42	16	2.8919e-18
43	16	9.1196e-19
44	16	2.9208e-19
45	16	8.9174e-20
46	16	2.9612e-20
47	16	8.1677e-21
48	16	2.9926e-21
49	16	5.9798e-22
50	16	3.1638e-22
51	16	3.6057e-23
52	16	5.2763e-23
53	16	7.8174e-24
54	16	1.2155e-23
55	16	8.2817e-25
56	16	1.7907e-25
57	16	2.1178e-24
58	16	1.9348e-24
59	16	1.7371e-24
60	16	1.1132e-24
61	16	6.5991e-25
62	16	3.2009e-25
63	16	1.5809e-25
0	17	7.7027e-12
1	17	7.1086e-11
2	17	3.8668e-10
3	17	1.4829e-09
4	17	4.4452e-09
5	17	1.0874e-08
6	17	2.2429e-08
7	17	3.9743e-08
8	17	6.146e-08
9	17	8.3804e-08
10	17	1.0173e-07
11	17	1.107e-07
12	17	1.0878e-07
13	17	9.7087e-08
14	17	7.9236e-08
15	17	5.9471e-08
16	17	4.1335e-08
17	17	2.6752e-08
18	17	1.6235e-08
19	17	9.283e-09
20	17	5.0342e-09
21	17	2.5985e-09
22	17	1.2846e-09
23	17	6.095e-10
24	17	2.7916e-10
25	17	1.2352e-10
26	17	5.3086e-11
27	17	2.2157e-11
28	17	9.0263e-12
29	17	3.5861e-12
30	17	1.3958e-12
31	17	5.3168e-13
32	17	1.9899e-13
33	17	7.3093e-14
34	17	2.644e-14
35	17	9.4095e-15
36	17	3.3035e-15
37	17	1.1435e-15
38	17	3.91e-16
39	17	1.3205e-16
40	17	4.41e-17
41	17	1.456e-17
42	17	4.7678e-18
43	17	1.5395e-18
44	17	4.9953e-19
45	17	1.5644e-19
46	17	5.1307e-20
47	17	1.481e-20
48	17	5.0814e-21
49	17	1.1521e-21
50	17	4.9769e-22
51	17	7.0457e-23
52	17	7.2016e-23
53	17	1.1328e-23
54	17	1.5329e-23
55	17	4.0191e-25
56	17	3.2175e-25
57	17	3.2746e-24
58	17	2.8848e-24
59	17	2.6646e-24
60	17	1.9259e-24
61	17	1.2198e-24
62	17	7.4034e-25
63	17	4.1519e-25
0	18	1.6791e-12
1	18	1.6437e-11
2	18	9.3897e-11
3	18	3.7837e-10
4	18	1.1907e-09
5	18	3.0606e-09
6	18	6.6391e-09
7	18	1.2392e-08
8	18	2.0217e-08
9	18	2.9148e-08
10	18	3.7492e-08
11	18	4.3337e-08
12	18	4.5331e-08
13	18	4.3154e-08
14	18	3.7611e-08
15	18	3.0167e-08
16	18	2.2398e-08
17	18	1.547e-08
18	18	1e-08
19	18	6.0791e-09
20	18	3.4954e-09
21	18	1.9088e-09
22	18	9.9533e-10
23	18	4.971e-10
24	18	2.3896e-10
25	18	1.1078e-10
26	18	4.9746e-11
27	18	2.1663e-11
28	18	9.1855e-12
29	18	3.7937e-12
30	18	1.5318e-12
31	18	6.0464e-13
32	18	2.3408e-13
33	18	8.8855e-14
34	18	3.3165e-14
35	18	1.2168e-14
36	18	4.3984e-15
37	18	1.5662e-15
38	18	5.5035e-16
39	18	1.9084e-16
40	18	6.5387e-17
41	18	2.2136e-17
42	18	7.4223e-18
43	18	2.4571e-18
44	18	8.1264e-19
45	18	2.6199e-19
46	18	8.6574e-20
47	18	2.6322e-20
48	18	8.8725e-21
49	18	2.322e-21
50	18	8.9269e-22
51	18	1.8449e-22
52	18	1.1901e-22
53	18	2.4751e-23
54	18	2.2111e-23
55	18	1.2089e-24
56	18	8.2762e-25
57	18	4.8883e-24
58	18	4.2736e-24
59	18	3.846e-24
60	18	2.742e-24
61	18	1.8565e-24
62	18	1.1161e-24
63	18	6.4622e-25
0	19	3.4561e-13
1	19	3.5684e-12
2	19	2.1359e-11
3	19	9.0322e-11
4	19	2.9847e-10
5	19	8.073e-10
6	19	1.8459e-09
7	19	3.6394e-09
8	19	6.2843e-09
9	19	9.6079e-09
10	19	1.3126e-08
11	19	1.6139e-08
12	19	1.7975e-08
13	19	1.8234e-08
14	19	1.694e-08
15	19	1.4485e-08
16	19	1.1459e-08
17	19	8.4273e-09
18	19	5.7926e-09
19	19	3.7388e-09
20	19	2.2777e-09
21	19	1.3153e-09
22	19	7.2346e-10
23	19	3.8036e-10
24	19	1.9198e-10
25	19	9.3273e-11
26	19	4.3792e-11
27	19	1.9906e-11
28	19	8.7906e-12
29	19	3.776e-12
30	19	1.5826e-12
31	19	6.4765e-13
32	19	2.595e-13
33	19	1.0184e-13
34	19	3.9244e-14
35	19	1.485e-14
36	19	5.5298e-15
37	19	2.0266e-15
38	19	7.3221e-16
39	19	2.6085e-16
40	19	9.1738e-17
41	19	3.1858e-17
42	19	1.0943e-17
43	19	3.7117e-18
44	19	1.2522e-18
45	19	4.1378e-19
46	19	1.3809e-19
47	19	4.3479e-20
48	19	1.4502e-20
49	19	4.0962e-21
50	19	1.466e-21
51	19	3.5241e-22
52	19	1.7863e-22
53	19	4.0644e-23
54	19	2.845e-23
55	19	1.4317e-24
56	19	1.5446e-24
57	19	6.6095e-24
58	19	5.796e-24
59	19	5.2182e-24
60	19	3.7449e-24
61	19	2.5388e-24
62	19	1.613e-24
63	19	9.4847e-25
0	20	7.4351e-14
1	20	8.0901e-13
2	20	5.064e-12
3	20	2.2394e-11
4	20	7.7348e-11
5	20	2.1882e-10
6	20	5.2369e-10
7	20	1.0821e-09
8	20	1.9606e-09
9	20	3.1504e-09
10	20	4.5313e-09
11	20	5.8763e-09
12	20	6.9152e-09
13	20	7.4248e-09
14	20	7.311e-09
15	20	6.6326e-09
16	20	5.5699e-09
17	20	4.3487e-09
18	20	3.1714e-09
19	20	2.1696e-09
20	20	1.3988e-09
21	20	8.535e-10
22	20	4.9502e-10
23	20	2.7392e-10
24	20	1.4519e-10
25	20	7.3941e-11
26	20	3.631e-11
27	20	1.7234e-11
28	20	7.9304e-12
29	20	3.5444e-12
30	20	1.5428e-12
31	20	6.5488e-13
32	20	2.7172e-13
33	20	1.103e-13
34	20	4.3899e-14
35	20	1.7141e-14
36	20	6.5776e-15
37	20	2.4819e-15
38	20	9.2226e-16
39	20	3.3763e-16
40	20	1.2192e-16
41	20	4.3441e-17
42	20	1.5296e-17
43	20	5.3184e-18
44	20	1.8345e-18
45	20	6.2218e-19
46	20	2.1137e-19
47	20	6.8993e-20
48	20	2.3242e-20
49	20	7.0538e-21
50	20	2.468e-21
51	20	6.8362e-22
52	20	2.9588e-22
53	20	7.8581e-23
54	20	4.2825e-23
55	20	4.6282e-24
56	20	1.3031e-24
57	20	8.0551e-24
58	20	7.4171e-24
59	20	6.7256e-24
60	20	4.8504e-24
61	20	3.3636e-24
62	20	2.1436e-24
63	20	1.3051e-24
0	21	1.542e-14
1	21	1.7608e-13
2	21	1.1501e-12
3	21	5.3108e-12
4	21	1.9161e-11
5	21	5.6698e-11
6	21	1.4211e-10
7	21	3.0799e-10
8	21	5.8624e-10
9	21	9.9116e-10
10	21	1.5021e-09
11	21	2.0553e-09
12	21	2.555e-09
13	21	2.9008e-09
14	21	3.0226e-09
15	21	2.9034e-09
16	21	2.5822e-09
17	21	2.1351e-09
18	21	1.6484e-09
19	21	1.193e-09
20	21	8.1289e-10
21	21	5.2351e-10
22	21	3.1995e-10
23	21	1.8626e-10
24	21	1.0366e-10
25	21	5.5338e-11
26	21	2.8429e-11
27	21	1.4092e-11
28	21	6.76e-12
29	21	3.1447e-12
30	21	1.4223e-12
31	21	6.2643e-13
32	21	2.6928e-13
33	21	1.1311e-13
34	21	4.6519e-14
35	21	1.8749e-14
36	21	7.4178e-15
37	21	2.8831e-15
38	21	1.1023e-15
39	21	4.1488e-16
40	21	1.5388e-16
41	21	5.6279e-17
42	21	2.0319e-17
43	21	7.2411e-18
44	21	2.5546e-18
45	21	8.8749e-19
46	21	3.0702e-19
47	21	1.0309e-19
48	21	3.5106e-20
49	21	1.115e-20
50	21	3.8501e-21
51	21	1.1455e-21
52	21	4.5068e-22
53	21	1.2848e-22
54	21	5.9616e-23
55	21	8.6868e-24
56	21	1.1284e-24
57	21	9.4734e-24
58	21	9.021e-24
59	21	8.178e-24
60	21	6.0027e-24
61	21	4.2158e-24
62	21	2.7119e-24
63	21	1.6626e-24
0	22	3.2882e-15
1	22	3.9369e-14
2	22	2.6793e-13
3	22	1.2888e-12
4	22	4.8417e-12
5	22	1.4926e-11
6	22	3.8998e-11
7	22	8.8193e-11
8	22	1.7535e-10
9	22	3.1006e-10
10	22	4.921e-10
11	22	7.0618e-10
12	22	9.22e-10
13	22	1.101e-09
14	22	1.2082e-09
15	22	1.2236e-09
16	22	1.1483e-09
17	22	1.0025e-09
18	22	8.1718e-10
19	22	6.2435e-10
20	22	4.4881e-10
21	22	3.0466e-10
22	22	1.9602e-10
23	22	1.1996e-10
24	22	7.0083e-11
25	22	3.9207e-11
26	22	2.1072e-11
27	22	1.091e-11
28	22	5.4569e-12
29	22	2.6429e-12
30	22	1.2424e-12
31	22	5.6799e-13
32	22	2.5305e-13
33	22	1.1003e-13
34	22	4.6781e-14
35	22	1.947e-14
36	22	7.9448e-15
37	22	3.1817e-15
38	22	1.2521e-15
39	22	4.8464e-16
40	22	1.8469e-16
41	22	6.9347e-17
42	22	2.5682e-17
43	22	9.3844e-18
44	22	3.3899e-18
45	22	1.2072e-18
46	22	4.2669e-19
47	22	1.4744e-19
48	22	5.1166e-20
49	22	1.6956e-20
50	22	5.8966e-21
51	22	1.8706e-21
52	22	7.0241e-22
53	22	2.1597e-22
54	22	8.9885e-23
55	22	1.8265e-23
56	22	1.5601e-24
57	22	9.6621e-24
58	22	9.9824e-24
59	22	9.3696e-24
60	22	7.0208e-24
61	22	5.0291e-24
62	22	3.2644e-24
63	22	2.0496e-24
0	23	6.8488e-16
1	23	8.5706e-15
2	23	6.0662e-14
3	23	3.035e-13
4	23	1.1861e-12
5	23	3.8071e-12
6	23	1.0366e-11
7	23	2.4459e-11
8	23	5.0799e-11
9	23	9.3949e-11
10	23	1.5614e-10
11	23	2.3493e-10
12	23	3.2194e-10
13	23	4.0393e-10
14	23	4.6615e-10
15	23	4.9685e-10
16	23	4.91e-10
17	23	4.5154e-10
18	23	3.8781e-10
19	23	3.1216e-10
20	23	2.3631e-10
21	23	1.6882e-10
22	23	1.1421e-10
23	23	7.342e-11
24	23	4.4993e-11
25	23	2.6368e-11
26	23	1.4823e-11
27	23	8.0154e-12
28	23	4.1807e-12
29	23	2.1083e-12
30	23	1.0305e-12
31	23	4.8912e-13
32	23	2.2593e-13
33	23	1.0172e-13
34	23	4.4725e-14
35	23	1.9228e-14
36	23	8.0957e-15
37	23	3.3418e-15
38	23	1.3542e-15
39	23	5.3922e-16
40	23	2.1121e-16
41	23	8.1446e-17
42	23	3.095e-17
43	23	1.1596e-17
44	23	4.29e-18
45	23	1.5648e-18
46	23	5.6511e-19
47	23	2.0026e-19
48	23	7.0784e-20
49	23	2.4208e-20
50	23	8.4903e-21
51	23	2.8017e-21
52	23	1.0231e-21
53	23	3.2758e-22
54	23	1.2739e-22
55	23	3.0827e-23
56	23	5.4344e-24
57	23	8.9559e-24
58	23	1.0342e-23
59	23	1.0136e-23
60	23	7.784e-24
61	23	5.6818e-24
62	23	3.7645e-24
63	23	2.3915e-24
0	24	1.454e-16
1	24	1.8982e-15
2	24	1.3949e-14
3	24	7.2446e-14
4	24	2.9386e-13
5	24	9.7934e-13
6	24	2.7702e-12
7	24	6.7951e-12
8	24	1.4684e-11
9	24	2.8286e-11
10	24	4.9019e-11
11	24	7.6991e-11
12	24	1.1027e-10
13	24	1.4477e-10
14	24	1.7502e-10
15	24	1.9563e-10
16	24	2.0292e-10
17	24	1.9601e-10
18	24	1.7691e-10
19	24	1.4967e-10
20	24	1.1909e-10
21	24	8.9388e-11
22	24	6.3502e-11
23	24	4.283e-11
24	24	2.751e-11
25	24	1.6879e-11
26	24	9.9209e-12
27	24	5.6017e-12
28	24	3.0466e-12
29	24	1.5998e-12
30	24	8.1307e-13
31	24	4.0076e-13
32	24	1.9197e-13
33	24	8.9528e-14
34	24	4.0719e-14
35	24	1.8089e-14
36	24	7.8607e-15
37	24	3.3456e-15
38	24	1.3964e-15
39	24	5.7218e-16
40	24	2.3042e-16
41	24	9.1276e-17
42	24	3.5601e-17
43	24	1.3682e-17
44	24	5.1871e-18
45	24	1.939e-18
46	24	7.1653e-19
47	24	2.6049e-19
48	24	9.4098e-20
49	24	3.3178e-20
50	24	1.1832e-20
51	24	4.0517e-21
52	24	1.4714e-21
53	24	4.9145e-22
54	24	1.8505e-22
55	24	5.2127e-23
56	24	1.3183e-23
57	24	6.0982e-24
58	24	9.4939e-24
59	24	1.0145e-23
60	24	8.0923e-24
61	24	6.0661e-24
62	24	4.108e-24
63	24	2.66e-24
0	25	3.0438e-17
1	25	4.1325e-16
2	25	3.1472e-15
3	25	1.6943e-14
4	25	7.1251e-14
5	25	2.4633e-13
6	25	7.2332e-13
7	25	1.8435e-12
8	25	4.1432e-12
9	25	8.3085e-12
10	25	1.5005e-11
11	25	2.4584e-11
12	25	3.6767e-11
13	25	5.0453e-11
14	25	6.381e-11
15	25	7.4674e-11
16	25	8.1154e-11
17	25	8.2179e-11
18	25	7.7788e-11
19	25	6.9038e-11
20	25	5.7626e-11
21	25	4.5371e-11
22	25	3.3796e-11
23	25	2.3886e-11
24	25	1.6065e-11
25	25	1.0311e-11
26	25	6.3334e-12
27	25	3.7327e-12
28	25	2.1163e-12
29	25	1.1571e-12
30	25	6.1149e-13
31	25	3.1302e-13
32	25	1.5552e-13
33	25	7.5137e-14
34	25	3.5361e-14
35	25	1.6236e-14
36	25	7.284e-15
37	25	3.1974e-15
38	25	1.375e-15
39	25	5.7998e-16
40	25	2.402e-16
41	25	9.7775e-17
42	25	3.9154e-17
43	25	1.5438e-17
44	25	5.9989e-18
45	25	2.2976e-18
46	25	8.688e-19
47	25	3.2355e-19
48	25	1.1938e-19
49	25	4.3193e-20
50	25	1.5657e-20
51	25	5.5111e-21
52	25	2.0022e-21
53	25	6.8762e-22
54	25	2.5431e-22
55	25	7.8391e-23
56	25	2.3259e-23
57	25	1.7356e-24
58	25	7.6278e-24
59	25	9.4009e-24
60	25	7.9035e-24
61	25	6.133e-24
62	25	4.2679e-24
63	25	2.8136e-24
0	26	6.4387e-18
1	26	9.0787e-17
2	26	7.1603e-16
3	26	3.9914e-15
4	26	1.7375e-14
5	26	6.2195e-14
6	26	1.8915e-13
7	26	4.9961e-13
8	26	1.1645e-12
9	26	2.4238e-12
10	26	4.5474e-12
11	26	7.7475e-12
12	26	1.2061e-11
13	26	1.7244e-11
14	26	2.2746e-11
15	26	2.7788e-11
16	26	3.1554e-11
17	26	3.341e-11
18	26	3.3087e-11
19	26	3.0738e-11
20	26	2.6862e-11
21	26	2.2145e-11
22	26	1.7268e-11
23	26	1.2772e-11
24	26	8.9847e-12
25	26	6.0272e-12
26	26	3.8659e-12
27	26	2.377e-12
28	26	1.4044e-12
29	26	7.9931e-13
30	26	4.392e-13
31	26	2.3348e-13
32	26	1.2033e-13
33	26	6.0231e-14
34	26	2.9335e-14
35	26	1.3924e-14
36	26	6.4509e-15
37	26	2.9212e-15
38	26	1.2947e-15
39	26	5.6227e-16
40	26	2.3955e-16
41	26	1.0022e-16
42	26	4.1217e-17
43	26	1.6678e-17
44	26	6.6452e-18
45	26	2.6087e-18
46	26	1.0102e-18
47	26	3.855e-19
48	26	1.455e-19
49	26	5.4013e-20
50	26	1.9975e-20
51	26	7.2246e-21
52	26	2.6523e-21
53	26	9.3776e-22
54	26	3.4678e-22
55	26	1.1516e-22
56	26	3.8139e-23
57	26	5.1979e-24
58	26	4.2872e-24
59	26	7.7128e-24
60	26	7.1236e-24
61	26	5.8155e-24
62	26	4.1791e-24
63	26	2.8303e-24
0	27	1.3246e-18
1	27	1.9545e-17
2	27	1.6019e-16
3	27	9.2561e-16
4	27	4.1705e-15
5	27	1.5447e-14
6	27	4.8623e-14
7	27	1.33e-13
8	27	3.2125e-13
9	27	6.9349e-13
10	27	1.3506e-12
11	27	2.3906e-12
12	27	3.8698e-12
13	27	5.7583e-12
14	27	7.9115e-12
15	27	1.0075e-11
16	27	1.1934e-11
17	27	1.319e-11
18	27	1.3643e-11
19	27	1.3242e-11
20	27	1.2095e-11
21	27	1.0422e-11
22	27	8.4949e-12
23	27	6.5661e-12
24	27	4.8252e-12
25	27	3.3796e-12
26	27	2.2618e-12
27	27	1.4498e-12
28	27	8.9227e-13
29	27	5.2843e-13
30	27	3.0182e-13
31	27	1.6661e-13
32	27	8.9063e-14
33	27	4.6192e-14
34	27	2.3285e-14
35	27	1.1427e-14
36	27	5.468e-15
37	27	2.5549e-15
38	27	1.1672e-15
39	27	5.2207e-16
40	27	2.2886e-16
41	27	9.8443e-17
42	27	4.1589e-17
43	27	1.7273e-17
44	27	7.0588e-18
45	27	2.8403e-18
46	27	1.1264e-18
47	27	4.4021e-19
48	27	1.6991e-19
49	27	6.4583e-20
50	27	2.4357e-20
51	27	9.0172e-21
52	27	3.3515e-21
53	27	1.2125e-21
54	27	4.5036e-22
55	27	1.5697e-22
56	27	5.5344e-23
57	27	1.3506e-23
58	27	5.882e-26
59	27	5.3631e-24
60	27	5.8559e-24
61	27	5.1519e-24
62	27	3.8637e-24
63	27	2.699e-24
0	28	2.6773e-19
1	28	4.169e-18
2	28	3.5733e-17
3	28	2.1465e-16
4	28	1.0019e-15
5	28	3.8375e-15
6	28	1.2486e-14
7	28	3.5305e-14
8	28	8.8195e-14
9	28	1.9703e-13
10	28	3.9739e-13
11	28	7.2905e-13
12	28	1.2242e-12
13	28	1.8912e-12
14	28	2.6999e-12
15	28	3.5756e-12
16	28	4.408e-12
17	28	5.0742e-12
18	28	5.4697e-12
19	28	5.5361e-12
20	28	5.2747e-12
21	28	4.7427e-12
22	28	4.0341e-12
23	28	3.2539e-12
24	28	2.4947e-12
25	28	1.8224e-12
26	28	1.2713e-12
27	28	8.4894e-13
28	28	5.4387e-13
29	28	3.3501e-13
30	28	1.9883e-13
31	28	1.1395e-13
32	28	6.3172e-14
33	28	3.3945e-14
34	28	1.7711e-14
35	28	8.987e-15
36	28	4.4421e-15
37	28	2.1419e-15
38	28	1.0089e-15
39	28	4.6482e-16
40	28	2.0971e-16
41	28	9.2759e-17
42	28	4.0264e-17
43	28	1.7169e-17
44	28	7.1983e-18
45	28	2.9698e-18
46	28	1.2067e-18
47	28	4.831e-19
48	28	1.9083e-19
49	28	7.4282e-20
50	28	2.862e-20
51	28	1.0849e-20
52	28	4.1018e-21
53	28	1.5201e-21
54	28	5.7158e-22
55	28	2.0741e-22
56	28	7.6605e-23
57	28	2.3826e-23
58	28	5.2371e-24
59	28	2.3426e-24
60	28	4.1407e-24
61	28	4.1783e-24
62	28	3.3368e-24
63	28	2.4267e-24
0	29	5.1929e-20
1	29	8.6417e-19
2	29	7.8164e-18
3	29	4.9032e-17
4	29	2.3749e-16
5	29	9.4113e-16
6	29	3.1639e-15
7	29	9.2423e-15
8	29	2.386e-14
9	29	5.5117e-14
10	29	1.1503e-13
11	29	2.1852e-13
12	29	3.8023e-13
13	29	6.0915e-13
14	29	9.0252e-13
15	29	1.2413e-12
16	29	1.5904e-12
17	29	1.9039e-12
18	29	2.1355e-12
19	29	2.2502e-12
20	29	2.2329e-12
21	29	2.0916e-12
22	29	1.8538e-12
23	29	1.5581e-12
24	29	1.2447e-12
25	29	9.4718e-13
26	29	6.8809e-13
27	29	4.7825e-13
28	29	3.1871e-13
29	29	2.0407e-13
30	29	1.258e-13
31	29	7.4819e-14
32	29	4.301e-14
33	29	2.3942e-14
34	29	1.2928e-14
35	29	6.7831e-15
36	29	3.4635e-15
37	29	1.7236e-15
38	29	8.3716e-16
39	29	3.9736e-16
40	29	1.8454e-16
41	29	8.3951e-17
42	29	3.745e-17
43	29	1.6399e-17
44	29	7.0549e-18
45	29	2.9846e-18
46	29	1.2427e-18
47	29	5.0953e-19
48	29	2.0595e-19
49	29	8.2035e-20
50	29	3.2282e-20
51	29	1.2512e-20
52	29	4.8148e-21
53	29	1.823e-21
54	29	6.9464e-22
55	29	2.5947e-22
56	29	9.8692e-23
57	29	3.4505e-23
58	29	1.0735e-23
59	29	8.6856e-25
60	29	2.2423e-24
61	29	3.0282e-24
62	29	2.6654e-24
63	29	2.0467e-24
0	30	9.9835e-21
1	30	1.784e-19
2	30	1.7108e-18
3	30	1.1214e-17
4	30	5.6324e-17
5	30	2.3062e-16
6	30	7.9998e-16
7	30	2.4106e-15
8	30	6.4211e-15
9	30	1.5312e-14
10	30	3.3005e-14
11	30	6.4804e-14
12	30	1.1663e-13
13	30	1.934e-13
14	30	2.9679e-13
15	30	4.2314e-13
16	30	5.6234e-13
17	30	6.9875e-13
18	30	8.1403e-13
19	30	8.9137e-13
20	30	9.1965e-13
21	30	8.9601e-13
22	30	8.2622e-13
23	30	7.226e-13
24	30	6.0068e-13
25	30	4.7559e-13
26	30	3.594e-13
27	30	2.5975e-13
28	30	1.7992e-13
29	30	1.1967e-13
30	30	7.6587e-14
31	30	4.725e-14
32	30	2.8155e-14
33	30	1.6232e-14
34	30	9.0702e-15
35	30	4.9203e-15
36	30	2.5953e-15
37	30	1.333e-15
38	30	6.6766e-16
39	30	3.2652e-16
40	30	1.5611e-16
41	30	7.3054e-17
42	30	3.3497e-17
43	30	1.5065e-17
44	30	6.652e-18
45	30	2.8864e-18
46	30	1.2318e-18
47	30	5.1741e-19
48	30	2.141e-19
49	30	8.7289e-20
50	30	3.5117e-20
51	30	1.3922e-20
52	30	5.4656e-21
53	30	2.1159e-21
54	30	8.2e-22
55	30	3.1422e-22
56	30	1.2234e-22
57	30	4.5814e-23
58	30	1.6457e-23
59	30	4.174e-24
60	30	2.6721e-25
61	30	1.7953e-24
62	30	1.9119e-24
63	30	1.5981e-24
0	31	1.5568e-21
1	31	3.7609e-20
2	31	3.771e-19
3	31	2.5676e-18
4	31	1.3319e-17
5	31	5.6187e-17
6	31	2.0066e-16
7	31	6.2261e-16
8	31	1.7087e-15
9	31	4.2013e-15
10	31	9.3443e-15
11	31	1.8945e-14
12	31	3.5229e-14
13	31	6.04e-14
14	31	9.5901e-14
15	31	1.4155e-13
16	31	1.9489e-13
17	31	2.5102e-13
18	31	3.0331e-13
19	31	3.4465e-13
20	31	3.6917e-13
21	31	3.7356e-13
22	31	3.5787e-13
23	31	3.2523e-13
24	31	2.8096e-13
25	31	2.3118e-13
26	31	1.8153e-13
27	31	1.3629e-13
28	31	9.8039e-14
29	31	6.7689e-14
30	31	4.4943e-14
31	31	2.8749e-14
32	31	1.775e-14
33	31	1.0595e-14
34	31	6.1252e-15
35	31	3.435e-15
36	31	1.8715e-15
37	31	9.9209e-16
38	31	5.1242e-16
39	31	2.5822e-16
40	31	1.2711e-16
41	31	6.1196e-17
42	31	2.8846e-17
43	31	1.3327e-17
44	31	6.0403e-18
45	31	2.6886e-18
46	31	1.1761e-18
47	31	5.0612e-19
48	31	2.144e-19
49	31	8.9444e-20
50	31	3.6786e-20
51	31	1.4909e-20
52	31	5.9724e-21
53	31	2.3614e-21
54	31	9.3079e-22
55	31	3.6411e-22
56	31	1.4415e-22
57	31	5.6118e-23
58	31	2.1579e-23
59	31	7.1237e-24
60	31	1.5311e-24
61	31	6.2881e-25
62	31	1.1645e-24
63	31	1.1285e-24
0	32	7.9621e-23
1	32	7.9253e-21
2	32	8.4046e-20
3	32	5.9533e-19
4	32	3.1811e-18
5	32	1.3766e-17
6	32	5.0413e-17
7	32	1.6056e-16
8	32	4.5291e-16
9	32	1.1458e-15
10	32	2.6249e-15
11	32	5.4859e-15
12	32	1.0524e-14
13	32	1.8626e-14
14	32	3.0549e-14
15	32	4.6609e-14
16	32	6.6372e-14
17	32	8.8476e-14
18	32	1.1071e-13
19	32	1.3034e-13
20	32	1.4472e-13
21	32	1.5187e-13
22	32	1.5094e-13
23	32	1.4235e-13
24	32	1.2763e-13
25	32	1.09e-13
26	32	8.8838e-14
27	32	6.9223e-14
28	32	5.1663e-14
29	32	3.6997e-14
30	32	2.5468e-14
31	32	1.6882e-14
32	32	1.0794e-14
33	32	6.6687e-15
34	32	3.9874e-15
35	32	2.3111e-15
36	32	1.3004e-15
37	32	7.1144e-16
38	32	3.7893e-16
39	32	1.9676e-16
40	32	9.9727e-17
41	32	4.9398e-17
42	32	2.3939e-17
43	32	1.1362e-17
44	32	5.2872e-18
45	32	2.4144e-18
46	32	1.0829e-18
47	32	4.775e-19
48	32	2.0713e-19
49	32	8.8449e-20
50	32	3.7208e-20
51	32	1.5423e-20
52	32	6.3114e-21
53	32	2.55e-21
54	32	1.0241e-21
55	32	4.0859e-22
56	32	1.6421e-22
57	32	6.5566e-23
58	32	2.6169e-23
59	32	9.7042e-24
60	32	3.0984e-24
61	32	4.1039e-25
62	32	4.7807e-25
63	32	6.7893e-25
0	33	3.8964e-23
1	33	1.4773e-21
2	33	1.7121e-20
3	33	1.3285e-19
4	33	7.4767e-19
5	33	3.3487e-18
6	33	1.2602e-17
7	33	4.1168e-17
8	33	1.1915e-16
9	33	3.0966e-16
10	33	7.296e-16
11	33	1.5699e-15
12	33	3.1034e-15
13	33	5.664e-15
14	33	9.586e-15
15	33	1.5101e-14
16	33	2.2216e-14
17	33	3.0614e-14
18	33	3.9618e-14
19	33	4.8267e-14
20	33	5.5484e-14
21	33	6.0305e-14
22	33	6.2096e-14
23	33	6.0691e-14
24	33	5.6408e-14
25	33	4.9945e-14
26	33	4.2204e-14
27	33	3.4093e-14
28	33	2.6375e-14
29	33	1.9574e-14
30	33	1.396e-14
31	33	9.5825e-15
32	33	6.3421e-15
33	33	4.0535e-15
34	33	2.5059e-15
35	33	1.5007e-15
36	33	8.7193e-16
37	33	4.922e-16
38	33	2.7031e-16
39	33	1.4462e-16
40	33	7.5475e-17
41	33	3.8465e-17
42	33	1.9166e-17
43	33	9.3467e-18
44	33	4.4657e-18
45	33	2.0924e-18
46	33	9.6234e-19
47	33	4.3482e-19
48	33	1.9316e-19
49	33	8.4422e-20
50	33	3.6327e-20
51	33	1.5397e-20
52	33	6.437e-21
53	33	2.6563e-21
54	33	1.0869e-21
55	33	4.4147e-22
56	33	1.7973e-22
57	33	7.2934e-23
58	33	2.9688e-23
59	33	1.1656e-23
60	33	4.2967e-24
61	33	1.2354e-24
62	33	9.3884e-26
63	33	2.8684e-25
0	34	1.1847e-22
1	34	1.7197e-22
2	34	1.6468e-21
3	34	2.3583e-20
4	34	1.5971e-19
5	34	7.8114e-19
6	34	3.0911e-18
7	34	1.0454e-17
8	34	3.114e-17
9	34	8.3155e-17
10	34	2.0133e-16
11	34	4.4546e-16
12	34	9.0616e-16
13	34	1.7032e-15
14	34	2.9705e-15
15	34	4.8252e-15
16	34	7.3239e-15
17	34	1.0418e-14
18	34	1.3926e-14
19	34	1.7532e-14
20	34	2.0837e-14
21	34	2.3425e-14
22	34	2.4959e-14
23	34	2.525e-14
24	34	2.4298e-14
25	34	2.2279e-14
26	34	1.9496e-14
27	34	1.6311e-14
28	34	1.3068e-14
29	34	1.0042e-14
30	34	7.4136e-15
31	34	5.2666e-15
32	34	3.6058e-15
33	34	2.383e-15
34	34	1.5225e-15
35	34	9.4176e-16
36	34	5.6484e-16
37	34	3.2893e-16
38	34	1.8624e-16
39	34	1.0266e-16
40	34	5.516e-17
41	34	2.8924e-17
42	34	1.4818e-17
43	34	7.4252e-18
44	34	3.6428e-18
45	34	1.7515e-18
46	34	8.2611e-19
47	34	3.8255e-19
48	34	1.7407e-19
49	34	7.7885e-20
50	34	3.4292e-20
51	34	1.4867e-20
52	34	6.3533e-21
53	34	2.6788e-21
54	34	1.1178e-21
55	34	4.6233e-22
56	34	1.908e-22
57	34	7.845e-23
58	34	3.2334e-23
59	34	1.3103e-23
60	34	5.1795e-24
61	34	1.8575e-24
62	34	5.3971e-25
63	34	3.1033e-26
0	35	5.8092e-23
1	35	2.4496e-22
2	35	9.7281e-22
3	35	8.251e-23
4	35	2.2235e-20
5	35	1.5426e-19
6	35	7.0254e-19
7	35	2.556e-18
8	35	7.9686e-18
9	35	2.2018e-17
10	35	5.4916e-17
11	35	1.25e-16
12	35	2.6159e-16
13	35	5.0596e-16
14	35	9.0854e-16
15	35	1.5203e-15
16	35	2.3784e-15
17	35	3.4888e-15
18	35	4.8114e-15
19	35	6.2528e-15
20	35	7.6743e-15
21	35	8.9134e-15
22	35	9.8154e-15
23	35	1.0266e-14
24	35	1.0217e-14
25	35	9.6896e-15
26	35	8.7724e-15
27	35	7.5933e-15
28	35	6.294e-15
29	35	5.0036e-15
30	35	3.8209e-15
31	35	2.8069e-15
32	35	1.9867e-15
33	35	1.3569e-15
34	35	8.955e-16
35	35	5.7193e-16
36	35	3.5398e-16
37	35	2.1261e-16
38	35	1.2408e-16
39	35	7.0456e-17
40	35	3.8972e-17
41	35	2.1025e-17
42	35	1.1075e-17
43	35	5.7023e-18
44	35	2.8728e-18
45	35	1.4175e-18
46	35	6.8567e-19
47	35	3.2544e-19
48	35	1.5169e-19
49	35	6.9487e-20
50	35	3.1306e-20
51	35	1.3882e-20
52	35	6.0641e-21
53	35	2.612e-21
54	35	1.1115e-21
55	35	4.6798e-22
56	35	1.9579e-22
57	35	8.1431e-23
58	35	3.3857e-23
59	35	1.3965e-23
60	35	5.7269e-24
61	35	2.2677e-24
62	35	8.5132e-25
63	35	2.6536e-25
0	36	3.0832e-23
1	36	2.1458e-22
2	36	9.6295e-22
3	36	2.9161e-21
4	36	3.5644e-21
5	36	1.5798e-20
6	36	1.3049e-19
7	36	5.7335e-19
8	36	1.9567e-18
9	36	5.7038e-18
10	36	1.4777e-17
11	36	3.4709e-17
12	36	7.4764e-17
13	36	1.4875e-16
14	36	2.7478e-16
15	36	4.7316e-16
16	36	7.6208e-16
17	36	1.1515e-15
18	36	1.6364e-15
19	36	2.1926e-15
20	36	2.7758e-15
21	36	3.3269e-15
22	36	3.782e-15
23	36	4.085e-15
24	36	4.1994e-15
25	36	4.1152e-15
26	36	3.8503e-15
27	36	3.4447e-15
28	36	2.9513e-15
29	36	2.4251e-15
30	36	1.9139e-15
31	36	1.4529e-15
32	36	1.0624e-15
33	36	7.4941e-16
34	36	5.1064e-16
35	36	3.3657e-16
36	36	2.1488e-16
37	36	1.3307e-16
38	36	8.0029e-17
39	36	4.6802e-17
40	36	2.6648e-17
41	36	1.4789e-17
42	36	8.0093e-18
43	36	4.2372e-18
44	36	2.192e-18
45	36	1.11e-18
46	36	5.5071e-19
47	36	2.6794e-19
48	36	1.2794e-19
49	36	6.0013e-20
50	36	2.7672e-20
51	36	1.2553e-20
52	36	5.6066e-21
53	36	2.4676e-21
54	36	1.0715e-21
55	36	4.5958e-22
56	36	1.9521e-22
57	36	8.2217e-23
58	36	3.45e-23
59	36	1.4413e-23
60	36	6.0398e-24
61	36	2.5202e-24
62	36	1.0528e-24
63	36	4.2404e-25
0	37	4.41e-23
1	37	1.2818e-22
2	37	5.5591e-22
3	37	1.8688e-21
4	37	4.5955e-21
5	37	5.752e-21
6	37	1.1995e-20
7	37	1.0848e-19
8	37	4.4882e-19
9	37	1.4293e-18
10	37	3.9004e-18
11	37	9.5086e-18
12	37	2.1126e-17
13	37	4.3253e-17
14	37	8.2157e-17
15	37	1.4547e-16
16	37	2.41e-16
17	37	3.7471e-16
18	37	5.4824e-16
19	37	7.5658e-16
20	37	9.8694e-16
21	37	1.2194e-15
22	37	1.4295e-15
23	37	1.5928e-15
24	37	1.6896e-15
25	37	1.709e-15
26	37	1.6508e-15
27	37	1.525e-15
28	37	1.3493e-15
29	37	1.145e-15
30	37	9.3314e-16
31	37	7.3144e-16
32	37	5.5218e-16
33	37	4.0202e-16
34	37	2.8266e-16
35	37	1.9218e-16
36	37	1.2652e-16
37	37	8.0748e-17
38	37	5.0029e-17
39	37	3.0126e-17
40	37	1.7653e-17
41	37	1.0077e-17
42	37	5.6102e-18
43	37	3.0495e-18
44	37	1.6199e-18
45	37	8.4186e-19
46	37	4.284e-19
47	37	2.1366e-19
48	37	1.0453e-19
49	37	5.0207e-20
50	37	2.3694e-20
51	37	1.0996e-20
52	37	5.0212e-21
53	37	2.258e-21
54	37	1.0007e-21
55	37	4.3735e-22
56	37	1.8879e-22
57	37	8.0604e-23
58	37	3.4177e-23
59	37	1.4436e-23
60	37	6.1363e-24
61	37	2.6362e-24
62	37	1.1602e-24
63	37	5.1628e-25
0	38	2.4197e-23
1	38	4.6048e-23
2	38	1.9028e-22
3	38	7.947e-22
4	38	2.2562e-21
5	38	4.4315e-21
6	38	3.5424e-21
7	38	1.5469e-20
8	38	9.679e-20
9	38	3.4997e-19
10	38	1.0169e-18
11	38	2.5811e-18
12	38	5.9183e-18
13	38	1.2463e-17
14	38	2.4322e-17
15	38	4.4242e-17
16	38	7.5316e-17
17	38	1.2038e-16
18	38	1.8114e-16
19	38	2.5719e-16
20	38	3.4535e-16
21	38	4.3938e-16
22	38	5.3062e-16
23	38	6.0929e-16
24	38	6.6629e-16
25	38	6.9494e-16
26	38	6.9234e-16
27	38	6.5978e-16
28	38	6.0226e-16
29	38	5.2731e-16
30	38	4.4343e-16
31	38	3.5862e-16
32	38	2.793e-16
33	38	2.0975e-16
34	38	1.5209e-16
35	38	1.0661e-16
36	38	7.2332e-17
37	38	4.7563e-17
38	38	3.0348e-17
39	38	1.8811e-17
40	38	1.1341e-17
41	38	6.658e-18
42	38	3.81e-18
43	38	2.1276e-18
44	38	1.1605e-18
45	38	6.189e-19
46	38	3.2303e-19
47	38	1.6516e-19
48	38	8.2786e-20
49	38	4.072e-20
50	38	1.967e-20
51	38	9.3387e-21
52	38	4.3608e-21
53	38	2.004e-21
54	38	9.0676e-22
55	38	4.0415e-22
56	38	1.7758e-22
57	38	7.7021e-23
58	38	3.3093e-23
59	38	1.4153e-23
60	38	6.0908e-24
61	38	2.6637e-24
62	38	1.2028e-24
63	38	5.589e-25
0	39	9.7552e-24
1	39	7.9044e-24
2	39	6.527e-23
3	39	2.7102e-22
4	39	7.7615e-22
5	39	1.637e-21
6	39	1.9641e-21
7	39	2.1655e-21
8	39	2.2594e-20
9	39	8.9147e-20
10	39	2.6938e-19
11	39	7.0267e-19
12	39	1.6513e-18
13	39	3.5635e-18
14	39	7.1312e-18
15	39	1.331e-17
16	39	2.3262e-17
17	39	3.8189e-17
18	39	5.9047e-17
19	39	8.6188e-17
20	39	1.1902e-16
21	39	1.5579e-16
22	39	1.9363e-16
23	39	2.2891e-16
24	39	2.578e-16
25	39	2.77e-16
26	39	2.8436e-16
27	39	2.7929e-16
28	39	2.6279e-16
29	39	2.372e-16
30	39	2.0565e-16
31	39	1.7147e-16
32	39	1.3767e-16
33	39	1.0657e-16
34	39	7.9642e-17
35	39	5.7523e-17
36	39	4.0205e-17
37	39	2.7226e-17
38	39	1.7883e-17
39	39	1.1407e-17
40	39	7.0741e-18
41	39	4.2698e-18
42	39	2.5111e-18
43	39	1.4403e-18
44	39	8.0659e-19
45	39	4.4142e-19
46	39	2.363e-19
47	39	1.2385e-19
48	39	6.3608e-20
49	39	3.204e-20
50	39	1.5842e-20
51	39	7.6948e-21
52	39	3.6741e-21
53	39	1.7255e-21
54	39	7.9727e-22
55	39	3.6254e-22
56	39	1.6231e-22
57	39	7.1627e-23
58	39	3.1255e-23
59	39	1.3557e-23
60	39	5.9068e-24
61	39	2.615e-24
62	39	1.1946e-24
63	39	5.6419e-25
0	40	2.6888e-25
1	40	6.3431e-24
2	40	3.4864e-24
3	40	6.3025e-23
4	40	1.7954e-22
5	40	3.4075e-22
6	40	2.1396e-22
7	40	1.3677e-21
8	40	7.6774e-21
9	40	2.6758e-20
10	40	7.6977e-20
11	40	1.9745e-19
12	40	4.6491e-19
13	40	1.0167e-18
14	40	2.0754e-18
15	40	3.9648e-18
16	40	7.1053e-18
17	40	1.1971e-17
18	40	1.9006e-17
19	40	2.8498e-17
20	40	4.0437e-17
21	40	5.4407e-17
22	40	6.9535e-17
23	40	8.4556e-17
24	40	9.7983e-17
25	40	1.0836e-16
26	40	1.1452e-16
27	40	1.1582e-16
28	40	1.1223e-16
29	40	1.0435e-16
30	40	9.3192e-17
31	40	8.0049e-17
32	40	6.621e-17
33	40	5.2798e-17
34	40	4.0638e-17
35	40	3.0227e-17
36	40	2.1752e-17
37	40	1.5162e-17
38	40	1.0248e-17
39	40	6.7246e-18
40	40	4.2883e-18
41	40	2.6606e-18
42	40	1.6076e-18
43	40	9.4702e-19
44	40	5.4441e-19
45	40	3.057e-19
46	40	1.6784e-19
47	40	9.017e-20
48	40	4.7448e-20
49	40	2.4476e-20
50	40	1.2387e-20
51	40	6.1557e-21
52	40	3.0056e-21
53	40	1.4427e-21
54	40	6.8092e-22
55	40	3.1608e-22
56	40	1.4435e-22
57	40	6.4926e-23
58	40	2.8842e-23
59	40	1.2719e-23
60	40	5.6184e-24
61	40	2.5131e-24
62	40	1.1534e-24
63	40	5.4533e-25
0	41	9.4203e-24
1	41	1.49e-23
2	41	8.1504e-24
3	41	9.9785e-24
4	41	1.6668e-23
5	41	1.9948e-23
6	41	2.5512e-22
7	41	1.1345e-21
8	41	3.6392e-21
9	41	9.9584e-21
10	41	2.4918e-20
11	41	5.9074e-20
12	41	1.3419e-19
13	41	2.9138e-19
14	41	6.0081e-19
15	41	1.1701e-18
16	41	2.1465e-18
17	41	3.709e-18
18	41	6.0432e-18
19	41	9.302e-18
20	41	1.3554e-17
21	41	1.873e-17
22	41	2.4594e-17
23	41	3.0736e-17
24	41	3.6615e-17
25	41	4.1638e-17
26	41	4.5264e-17
27	41	4.7097e-17
28	41	4.6966e-17
29	41	4.4941e-17
30	41	4.1314e-17
31	41	3.6531e-17
32	41	3.1105e-17
33	41	2.5533e-17
34	41	2.0229e-17
35	41	1.5486e-17
36	41	1.1468e-17
37	41	8.2242e-18
38	41	5.7177e-18
39	41	3.8579e-18
40	41	2.529e-18
41	41	1.6123e-18
42	41	1.0007e-18
43	41	6.0531e-19
44	41	3.5715e-19
45	41	2.0575e-19
46	41	1.1584e-19
47	41	6.3789e-20
48	41	3.4389e-20
49	41	1.8166e-20
50	41	9.4104e-21
51	41	4.7843e-21
52	41	2.3888e-21
53	41	1.1719e-21
54	41	5.6509e-22
55	41	2.6786e-22
56	41	1.2486e-22
57	41	5.7297e-23
58	41	2.5948e-23
59	41	1.165e-23
60	41	5.2239e-24
61	41	2.3601e-24
62	41	1.085e-24
63	41	5.0989e-25
0	42	1.277e-23
1	42	4.2663e-24
2	42	1.1279e-23
3	42	4.8163e-24
4	42	1.4958e-23
5	42	5.3492e-23
6	42	2.0911e-22
7	42	6.5835e-22
8	42	1.7314e-21
9	42	4.0494e-21
10	42	8.8588e-21
11	42	1.8893e-20
12	42	4.0106e-20
13	42	8.4496e-20
14	42	1.7374e-19
15	42	3.4287e-19
16	42	6.4237e-19
17	42	1.1371e-18
18	42	1.9001e-18
19	42	3.0005e-18
20	42	4.4858e-18
21	42	6.3618e-18
22	42	8.5752e-18
23	42	1.1004e-17
24	42	1.3465e-17
25	42	1.5733e-17
26	42	1.7577e-17
27	42	1.8801e-17
28	42	1.9278e-17
29	42	1.897e-17
30	42	1.7937e-17
31	42	1.6315e-17
32	42	1.429e-17
33	42	1.2067e-17
34	42	9.8347e-18
35	42	7.7442e-18
36	42	5.8982e-18
37	42	4.3495e-18
38	42	3.1089e-18
39	42	2.1561e-18
40	42	1.4524e-18
41	42	9.5118e-19
42	42	6.0627e-19
43	42	3.7644e-19
44	42	2.2792e-19
45	42	1.3468e-19
46	42	7.7748e-20
47	42	4.388e-20
48	42	2.4235e-20
49	42	1.3109e-20
50	42	6.9506e-21
51	42	3.6152e-21
52	42	1.8459e-21
53	42	9.2564e-22
54	42	4.5605e-22
55	42	2.2082e-22
56	42	1.0512e-22
57	42	4.9254e-23
58	42	2.2764e-23
59	42	1.0418e-23
60	42	4.7477e-24
61	42	2.1679e-24
62	42	9.9835e-25
63	42	4.6516e-25
0	43	7.1092e-24
1	43	7.9119e-24
2	43	8.1708e-24
3	43	6.5964e-24
4	43	9.0238e-24
5	43	2.8689e-23
6	43	9.6532e-23
7	43	2.8252e-22
8	43	7.0314e-22
9	43	1.5467e-21
10	43	3.1389e-21
11	43	6.1721e-21
12	43	1.2232e-20
13	43	2.4739e-20
14	43	5.0269e-20
15	43	9.9998e-20
16	43	1.9082e-19
17	43	3.4556e-19
18	43	5.9158e-19
19	43	9.5746e-19
20	43	1.4673e-18
21	43	2.1337e-18
22	43	2.9496e-18
23	43	3.8834e-18
24	43	4.8769e-18
25	43	5.8502e-18
26	43	6.7121e-18
27	43	7.3748e-18
28	43	7.7691e-18
29	43	7.8564e-18
30	43	7.6347e-18
31	43	7.1378e-18
32	43	6.4269e-18
33	43	5.5793e-18
34	43	4.6745e-18
35	43	3.7839e-18
36	43	2.9623e-18
37	43	2.2452e-18
38	43	1.6491e-18
39	43	1.1751e-18
40	43	8.1303e-19
41	43	5.4679e-19
42	43	3.5779e-19
43	43	2.2799e-19
44	43	1.4162e-19
45	43	8.5825e-20
46	43	5.079e-20
47	43	2.9376e-20
48	43	1.6619e-20
49	43	9.2047e-21
50	43	4.995e-21
51	43	2.6579e-21
52	43	1.3877e-21
53	43	7.1134e-22
54	43	3.5813e-22
55	43	1.7715e-22
56	43	8.6139e-23
57	43	4.1219e-23
58	43	1.9448e-23
59	43	9.0755e-24
60	43	4.2052e-24
61	43	1.9424e-24
62	43	8.9725e-25
63	43	4.1498e-25
0	44	2.2703e-24
1	44	6.5207e-24
2	44	7.118e-24
3	44	4.0839e-26
4	44	3.7271e-24
5	44	1.0131e-23
6	44	3.1414e-23
7	44	9.1687e-23
8	44	2.3052e-22
9	44	5.0454e-22
10	44	1.0032e-21
11	44	1.9049e-21
12	44	3.6334e-21
13	44	7.1569e-21
14	44	1.4445e-20
15	44	2.9003e-20
16	44	5.6357e-20
17	44	1.043e-19
18	44	1.8271e-19
19	44	3.0268e-19
20	44	4.7491e-19
21	44	7.0724e-19
22	44	1.0017e-18
23	44	1.3519e-18
24	44	1.741e-18
25	44	2.1425e-18
26	44	2.5225e-18
27	44	2.8449e-18
28	44	3.077e-18
29	44	3.1951e-18
30	44	3.1889e-18
31	44	3.0623e-18
32	44	2.8325e-18
33	44	2.5261e-18
34	44	2.1744e-18
35	44	1.8083e-18
36	44	1.4543e-18
37	44	1.1323e-18
38	44	8.5423e-19
39	44	6.2508e-19
40	44	4.4407e-19
41	44	3.0657e-19
42	44	2.0587e-19
43	44	1.3459e-19
44	44	8.5749e-20
45	44	5.3282e-20
46	44	3.2319e-20
47	44	1.9153e-20
48	44	1.1098e-20
49	44	6.2932e-21
50	44	3.495e-21
51	44	1.9025e-21
52	44	1.0157e-21
53	44	5.3222e-22
54	44	2.7381e-22
55	44	1.3837e-22
56	44	6.8732e-23
57	44	3.3592e-23
58	44	1.6181e-23
59	44	7.7002e-24
60	44	3.6295e-24
61	44	1.6977e-24
62	44	7.8848e-25
63	44	3.6323e-25
0	45	2.3221e-24
1	45	3.2687e-24
2	45	2.1721e-24
3	45	2.5784e-24
4	45	2.4837e-24
5	45	2.999e-24
6	45	7.2071e-24
7	45	2.1432e-23
8	45	5.8115e-23
9	45	1.3046e-22
10	45	2.6528e-22
11	45	5.089e-22
12	45	9.7775e-22
13	45	1.9511e-21
14	45	4.0168e-21
15	45	8.2618e-21
16	45	1.6459e-20
17	45	3.1205e-20
18	45	5.5942e-20
19	45	9.479e-20
20	45	1.5212e-19
21	45	2.3177e-19
22	45	3.3606e-19
23	45	4.6452e-19
24	45	6.1302e-19
25	45	7.7336e-19
26	45	9.3374e-19
27	45	1.0802e-18
28	45	1.1986e-18
29	45	1.2772e-18
30	45	1.3082e-18
31	45	1.2895e-18
32	45	1.2245e-18
33	45	1.1211e-18
34	45	9.9083e-19
35	45	8.4604e-19
36	45	6.9863e-19
37	45	5.5844e-19
38	45	4.3251e-19
39	45	3.2487e-19
40	45	2.3687e-19
41	45	1.678e-19
42	45	1.156e-19
43	45	7.7516e-20
44	45	5.0637e-20
45	45	3.2253e-20
46	45	2.0048e-20
47	45	1.2171e-20
48	45	7.2223e-21
49	45	4.1926e-21
50	45	2.3828e-21
51	45	1.3268e-21
52	45	7.2434e-22
53	45	3.8795e-22
54	45	2.0395e-22
55	45	1.0529e-22
56	45	5.3421e-23
57	45	2.666e-23
58	45	1.3107e-23
59	45	6.359e-24
60	45	3.0492e-24
61	45	1.4458e-24
62	45	6.7697e-25
63	45	3.1214e-25
0	46	2.5577e-24
1	46	1.083e-24
2	46	1.2894e-24
3	46	1.3142e-24
4	46	1.1831e-24
5	46	1.8571e-24
6	46	1.5078e-24
7	46	3.7144e-24
8	46	1.0547e-23
9	46	2.5655e-23
10	46	5.5005e-23
11	46	1.1082e-22
12	46	2.2386e-22
13	46	4.7423e-22
14	46	1.0375e-21
15	46	2.2477e-21
16	46	4.6674e-21
17	46	9.147e-21
18	46	1.6861e-20
19	46	2.9289e-20
20	46	4.8123e-20
21	46	7.5043e-20
22	46	1.1137e-19
23	46	1.5761e-19
24	46	2.1304e-19
25	46	2.7536e-19
26	46	3.4071e-19
27	46	4.0401e-19
28	46	4.5962e-19
29	46	5.0219e-19
30	46	5.2757e-19
31	46	5.3343e-19
32	46	5.1964e-19
33	46	4.8817e-19
34	46	4.4269e-19
35	46	3.8789e-19
36	46	3.2868e-19
37	46	2.696e-19
38	46	2.1425e-19
39	46	1.6511e-19
40	46	1.235e-19
41	46	8.974e-20
42	46	6.3401e-20
43	46	4.3589e-20
44	46	2.9188e-20
45	46	1.9052e-20
46	46	1.2133e-20
47	46	7.5441e-21
48	46	4.5838e-21
49	46	2.7236e-21
50	46	1.5839e-21
51	46	9.021e-22
52	46	5.0356e-22
53	46	2.7567e-22
54	46	1.4808e-22
55	46	7.8096e-23
56	46	4.0464e-23
57	46	2.0616e-23
58	46	1.0342e-23
59	46	5.1145e-24
60	46	2.4956e-24
61	46	1.201e-24
62	46	5.6866e-25
63	46	2.6387e-25
0	47	3.8249e-25
1	47	3.4162e-25
2	47	2.2329e-25
3	47	9.4815e-25
4	47	7.9272e-25
5	47	7.1717e-25
6	47	1.1576e-24
7	47	1.2812e-24
8	47	2.8287e-24
9	47	6.6209e-24
10	47	1.3694e-23
11	47	2.6817e-23
12	47	5.2225e-23
13	47	1.1036e-22
14	47	2.5056e-22
15	47	5.7258e-22
16	47	1.2529e-21
17	47	2.569e-21
18	47	4.9195e-21
19	47	8.8301e-21
20	47	1.4935e-20
21	47	2.3919e-20
22	47	3.6406e-20
23	47	5.2801e-20
24	47	7.3109e-20
25	47	9.6782e-20
26	47	1.2265e-19
27	47	1.4897e-19
28	47	1.7363e-19
29	47	1.944e-19
30	47	2.093e-19
31	47	2.1694e-19
32	47	2.1667e-19
33	47	2.0872e-19
34	47	1.941e-19
35	47	1.7442e-19
36	47	1.5158e-19
37	47	1.2751e-19
38	47	1.0393e-19
39	47	8.2134e-20
40	47	6.2997e-20
41	47	4.6933e-20
42	47	3.3992e-20
43	47	2.3953e-20
44	47	1.6436e-20
45	47	1.0991e-20
46	47	7.1691e-21
47	47	4.5646e-21
48	47	2.8392e-21
49	47	1.7265e-21
50	47	1.0272e-21
51	47	5.9836e-22
52	47	3.415e-22
53	47	1.9107e-22
54	47	1.0487e-22
55	47	5.6491e-23
56	47	2.9887e-23
57	47	1.5542e-23
58	47	7.953e-24
59	47	4.0085e-24
60	47	1.9909e-24
61	47	9.7361e-25
62	47	4.6751e-25
63	47	2.195e-25
0	48	8.1353e-25
1	48	2.1205e-25
2	48	8.6254e-25
3	48	5.3327e-26
4	48	9.0103e-25
5	48	3.2316e-25
6	48	8.6514e-25
7	48	1.4099e-24
8	48	2.8653e-24
9	48	5.8588e-24
10	48	1.1025e-23
11	48	1.8782e-23
12	48	2.9517e-23
13	48	4.594e-23
14	48	7.9012e-23
15	48	1.5475e-22
16	48	3.2615e-22
17	48	6.8325e-22
18	48	1.3633e-21
19	48	2.5551e-21
20	48	4.4963e-21
21	48	7.4562e-21
22	48	1.1702e-20
23	48	1.7445e-20
24	48	2.4777e-20
25	48	3.3602e-20
26	48	4.3598e-20
27	48	5.4205e-20
28	48	6.4672e-20
29	48	7.4138e-20
30	48	8.1753e-20
31	48	8.6806e-20
32	48	8.8836e-20
33	48	8.77e-20
34	48	8.3591e-20
35	48	7.6992e-20
36	48	6.8585e-20
37	48	5.9141e-20
38	48	4.9408e-20
39	48	4.0024e-20
40	48	3.1464e-20
41	48	2.4023e-20
42	48	1.7829e-20
43	48	1.2872e-20
44	48	9.0482e-21
45	48	6.1972e-21
46	48	4.1391e-21
47	48	2.6979e-21
48	48	1.7175e-21
49	48	1.0687e-21
50	48	6.5039e-22
51	48	3.8743e-22
52	48	2.2604e-22
53	48	1.2925e-22
54	48	7.2476e-23
55	48	3.9874e-23
56	48	2.1538e-23
57	48	1.143e-23
58	48	5.966e-24
59	48	3.0649e-24
60	48	1.5503e-24
61	48	7.7146e-25
62	48	3.7673e-25
63	48	1.7983e-25
0	49	3.7319e-25
1	49	4.6688e-26
2	49	9.8044e-25
3	49	3.7793e-25
4	49	4.6576e-25
5	49	4.9143e-25
6	49	7.2802e-25
7	49	1.2205e-24
8	49	2.6867e-24
9	49	5.6151e-24
10	49	1.0657e-23
11	49	1.8202e-23
12	49	2.7987e-23
13	49	3.8943e-23
14	49	5.1097e-23
15	49	6.888e-23
16	49	1.055e-22
17	49	1.8869e-22
18	49	3.6596e-22
19	49	7.0681e-22
20	49	1.3021e-21
21	49	2.258e-21
22	49	3.684e-21
23	49	5.6752e-21
24	49	8.2908e-21
25	49	1.153e-20
26	49	1.5315e-20
27	49	1.9479e-20
28	49	2.3772e-20
29	49	2.7879e-20
30	49	3.1463e-20
31	49	3.4201e-20
32	49	3.5842e-20
33	49	3.6242e-20
34	49	3.5386e-20
35	49	3.3389e-20
36	49	3.0471e-20
37	49	2.6919e-20
38	49	2.3039e-20
39	49	1.912e-20
40	49	1.5399e-20
41	49	1.2044e-20
42	49	9.156e-21
43	49	6.7705e-21
44	49	4.8736e-21
45	49	3.4177e-21
46	49	2.3367e-21
47	49	1.5588e-21
48	49	1.0154e-21
49	49	6.4633e-22
50	49	4.0229e-22
51	49	2.4502e-22
52	49	1.4612e-22
53	49	8.5381e-23
54	49	4.8908e-23
55	49	2.748e-23
56	49	1.5154e-23
57	49	8.2077e-24
58	49	4.3697e-24
59	49	2.2886e-24
60	49	1.1796e-24
61	49	5.98e-25
62	49	2.9764e-25
63	49	1.45e-25
0	50	5.1716e-25
1	50	3.8141e-25
2	50	4.4763e-25
3	50	2.1145e-25
4	50	2.84e-25
5	50	9.0653e-26
6	50	4.3155e-25
7	50	7.6971e-25
8	50	1.8349e-24
9	50	3.959e-24
10	50	7.7281e-24
11	50	1.3888e-23
12	50	2.2202e-23
13	50	3.1884e-23
14	50	4.1348e-23
15	50	4.9551e-23
16	50	5.8024e-23
17	50	7.3855e-23
18	50	1.1253e-22
19	50	1.9965e-22
20	50	3.7066e-22
21	50	6.6817e-22
22	50	1.137e-21
23	50	1.8179e-21
24	50	2.7396e-21
25	50	3.9125e-21
26	50	5.3209e-21
27	50	6.9193e-21
28	50	8.6297e-21
29	50	1.0345e-20
30	50	1.1939e-20
31	50	1.3277e-20
32	50	1.4241e-20
33	50	1.4741e-20
34	50	1.4736e-20
35	50	1.4237e-20
36	50	1.3303e-20
37	50	1.2033e-20
38	50	1.0546e-20
39	50	8.9614e-21
40	50	7.39e-21
41	50	5.9186e-21
42	50	4.6069e-21
43	50	3.4878e-21
44	50	2.5701e-21
45	50	1.8448e-21
46	50	1.2908e-21
47	50	8.8106e-22
48	50	5.8709e-22
49	50	3.8219e-22
50	50	2.4323e-22
51	50	1.5144e-22
52	50	9.2299e-23
53	50	5.5104e-23
54	50	3.2243e-23
55	50	1.8501e-23
56	50	1.0417e-23
57	50	5.7581e-24
58	50	3.1276e-24
59	50	1.6705e-24
60	50	8.7786e-25
61	50	4.5388e-25
62	50	2.3063e-25
63	50	1.1493e-25
0	51	5.8323e-25
1	51	3.1545e-25
2	51	4.9832e-25
3	51	2.4714e-25
4	51	2.4465e-25
5	51	1.452e-25
6	51	1.7716e-25
7	51	4.4476e-25
8	51	9.7164e-25
9	51	2.1556e-24
10	51	4.4799e-24
11	51	8.2264e-24
12	51	1.376e-23
13	51	2.079e-23
14	51	2.8378e-23
15	51	3.5101e-23
16	51	4.0029e-23
17	51	4.3979e-23
18	51	5.1127e-23
19	51	7.022e-23
20	51	1.1476e-22
21	51	2.0191e-22
22	51	3.503e-22
23	51	5.7728e-22
24	51	8.9614e-22
25	51	1.3138e-21
26	51	1.829e-21
27	51	2.4304e-21
28	51	3.0956e-21
29	51	3.7903e-21
30	51	4.4697e-21
31	51	5.0821e-21
32	51	5.5754e-21
33	51	5.9048e-21
34	51	6.0403e-21
35	51	5.972e-21
36	51	5.7109e-21
37	51	5.2866e-21
38	51	4.7415e-21
39	51	4.1236e-21
40	51	3.4804e-21
41	51	2.8529e-21
42	51	2.2728e-21
43	51	1.7611e-21
44	51	1.328e-21
45	51	9.7539e-22
46	51	6.9822e-22
47	51	4.8748e-22
48	51	3.322e-22
49	51	2.2111e-22
50	51	1.4385e-22
51	51	9.153e-23
52	51	5.7002e-23
53	51	3.4766e-23
54	51	2.0779e-23
55	51	1.2176e-23
56	51	6.9993e-24
57	51	3.9494e-24
58	51	2.1889e-24
59	51	1.1926e-24
60	51	6.393e-25
61	51	3.3729e-25
62	51	1.7511e-25
63	51	8.9355e-26
0	52	1.5342e-25
1	52	1.6653e-25
2	52	1.0466e-25
3	52	7.0277e-26
4	52	8.8789e-26
5	52	1.6988e-25
6	52	6.1935e-26
7	52	1.9061e-25
8	52	3.8304e-25
9	52	9.1787e-25
10	52	1.9368e-24
11	52	3.7568e-24
12	52	6.5856e-24
13	52	1.0508e-23
14	52	1.5221e-23
15	52	2.0034e-23
16	52	2.4133e-23
17	52	2.7072e-23
18	52	2.9467e-23
19	52	3.3758e-23
20	52	4.4555e-23
21	52	6.8386e-23
22	52	1.1287e-22
23	52	1.8548e-22
24	52	2.9239e-22
25	52	4.3755e-22
26	52	6.221e-22
27	52	8.4391e-22
28	52	1.097e-21
29	52	1.3711e-21
30	52	1.6513e-21
31	52	1.9185e-21
32	52	2.1517e-21
33	52	2.3304e-21
34	52	2.4383e-21
35	52	2.4659e-21
36	52	2.4121e-21
37	52	2.284e-21
38	52	2.0954e-21
39	52	1.8642e-21
40	52	1.6096e-21
41	52	1.3499e-21
42	52	1.1002e-21
43	52	8.7217e-22
44	52	6.7285e-22
45	52	5.055e-22
46	52	3.7008e-22
47	52	2.6422e-22
48	52	1.8408e-22
49	52	1.2524e-22
50	52	8.3266e-23
51	52	5.4135e-23
52	52	3.4441e-23
53	52	2.1456e-23
54	52	1.3097e-23
55	52	7.8369e-24
56	52	4.5996e-24
57	52	2.6493e-24
58	52	1.4985e-24
59	52	8.3302e-25
60	52	4.5556e-25
61	52	2.4531e-25
62	52	1.3013e-25
63	52	6.7974e-26
0	53	7.9485e-26
1	53	2.6114e-25
2	53	1.4214e-25
3	53	1.6466e-25
4	53	2.0058e-25
5	53	2.2915e-25
6	53	2.7295e-26
7	53	1.0867e-25
8	53	9.3607e-26
9	53	2.9073e-25
10	53	5.5605e-25
11	53	1.1682e-24
12	53	2.1835e-24
13	53	3.7209e-24
14	53	5.7814e-24
15	53	8.2351e-24
16	53	1.0789e-23
17	53	1.3101e-23
18	53	1.5057e-23
19	53	1.7086e-23
20	53	2.0399e-23
21	53	2.7101e-23
22	53	4.0008e-23
23	53	6.22e-23
24	53	9.6543e-23
25	53	1.4523e-22
26	53	2.0949e-22
27	53	2.8938e-22
28	53	3.8363e-22
29	53	4.8935e-22
30	53	6.0176e-22
31	53	7.1422e-22
32	53	8.1863e-22
33	53	9.0637e-22
34	53	9.696e-22
35	53	1.0026e-21
36	53	1.0029e-21
37	53	9.7099e-22
38	53	9.1089e-22
39	53	8.2866e-22
40	53	7.3167e-22
41	53	6.2748e-22
42	53	5.2303e-22
43	53	4.2401e-22
44	53	3.345e-22
45	53	2.5697e-22
46	53	1.9235e-22
47	53	1.4038e-22
48	53	9.9966e-23
49	53	6.9502e-23
50	53	4.7211e-23
51	53	3.1354e-23
52	53	2.0374e-23
53	53	1.2962e-23
54	53	8.0786e-24
55	53	4.9357e-24
56	53	2.9574e-24
57	53	1.7387e-24
58	53	1.0036e-24
59	53	5.6915e-25
60	53	3.175e-25
61	53	1.7443e-25
62	53	9.447e-26
63	53	5.0459e-26
0	54	7.8131e-26
1	54	9.8311e-26
2	54	9.5531e-26
3	54	6.4599e-26
4	54	4.4701e-26
5	54	2.1921e-26
6	54	1.5168e-26
7	54	1.8114e-26
8	54	5.8049e-27
9	54	4.592e-27
10	54	1.2499e-26
11	54	2.7456e-26
12	54	1.1653e-25
13	54	3.2421e-25
14	54	7.1671e-25
15	54	1.3626e-24
16	54	2.279e-24
17	54	3.4465e-24
18	54	4.8014e-24
19	54	6.3428e-24
20	54	8.2257e-24
21	54	1.0898e-23
22	54	1.514e-23
23	54	2.2023e-23
24	54	3.2753e-23
25	54	4.8477e-23
26	54	7.0087e-23
27	54	9.806e-23
28	54	1.3234e-22
29	54	1.7224e-22
30	54	2.1629e-22
31	54	2.6224e-22
32	54	3.0711e-22
33	54	3.4748e-22
34	54	3.7992e-22
35	54	4.0158e-22
36	54	4.106e-22
37	54	4.0642e-22
38	54	3.8976e-22
39	54	3.6247e-22
40	54	3.2716e-22
41	54	2.8681e-22
42	54	2.4438e-22
43	54	2.0251e-22
44	54	1.633e-22
45	54	1.2822e-22
46	54	9.8096e-23
47	54	7.3167e-23
48	54	5.3239e-23
49	54	3.7816e-23
50	54	2.624e-23
51	54	1.7797e-23
52	54	1.1809e-23
53	54	7.6698e-24
54	54	4.8799e-24
55	54	3.0432e-24
56	54	1.861e-24
57	54	1.1165e-24
58	54	6.5742e-25
59	54	3.8024e-25
60	54	2.1626e-25
61	54	1.2112e-25
62	54	6.6907e-26
63	54	3.6483e-26
0	55	6.1682e-26
1	55	9.7023e-26
2	55	4.7381e-26
3	55	4.3726e-26
4	55	4.9061e-26
5	55	4.5978e-26
6	55	4.5722e-26
7	55	5.0217e-26
8	55	1.5643e-27
9	55	4.6718e-26
10	55	1.4928e-25
11	55	3.1055e-25
12	55	5.3914e-25
13	55	8.5431e-25
14	55	1.2035e-24
15	55	1.5076e-24
16	55	1.6364e-24
17	55	1.4652e-24
18	55	9.1355e-25
19	55	4.9126e-26
20	55	1.3796e-24
21	55	3.0494e-24
22	55	5.1057e-24
23	55	7.7565e-24
24	55	1.1378e-23
25	55	1.6478e-23
26	55	2.358e-23
27	55	3.3106e-23
28	55	4.5266e-23
29	55	5.9985e-23
30	55	7.6857e-23
31	55	9.5136e-23
32	55	1.1376e-22
33	55	1.3144e-22
34	55	1.4679e-22
35	55	1.5853e-22
36	55	1.6565e-22
37	55	1.6758e-22
38	55	1.6427e-22
39	55	1.5614e-22
40	55	1.4403e-22
41	55	1.2902e-22
42	55	1.1232e-22
43	55	9.5089e-23
44	55	7.8338e-23
45	55	6.2843e-23
46	55	4.9119e-23
47	55	3.7429e-23
48	55	2.7823e-23
49	55	2.0188e-23
50	55	1.4306e-23
51	55	9.908e-24
52	55	6.7109e-24
53	55	4.4487e-24
54	55	2.8883e-24
55	55	1.8378e-24
56	55	1.1465e-24
57	55	7.0158e-25
58	55	4.2124e-25
59	55	2.4832e-25
60	55	1.4389e-25
61	55	8.2078e-26
62	55	4.618e-26
63	55	2.5662e-26
0	56	3.1054e-26
1	56	5.7671e-26
2	56	3.459e-26
3	56	1.8457e-26
4	56	2.3416e-26
5	56	2.3898e-26
6	56	1.8113e-26
7	56	1.3684e-26
8	56	7.9125e-27
9	56	4.6481e-26
10	56	1.2842e-25
11	56	2.8721e-25
12	56	5.5928e-25
13	56	9.5406e-25
14	56	1.4704e-24
15	56	2.0493e-24
16	56	2.5967e-24
17	56	2.9498e-24
18	56	2.9759e-24
19	56	2.5788e-24
20	56	1.7629e-24
21	56	6.1143e-25
22	56	7.4733e-25
23	56	2.2274e-24
24	56	3.8453e-24
25	56	5.7478e-24
26	56	8.1787e-24
27	56	1.1407e-23
28	56	1.5636e-23
29	56	2.0944e-23
30	56	2.7251e-23
31	56	3.4323e-23
32	56	4.1797e-23
33	56	4.9207e-23
34	56	5.6034e-23
35	56	6.1751e-23
36	56	6.5891e-23
37	56	6.8109e-23
38	56	6.823e-23
39	56	6.6278e-23
40	56	6.2466e-23
41	56	5.716e-23
42	56	5.0817e-23
43	56	4.3929e-23
44	56	3.6951e-23
45	56	3.0267e-23
46	56	2.4159e-23
47	56	1.8803e-23
48	56	1.4276e-23
49	56	1.058e-23
50	56	7.6563e-24
51	56	5.4135e-24
52	56	3.7422e-24
53	56	2.5311e-24
54	56	1.6762e-24
55	56	1.0877e-24
56	56	6.9186e-25
57	56	4.3156e-25
58	56	2.6405e-25
59	56	1.5854e-25
60	56	9.3513e-26
61	56	5.4273e-26
62	56	3.1064e-26
63	56	1.7567e-26
0	57	6.4015e-26
1	57	1.8328e-26
2	57	3.8027e-26
3	57	1.6026e-26
4	57	1.9632e-26
5	57	3.0243e-26
6	57	1.3403e-26
7	57	5.6004e-27
8	57	1.3059e-26
9	57	2.8982e-26
10	57	8.9995e-26
11	57	2.0197e-25
12	57	3.9555e-25
13	57	7.0073e-25
14	57	1.1286e-24
15	57	1.6486e-24
16	57	2.2055e-24
17	57	2.6834e-24
18	57	2.9582e-24
19	57	2.9194e-24
20	57	2.5234e-24
21	57	1.8096e-24
22	57	8.889e-25
23	57	1.0709e-25
24	57	1.0816e-24
25	57	2.0217e-24
26	57	3.0043e-24
27	57	4.1652e-24
28	57	5.6415e-24
29	57	7.523e-24
30	57	9.8235e-24
31	57	1.2481e-23
32	57	1.5375e-23
33	57	1.8347e-23
34	57	2.1215e-23
35	57	2.3787e-23
36	57	2.5871e-23
37	57	2.7295e-23
38	57	2.7933e-23
39	57	2.7726e-23
40	57	2.6697e-23
41	57	2.4948e-23
42	57	2.2642e-23
43	57	1.9974e-23
44	57	1.7145e-23
45	57	1.4331e-23
46	57	1.1676e-23
47	57	9.2786e-24
48	57	7.1944e-24
49	57	5.445e-24
50	57	4.0237e-24
51	57	2.9042e-24
52	57	2.0486e-24
53	57	1.4133e-24
54	57	9.5431e-25
55	57	6.312e-25
56	57	4.0917e-25
57	57	2.6004e-25
58	57	1.6204e-25
59	57	9.9037e-26
60	57	5.9419e-26
61	57	3.5057e-26
62	57	2.0391e-26
63	57	1.1723e-26
0	58	1.1868e-26
1	58	2.0174e-26
2	58	3.1424e-26
3	58	8.0767e-27
4	58	4.9823e-27
5	58	1.5158e-26
6	58	1.2454e-26
7	58	7.865e-27
8	58	3.5892e-27
9	58	7.1678e-27
10	58	4.469e-26
11	58	1.1306e-25
12	58	2.3189e-25
13	58	4.2186e-25
14	58	7.0144e-25
15	58	1.0628e-24
16	58	1.4748e-24
17	58	1.871e-24
18	58	2.1668e-24
19	58	2.2722e-24
20	58	2.1333e-24
21	58	1.7515e-24
22	58	1.187e-24
23	58	5.3731e-25
24	58	9.8522e-26
25	58	6.6255e-25
26	58	1.1564e-24
27	58	1.6339e-24
28	58	2.1729e-24
29	58	2.8396e-24
30	58	3.665e-24
31	58	4.6403e-24
32	58	5.7265e-24
33	58	6.8704e-24
34	58	8.0133e-24
35	58	9.0932e-24
36	58	1.0043e-23
37	58	1.079e-23
38	58	1.1267e-23
39	58	1.1423e-23
40	58	1.1238e-23
41	58	1.0725e-23
42	58	9.9347e-24
43	58	8.9409e-24
44	58	7.8271e-24
45	58	6.6733e-24
46	58	5.5472e-24
47	58	4.499e-24
48	58	3.5616e-24
49	58	2.7525e-24
50	58	2.0769e-24
51	58	1.5301e-24
52	58	1.1012e-24
53	58	7.7474e-25
54	58	5.3325e-25
55	58	3.5941e-25
56	58	2.3736e-25
57	58	1.5365e-25
58	58	9.7485e-26
59	58	6.0628e-26
60	58	3.6984e-26
61	58	2.2169e-26
62	58	1.3096e-26
63	58	7.6489e-27
0	59	4.5502e-27
1	59	5.5259e-27
2	59	9.6574e-27
3	59	6.5462e-27
4	59	7.3007e-27
5	59	1.2172e-26
6	59	1.2402e-26
7	59	7.3458e-27
8	59	6.2414e-27
9	59	2.7709e-27
10	59	1.9245e-26
11	59	5.4858e-26
12	59	1.2161e-25
13	59	2.2395e-25
14	59	3.841e-25
15	59	5.9435e-25
16	59	8.4885e-25
17	59	1.1109e-24
18	59	1.3312e-24
19	59	1.4526e-24
20	59	1.4318e-24
21	59	1.2553e-24
22	59	9.489e-25
23	59	5.6898e-25
24	59	1.8335e-25
25	59	1.5435e-25
26	59	4.2476e-25
27	59	6.4417e-25
28	59	8.5289e-25
29	59	1.0929e-24
30	59	1.3906e-24
31	59	1.7499e-24
32	59	2.157e-24
33	59	2.5909e-24
34	59	3.0315e-24
35	59	3.4612e-24
36	59	3.8617e-24
37	59	4.2094e-24
38	59	4.4755e-24
39	59	4.6308e-24
40	59	4.6536e-24
41	59	4.5368e-24
42	59	4.2906e-24
43	59	3.9396e-24
44	59	3.5169e-24
45	59	3.0573e-24
46	59	2.5917e-24
47	59	2.1444e-24
48	59	1.7326e-24
49	59	1.367e-24
50	59	1.0529e-24
51	59	7.9174e-25
52	59	5.813e-25
53	59	4.17e-25
54	59	2.9255e-25
55	59	2.0093e-25
56	59	1.3521e-25
57	59	8.9159e-26
58	59	5.7606e-26
59	59	3.6459e-26
60	59	2.2612e-26
61	59	1.3767e-26
62	59	8.2567e-27
63	59	4.8986e-27
0	60	3.2014e-27
1	60	5.4335e-28
2	60	1.0769e-26
3	60	5.8157e-27
4	60	4.6103e-27
5	60	6.2893e-27
6	60	5.0452e-27
7	60	8.6996e-28
8	60	6.1146e-27
9	60	4.7432e-28
10	60	5.9409e-27
11	60	2.2773e-26
12	60	5.4545e-26
13	60	1.0681e-25
14	60	1.864e-25
15	60	2.9852e-25
16	60	4.3564e-25
17	60	5.8391e-25
18	60	7.1835e-25
19	60	8.0654e-25
20	60	8.2158e-25
21	60	7.5072e-25
22	60	6.0274e-25
23	60	4.0601e-25
24	60	2.0015e-25
25	60	2.0136e-26
26	60	1.158e-25
27	60	2.1186e-25
28	60	2.89e-25
29	60	3.7308e-25
30	60	4.8294e-25
31	60	6.2353e-25
32	60	7.879e-25
33	60	9.6358e-25
34	60	1.1399e-24
35	60	1.3107e-24
36	60	1.473e-24
37	60	1.6225e-24
38	60	1.7508e-24
39	60	1.8454e-24
40	60	1.8936e-24
41	60	1.8866e-24
42	60	1.8229e-24
43	60	1.7088e-24
44	60	1.5561e-24
45	60	1.3793e-24
46	60	1.192e-24
47	60	1.0057e-24
48	60	8.289e-25
49	60	6.6726e-25
50	60	5.2444e-25
51	60	4.0232e-25
52	60	3.0127e-25
53	60	2.2037e-25
54	60	1.5761e-25
55	60	1.1035e-25
56	60	7.5704e-26
57	60	5.0891e-26
58	60	3.3508e-26
59	60	2.1594e-26
60	60	1.3621e-26
61	60	8.4235e-27
62	60	5.1279e-27
63	60	3.0901e-27
0	61	2.4288e-26
1	61	1.1502e-27
2	61	8.6166e-27
3	61	1.6324e-27
4	61	8.9712e-28
5	61	2.4296e-27
6	61	3.3649e-28
7	61	2.8861e-27
8	61	5.5134e-27
9	61	1.4859e-27
10	61	1.6183e-27
11	61	9.111e-27
12	61	2.2141e-26
13	61	4.6331e-26
14	61	8.3918e-26
15	61	1.3657e-25
16	61	2.0254e-25
17	61	2.7698e-25
18	61	3.4716e-25
19	61	3.9768e-25
20	61	4.1446e-25
21	61	3.8869e-25
22	61	3.2377e-25
23	61	2.3314e-25
24	61	1.3775e-25
25	61	5.7484e-26
26	61	3.3279e-27
27	61	2.6159e-26
28	61	4.3489e-26
29	61	6.5302e-26
30	61	1.0458e-25
31	61	1.6539e-25
32	61	2.4306e-25
33	61	3.2794e-25
34	61	4.1098e-25
35	61	4.8724e-25
36	61	5.5619e-25
37	61	6.1905e-25
38	61	6.7582e-25
39	61	7.2356e-25
40	61	7.5702e-25
41	61	7.708e-25
42	61	7.6165e-25
43	61	7.2978e-25
44	61	6.7865e-25
45	61	6.1366e-25
46	61	5.4071e-25
47	61	4.65e-25
48	61	3.9061e-25
49	61	3.2053e-25
50	61	2.5682e-25
51	61	2.0085e-25
52	61	1.5333e-25
53	61	1.1434e-25
54	61	8.3391e-26
55	61	5.9561e-26
56	61	4.1696e-26
57	61	2.8607e-26
58	61	1.9216e-26
59	61	1.2621e-26
60	61	8.1e-27
61	61	5.0884e-27
62	61	3.1434e-27
63	61	1.9236e-27
0	62	7.5883e-28
1	62	7.9942e-27
2	62	8.9985e-27
3	62	2.3437e-27
4	62	4.5583e-27
5	62	1.8506e-27
6	62	3.5982e-27
7	62	4.4528e-28
8	62	3.5499e-27
9	62	2.0445e-27
10	62	9.2574e-28
11	62	2.986e-27
12	62	8.9531e-27
13	62	1.8956e-26
14	62	3.3851e-26
15	62	5.7021e-26
16	62	8.6363e-26
17	62	1.1998e-25
18	62	1.5188e-25
19	62	1.7602e-25
20	62	1.8522e-25
21	62	1.7553e-25
22	62	1.4819e-25
23	62	1.1015e-25
24	62	7.198e-26
25	62	4.4037e-26
26	62	3.2045e-26
27	62	3.4559e-26
28	62	4.345e-26
29	62	4.7607e-26
30	62	3.7753e-26
31	62	1.0399e-26
32	62	3.1513e-26
33	62	8.0577e-26
34	62	1.2887e-25
35	62	1.7104e-25
36	62	2.0563e-25
37	62	2.3409e-25
38	62	2.586e-25
39	62	2.8016e-25
40	62	2.9786e-25
41	62	3.0953e-25
42	62	3.1296e-25
43	62	3.07e-25
44	62	2.9205e-25
45	62	2.6979e-25
46	62	2.4251e-25
47	62	2.1253e-25
48	62	1.8181e-25
49	62	1.5188e-25
50	62	1.2388e-25
51	62	9.8636e-26
52	62	7.6684e-26
53	62	5.8268e-26
54	62	4.3336e-26
55	62	3.1593e-26
56	62	2.2592e-26
57	62	1.5839e-26
58	62	1.0867e-26
59	62	7.2796e-27
60	62	4.7555e-27
61	62	3.0339e-27
62	62	1.9008e-27
63	62	1.1806e-27
0	63	9.4331e-27
1	63	6.0696e-27
2	63	9.243e-27
3	63	4.8621e-27
4	63	2.5876e-27
5	63	2.8855e-27
6	63	1.0274e-27
7	63	2.9699e-29
8	63	1.8655e-27
9	63	1.6992e-27
10	63	9.2087e-28
11	63	9.3196e-28
12	63	3.622e-27
13	63	6.6911e-27
14	63	1.3008e-26
15	63	2.23e-26
16	63	3.3927e-26
17	63	4.7547e-26
18	63	6.0231e-26
19	63	6.9779e-26
20	63	7.2861e-26
21	63	6.7896e-26
22	63	5.5787e-26
23	63	4.0132e-26
24	63	2.6323e-26
25	63	1.9867e-26
26	63	2.3647e-26
27	63	3.6378e-26
28	63	5.2864e-26
29	63	6.5712e-26
30	63	6.8431e-26
31	63	5.7852e-26
32	63	3.533e-26
33	63	5.6975e-27
34	63	2.4972e-26
35	63	5.1794e-26
36	63	7.2519e-26
37	63	8.7531e-26
38	63	9.8672e-26
39	63	1.078e-25
40	63	1.1578e-25
41	63	1.2232e-25
42	63	1.2643e-25
43	63	1.2715e-25
44	63	1.2404e-25
45	63	1.1734e-25
46	63	1.0778e-25
47	63	9.6312e-26
48	63	8.3869e-26
49	63	7.1236e-26
50	63	5.9041e-26
51	63	4.7768e-26
52	63	3.7756e-26
53	63	2.9195e-26
54	63	2.2128e-26
55	63	1.6465e-26
56	63	1.2033e-26
57	63	8.6263e-27
58	63	6.0489e-27
59	63	4.1345e-27
60	63	2.7488e-27
61	63	1.7797e-27
62	63	1.1296e-27
63	63	7.1138e-28


==> e_2D_linfrac.dat <==
0	0	0
1	0	2.4663e-12
2	0	3.0768e-12
3	0	2.0996e-11
4	0	1.1003e-11
5	0	5.3251e-11
6	0	3.652e-11
7	0	6.6818e-11
8	0	2.9304e-09
9	0	3.2479e-09
10	0	4.5481e-11
11	0	9.6964e-08
12	0	1.6366e-08
13	0	1.6298e-06
14	0	1.1601e-06
15	0	5.7879e-06
16	0	9.9321e-06
17	0	1.0073e-05
18	0	3.6878e-06
19	0	3.6336e-05
0	1	1.7114e-12
1	1	6.2024e-12
2	1	7.9581e-13
3	1	1.2244e-11
4	1	4.1628e-11
5	1	3.7754e-11
6	1	6.9111e-11
7	1	7.8931e-10
8	1	1.2075e-10
9	1	3.8062e-10
10	1	1.2178e-08
11	1	3.2326e-08
12	1	2.9321e-08
13	1	3.5518e-08
14	1	7.714e-07
15	1	2.9795e-07
16	1	3.3772e-07
17	1	1.1807e-06
18	1	4.6046e-06
19	1	1.2579e-05
0	2	3.8523e-12
1	2	1.879e-13
2	2	1.3133e-12
3	2	1.5617e-11
4	2	2.7927e-11
5	2	2.2868e-11
6	2	1.1557e-10
7	2	5.9959e-10
8	2	1.9383e-10
9	2	1.7021e-09
10	2	9.9233e-10
11	2	9.091e-09
12	2	1.444e-08
13	2	1.2834e-07
14	2	4.7552e-07
15	2	3.4862e-07
16	2	5.8559e-09
17	2	8.7598e-09
18	2	3.1342e-07
19	2	4.6921e-06
0	3	8.6602e-12
1	3	5.4465e-12
2	3	1.0407e-12
3	3	1.6548e-11
4	3	7.6615e-12
5	3	4.1861e-11
6	3	1.2535e-10
7	3	2.1585e-10
8	3	2.4004e-11
9	3	9.6364e-10
10	3	4.1744e-09
11	3	1.222e-09
12	3	2.6608e-08
13	3	9.1141e-08
14	3	3.8867e-08
15	3	1.4845e-07
16	3	6.6181e-09
17	3	4.0981e-07
18	3	2.5209e-07
19	3	2.2563e-06
0	4	1.0624e-11
1	4	3.7949e-11
2	4	5.0005e-11
3	4	7.3385e-11
4	4	3.7546e-11
5	4	6.4828e-11
6	4	3.8607e-11
7	4	2.1495e-11
8	4	5.4474e-10
9	4	7.9115e-10
10	4	9.4484e-10
11	4	5.516e-09
12	4	6.6628e-09
13	4	4.3587e-08
14	4	5.3594e-08
15	4	1.0817e-07
16	4	5.1839e-09
17	4	1.6358e-07
18	4	9.7861e-08
19	4	3.3076e-07
0	5	6.5413e-11
1	5	3.2159e-11
2	5	3.1829e-11
3	5	1.3249e-11
4	5	1.4051e-11
5	5	9.8436e-11
6	5	4.1136e-10
7	5	3.3896e-10
8	5	3.1988e-10
9	5	1.6715e-10
10	5	5.3704e-09
11	5	3.6755e-09
12	5	1.9684e-09
13	5	6.6447e-09
14	5	4.6297e-08
15	5	5.4212e-09
16	5	7.7068e-08
17	5	3.8025e-08
18	5	1.579e-07
19	5	5.5675e-07
0	6	1.1734e-10
1	6	1.9225e-11
2	6	7.17e-11
3	6	5.7072e-11
4	6	1.5573e-10
5	6	1.2796e-14
6	6	1.433e-10
7	6	5.4708e-10
8	6	9.6882e-10
9	6	1.1525e-10
10	6	7.1268e-09
11	6	3.5912e-09
12	6	1.0235e-09
13	6	3.4439e-09
14	6	1.802e-08
15	6	6.0552e-08
16	6	4.418e-09
17	6	5.5208e-08
18	6	2.1089e-07
19	6	2.4127e-07
0	7	1.4011e-09
1	7	1.1556e-10
2	7	2.015e-10
3	7	1.7809e-10
4	7	4.7252e-10
5	7	5.2183e-11
6	7	4.4471e-11
7	7	9.7319e-10
8	7	7.0024e-10
9	7	1.82e-09
10	7	3.243e-09
11	7	9.0937e-10
12	7	2.2528e-09
13	7	5.9875e-09
14	7	6.938e-09
15	7	3.4342e-09
16	7	1.0441e-08
17	7	1.6341e-07
18	7	6.307e-08
19	7	6.0086e-07
0	8	5.8399e-09
1	8	5.5011e-11
2	8	4.4331e-10
3	8	3.4731e-10
4	8	4.8952e-10
5	8	1.0249e-10
6	8	7.9738e-10
7	8	3.3186e-10
8	8	1.3033e-09
9	8	3.5874e-09
10	8	2.3322e-09
11	8	2.96e-09
12	8	6.1756e-09
13	8	2.148e-08
14	8	1.4508e-09
15	8	4.6997e-08
16	8	6.3987e-08
17	8	2.4168e-08
18	8	5.406e-07
19	8	3.047e-07
0	9	1.0342e-08
1	9	1.1081e-09
2	9	2.1047e-09
3	9	1.1529e-09
4	9	7.1949e-10
5	9	2.3905e-10
6	9	2.0724e-09
7	9	1.7362e-09
8	9	1.3838e-10
9	9	5.7829e-10
10	9	3.7446e-09
11	9	6.4702e-09
12	9	9.3126e-09
13	9	6.8902e-09
14	9	4.306e-08
15	9	4.1608e-08
16	9	6.7373e-08
17	9	1.887e-07
18	9	2.0114e-07
19	9	2.5256e-07
0	10	3.8707e-08
1	10	3.3963e-09
2	10	1.7409e-09
3	10	3.4704e-09
4	10	9.9899e-10
5	10	1.5888e-09
6	10	1.3493e-09
7	10	2.0726e-09
8	10	2.0362e-09
9	10	9.2033e-10
10	10	2.8103e-10
11	10	4.6641e-09
12	10	1.1349e-10
13	10	1.6616e-08
14	10	4.8366e-08
15	10	7.4994e-08
16	10	1.166e-08
17	10	1.4715e-08
18	10	1.43e-07
19	10	5.1693e-08
0	11	1.4696e-07
1	11	1.8424e-08
2	11	9.175e-09
3	11	9.8771e-09
4	11	4.9531e-09
5	11	2.3647e-09
6	11	4.126e-10
7	11	2.1796e-09
8	11	1.7341e-09
9	11	1.3624e-08
10	11	5.2379e-09
11	11	1.2228e-08
12	11	9.6244e-09
13	11	4.3916e-08
14	11	1.6816e-08
15	11	3.1933e-08
16	11	4.8518e-09
17	11	9.9903e-09
18	11	1.6544e-08
19	11	2.6262e-07
0	12	3.3221e-07
1	12	2.104e-08
2	12	3.8521e-08
3	12	7.0522e-09
4	12	4.6977e-09
5	12	9.5909e-11
6	12	7.2187e-09
7	12	9.7933e-09
8	12	1.2842e-08
9	12	9.7752e-09
10	12	1.2043e-08
11	12	1.2033e-08
12	12	2.3538e-08
13	12	2.9986e-08
14	12	5.7598e-08
15	12	1.3402e-08
16	12	6.7687e-08
17	12	6.0088e-09
18	12	2.3381e-08
19	12	4.6255e-07
0	13	8.8861e-08
1	13	7.4949e-08
2	13	2.2272e-08
3	13	3.4309e-08
4	13	1.9329e-08
5	13	1.1093e-08
6	13	2.3486e-08
7	13	1.6782e-08
8	13	1.9046e-08
9	13	9.6429e-09
10	13	1.2267e-08
11	13	9.6877e-09
12	13	4.7569e-08
13	13	9.3577e-09
14	13	5.8907e-08
15	13	8.7507e-08
16	13	3.7701e-08
17	13	2.4843e-07
18	13	3.4606e-07
19	13	4.9309e-07
0	14	9.7938e-07
1	14	1.544e-07
2	14	1.2557e-07
3	14	7.3113e-08
4	14	3.1288e-08
5	14	8.0291e-08
6	14	4.3928e-08
7	14	2.3049e-09
8	14	2.7154e-08
9	14	4.1614e-08
10	14	1.8714e-08
11	14	5.8219e-08
12	14	3.8577e-08
13	14	1.4941e-07
14	14	1.4311e-07
15	14	6.2031e-08
16	14	4.1592e-07
17	14	2.7906e-07
18	14	8.4202e-07
19	14	1.0235e-06
0	15	9.5883e-07
1	15	3.8691e-07
2	15	9.8994e-08
3	15	1.3122e-07
4	15	2.1426e-07
5	15	6.4742e-09
6	15	4.9082e-08
7	15	1.2962e-09
8	15	3.9754e-08
9	15	2.4333e-08
10	15	4.5771e-08
11	15	4.041e-09
12	15	1.7439e-07
13	15	2.1358e-07
14	15	3.124e-07
15	15	4.2681e-07
16	15	6.5741e-08
17	15	1.2147e-06
18	15	6.4871e-07
19	15	2.5631e-06
0	16	5.4699e-07
1	16	1.7258e-06
2	16	4.9736e-07
3	16	2.9072e-08
4	16	1.8461e-07
5	16	7.6682e-08
6	16	9.7728e-09
7	16	3.1054e-07
8	16	2.3726e-08
9	16	8.5307e-08
10	16	9.345e-08
11	16	9.5298e-08
12	16	1.2883e-07
13	16	4.3663e-07
14	16	3.4852e-07
15	16	3.672e-07
16	16	1.0726e-06
17	16	5.9997e-08
18	16	2.6478e-06
19	16	3.1917e-08
0	17	8.3478e-06
1	17	1.3104e-06
2	17	2.7231e-06
3	17	9.291e-08
4	17	9.3926e-08
5	17	3.2935e-07
6	17	5.2351e-07
7	17	1.3291e-07
8	17	4.4482e-07
9	17	1.4379e-07
10	17	1.6322e-07
11	17	1.5442e-07
12	17	1.4922e-07
13	17	2.4244e-07
14	17	7.0401e-07
15	17	4.0544e-07
16	17	4.8817e-07
17	17	1.559e-06
18	17	6.6793e-07
19	17	3.1871e-06
0	18	4.8665e-07
1	18	1.1889e-05
2	18	1.1017e-06
3	18	1.6623e-06
4	18	1.2744e-06
5	18	1.2324e-07
6	18	2.8334e-07
7	18	8.6402e-07
8	18	5.3313e-08
9	18	6.6835e-07
10	18	3.539e-07
11	18	4.4753e-07
12	18	1.9769e-08
13	18	3.6322e-07
14	18	1.0746e-07
15	18	3.5777e-07
16	18	1.9554e-07
17	18	5.1136e-07
18	18	1.8772e-06
19	18	1.4416e-06
0	19	2.6035e-05
1	19	1.7684e-06
2	19	1.2185e-05
3	19	6.7944e-07
4	19	2.9353e-06
5	19	4.4624e-07
6	19	2.7017e-07
7	19	4.4279e-08
8	19	1.0414e-06
9	19	3.4955e-07
10	19	9.2512e-07
11	19	4.3432e-07
12	19	8.2603e-07
13	19	2.487e-07
14	19	3.8075e-08
15	19	2.0051e-07
16	19	1.6812e-06
17	19	2.724e-06
18	19	1.9221e-06
19	19	7.5483e-06


==> prob.dat <==
0	2.1973e-14	-1.0698e-13	-2.236e-14	6.3191e-14	0	1.0698e-13
0.001001	0.00043471	0.00052177	-0.00015685	0.00082737	0.00050075	2.1022e-05
0.002002	0.0008712	0.0010441	-0.0003069	0.0016522	0.001002	4.2097e-05
0.003003	0.0013095	0.001567	-0.00045016	0.0024743	0.0015038	6.322e-05
0.004004	0.0017495	0.0020904	-0.00058665	0.003294	0.002006	8.4388e-05
0.005005	0.0021913	0.0026144	-0.00071639	0.004111	0.0025088	0.0001056
0.006006	0.0026348	0.0031389	-0.00083938	0.0049255	0.003012	0.00012684
0.007007	0.00308	0.0036639	-0.00095565	0.0057375	0.0035158	0.00014811
0.008008	0.0035269	0.0041895	-0.0010652	0.006547	0.0040201	0.00016942
0.009009	0.0039755	0.0047156	-0.0011681	0.0073539	0.0045249	0.00019074
0.01001	0.0044257	0.0052423	-0.0012643	0.0081583	0.0050302	0.00021209
0.011011	0.0048777	0.0057694	-0.0013538	0.0089603	0.005536	0.00023345
0.012012	0.0053312	0.0062971	-0.0014366	0.0097598	0.0060423	0.00025483
0.013013	0.0057864	0.0068253	-0.0015129	0.010557	0.0065491	0.00027621
0.014014	0.0062432	0.007354	-0.0015825	0.011351	0.0070565	0.0002976
0.015015	0.0067016	0.0078833	-0.0016455	0.012143	0.0075643	0.00031898
0.016016	0.0071616	0.008413	-0.0017019	0.012933	0.0080727	0.00034037
0.017017	0.0076231	0.0089433	-0.0017518	0.01372	0.0085815	0.00036175
0.018018	0.0080862	0.009474	-0.0017951	0.014505	0.0090909	0.00038311
0.019019	0.0085509	0.010005	-0.0018319	0.015288	0.0096008	0.00040447
0.02002	0.0090171	0.010537	-0.0018622	0.016068	0.010111	0.0004258
0.021021	0.0094848	0.011069	-0.001886	0.016846	0.010622	0.00044712
0.022022	0.009954	0.011602	-0.0019033	0.017621	0.011134	0.00046841
0.023023	0.010425	0.012135	-0.0019141	0.018394	0.011646	0.00048967
0.024024	0.010897	0.012669	-0.0019185	0.019165	0.012158	0.0005109
0.025025	0.011371	0.013203	-0.0019164	0.019933	0.012671	0.0005321
0.026026	0.011846	0.013738	-0.001908	0.020699	0.013185	0.00055326
0.027027	0.012322	0.014273	-0.0018931	0.021463	0.013699	0.00057438
0.028028	0.0128	0.014809	-0.0018719	0.022225	0.014213	0.00059546
0.029029	0.01328	0.015345	-0.0018444	0.022984	0.014728	0.00061649
0.03003	0.01376	0.015881	-0.0018105	0.023741	0.015244	0.00063747
0.031031	0.014243	0.016418	-0.0017703	0.024496	0.01576	0.0006584
0.032032	0.014726	0.016956	-0.0017238	0.025249	0.016277	0.00067927
0.033033	0.015211	0.017494	-0.001671	0.025999	0.016794	0.00070008
0.034034	0.015697	0.018032	-0.001612	0.026747	0.017312	0.00072084
0.035035	0.016185	0.018571	-0.0015467	0.027493	0.01783	0.00074152
0.036036	0.016674	0.019111	-0.0014753	0.028237	0.018349	0.00076214
0.037037	0.017165	0.019651	-0.0013976	0.028979	0.018868	0.00078269
0.038038	0.017656	0.020191	-0.0013138	0.029718	0.019388	0.00080317
0.039039	0.018149	0.020732	-0.0012238	0.030455	0.019908	0.00082357
0.04004	0.018643	0.021273	-0.0011276	0.031191	0.020429	0.0008439
0.041041	0.019139	0.021815	-0.0010254	0.031924	0.02095	0.00086414
0.042042	0.019636	0.022357	-0.00091708	0.032655	0.021472	0.0008843
0.043043	0.020134	0.022899	-0.00080269	0.033384	0.021995	0.00090437
0.044044	0.020633	0.023442	-0.00068224	0.034111	0.022518	0.00092436
0.045045	0.021134	0.023986	-0.00055577	0.034836	0.023041	0.00094426
0.046046	0.021636	0.02453	-0.00042329	0.035558	0.023566	0.00096406
0.047047	0.022139	0.025074	-0.00028483	0.036279	0.02409	0.00098377
0.048048	0.022643	0.025619	-0.00014041	0.036998	0.024615	0.0010034
0.049049	0.023149	0.026164	9.9548e-06	0.037715	0.025141	0.0010229
0.05005	0.023655	0.02671	0.00016624	0.038429	0.025667	0.0010423
0.051051	0.024163	0.027256	0.00032841	0.039142	0.026194	0.0010616
0.052052	0.024672	0.027802	0.00049646	0.039853	0.026721	0.0010808
0.053053	0.025183	0.028349	0.00067036	0.040562	0.027249	0.0010999
0.054054	0.025694	0.028897	0.00085009	0.041269	0.027778	0.0011189
0.055055	0.026207	0.029444	0.0010356	0.041973	0.028307	0.0011378
0.056056	0.02672	0.029993	0.0012269	0.042677	0.028836	0.0011565
0.057057	0.027235	0.030541	0.001424	0.043378	0.029366	0.0011751
0.058058	0.027751	0.031091	0.0016268	0.044077	0.029897	0.0011937
0.059059	0.028268	0.03164	0.0018353	0.044774	0.030428	0.0012121
0.06006	0.028787	0.03219	0.0020495	0.04547	0.03096	0.0012303
0.061061	0.029306	0.03274	0.0022694	0.046163	0.031492	0.0012485
0.062062	0.029826	0.033291	0.0024949	0.046855	0.032025	0.0012665
0.063063	0.030348	0.033843	0.0027261	0.047545	0.032558	0.0012844
0.064064	0.03087	0.034394	0.0029628	0.048233	0.033092	0.0013022
0.065065	0.031394	0.034946	0.0032051	0.04892	0.033626	0.0013198
0.066066	0.031919	0.035499	0.003453	0.049604	0.034161	0.0013374
0.067067	0.032445	0.036052	0.0037063	0.050287	0.034697	0.0013547
0.068068	0.032971	0.036605	0.0039652	0.050968	0.035233	0.001372
0.069069	0.033499	0.037159	0.0042295	0.051648	0.03577	0.0013891
0.07007	0.034028	0.037713	0.0044993	0.052325	0.036307	0.001406
0.071071	0.034558	0.038268	0.0047745	0.053001	0.036845	0.0014229
0.072072	0.035089	0.038823	0.0050551	0.053675	0.037383	0.0014396
0.073073	0.035621	0.039378	0.0053411	0.054348	0.037922	0.0014561
0.074074	0.036154	0.039934	0.0056325	0.055019	0.038462	0.0014725
0.075075	0.036688	0.04049	0.0059291	0.055688	0.039002	0.0014887
0.076076	0.037223	0.041047	0.0062311	0.056355	0.039542	0.0015049
0.077077	0.037759	0.041604	0.0065383	0.057021	0.040083	0.0015208
0.078078	0.038296	0.042162	0.0068508	0.057686	0.040625	0.0015366
0.079079	0.038834	0.04272	0.0071685	0.058348	0.041167	0.0015523
0.08008	0.039373	0.043278	0.0074914	0.059009	0.04171	0.0015678
0.081081	0.039913	0.043837	0.0078195	0.059669	0.042254	0.0015832
0.082082	0.040453	0.044396	0.0081527	0.060327	0.042797	0.0015984
0.083083	0.040995	0.044955	0.0084911	0.060983	0.043342	0.0016134
0.084084	0.041538	0.045515	0.0088345	0.061638	0.043887	0.0016283
0.085085	0.042081	0.046076	0.009183	0.062291	0.044433	0.001643
0.086086	0.042626	0.046637	0.0095366	0.062943	0.044979	0.0016576
0.087087	0.043171	0.047198	0.0098951	0.063593	0.045526	0.0016721
0.088088	0.043718	0.04776	0.010259	0.064242	0.046073	0.0016863
0.089089	0.044265	0.048322	0.010627	0.064889	0.046621	0.0017004
0.09009	0.044813	0.048884	0.011001	0.065535	0.04717	0.0017144
0.091091	0.045363	0.049447	0.011379	0.066179	0.047719	0.0017281
0.092092	0.045913	0.05001	0.011762	0.066822	0.048269	0.0017418
0.093093	0.046464	0.050574	0.01215	0.067463	0.048819	0.0017552
0.094094	0.047015	0.051138	0.012543	0.068103	0.04937	0.0017685
0.095095	0.047568	0.051703	0.012941	0.068742	0.049921	0.0017816
0.096096	0.048122	0.052268	0.013344	0.069379	0.050473	0.0017946
0.097097	0.048676	0.052833	0.013751	0.070015	0.051026	0.0018074
0.098098	0.049231	0.053399	0.014163	0.07065	0.051579	0.00182
0.099099	0.049788	0.053965	0.01458	0.071283	0.052133	0.0018325
0.1001	0.050345	0.054532	0.015001	0.071915	0.052687	0.0018448
0.1011	0.050902	0.055099	0.015427	0.072545	0.053242	0.0018569
0.1021	0.051461	0.055666	0.015858	0.073175	0.053797	0.0018689
0.1031	0.052021	0.056234	0.016293	0.073803	0.054354	0.0018807
0.1041	0.052581	0.056803	0.016733	0.074429	0.05491	0.0018923
0.10511	0.053142	0.057371	0.017177	0.075055	0.055468	0.0019037
0.10611	0.053705	0.05794	0.017626	0.075679	0.056025	0.001915
0.10711	0.054267	0.05851	0.018079	0.076302	0.056584	0.0019261
0.10811	0.054831	0.05908	0.018537	0.076923	0.057143	0.0019371
0.10911	0.055396	0.05965	0.018999	0.077544	0.057702	0.0019479
0.11011	0.055961	0.060221	0.019466	0.078163	0.058263	0.0019584
0.11111	0.056527	0.060792	0.019937	0.078781	0.058824	0.0019689
0.11211	0.057094	0.061364	0.020412	0.079398	0.059385	0.0019791
0.11311	0.057662	0.061936	0.020892	0.080014	0.059947	0.0019892
0.11411	0.058231	0.062509	0.021376	0.080628	0.06051	0.0019991
0.11512	0.0588	0.063082	0.021864	0.081242	0.061073	0.0020089
0.11612	0.05937	0.063655	0.022357	0.081854	0.061637	0.0020184
0.11712	0.059941	0.064229	0.022853	0.082466	0.062201	0.0020278
0.11812	0.060513	0.064803	0.023354	0.083076	0.062766	0.002037
0.11912	0.061086	0.065378	0.023859	0.083685	0.063332	0.0020461
0.12012	0.061659	0.065953	0.024368	0.084293	0.063898	0.002055
0.12112	0.062233	0.066528	0.024881	0.0849	0.064465	0.0020637
0.12212	0.062808	0.067104	0.025399	0.085506	0.065032	0.0020722
0.12312	0.063383	0.067681	0.02592	0.08611	0.0656	0.0020805
0.12412	0.06396	0.068257	0.026445	0.086714	0.066169	0.0020887
0.12513	0.064537	0.068835	0.026975	0.087317	0.066738	0.0020967
0.12613	0.065115	0.069412	0.027508	0.087919	0.067308	0.0021046
0.12713	0.065693	0.06999	0.028045	0.08852	0.067878	0.0021122
0.12813	0.066273	0.070569	0.028586	0.08912	0.068449	0.0021197
0.12913	0.066853	0.071148	0.029131	0.089719	0.069021	0.0021271
0.13013	0.067434	0.071727	0.02968	0.090317	0.069593	0.0021342
0.13113	0.068016	0.072307	0.030233	0.090914	0.070166	0.0021412
0.13213	0.068598	0.072888	0.030789	0.09151	0.07074	0.002148
0.13313	0.069181	0.073468	0.03135	0.092106	0.071314	0.0021546
0.13413	0.069765	0.074049	0.031913	0.0927	0.071888	0.0021611
0.13514	0.07035	0.074631	0.032481	0.093294	0.072464	0.0021674
0.13614	0.070935	0.075213	0.033053	0.093886	0.07304	0.0021735
0.13714	0.071521	0.075796	0.033628	0.094478	0.073616	0.0021794
0.13814	0.072108	0.076379	0.034206	0.095069	0.074194	0.0021852
0.13914	0.072695	0.076962	0.034789	0.09566	0.074771	0.0021908
0.14014	0.073283	0.077546	0.035374	0.096249	0.07535	0.0021963
0.14114	0.073872	0.07813	0.035964	0.096838	0.075929	0.0022016
0.14214	0.074462	0.078715	0.036557	0.097425	0.076509	0.0022067
0.14314	0.075052	0.079301	0.037153	0.098013	0.077089	0.0022116
0.14414	0.075644	0.079886	0.037753	0.098599	0.07767	0.0022164
0.14515	0.076235	0.080472	0.038356	0.099184	0.078251	0.002221
0.14615	0.076828	0.081059	0.038963	0.099769	0.078834	0.0022254
0.14715	0.077421	0.081646	0.039573	0.10035	0.079417	0.0022297
0.14815	0.078015	0.082234	0.040186	0.10094	0.08	0.0022338
0.14915	0.07861	0.082822	0.040803	0.10152	0.080584	0.0022377
0.15015	0.079205	0.08341	0.041423	0.1021	0.081169	0.0022415
0.15115	0.079801	0.083999	0.042047	0.10268	0.081754	0.0022451
0.15215	0.080398	0.084589	0.042673	0.10326	0.08234	0.0022486
0.15315	0.080995	0.085179	0.043303	0.10384	0.082927	0.0022519
0.15415	0.081593	0.085769	0.043936	0.10442	0.083514	0.002255
0.15516	0.082192	0.08636	0.044572	0.105	0.084102	0.0022579
0.15616	0.082792	0.086951	0.045211	0.10558	0.084691	0.0022607
0.15716	0.083392	0.087543	0.045854	0.10616	0.08528	0.0022634
0.15816	0.083993	0.088135	0.046499	0.10674	0.08587	0.0022659
0.15916	0.084594	0.088728	0.047148	0.10731	0.08646	0.0022682
0.16016	0.085197	0.089321	0.047799	0.10789	0.087051	0.0022704
0.16116	0.085799	0.089915	0.048454	0.10846	0.087643	0.0022724
0.16216	0.086403	0.09051	0.049112	0.10904	0.088235	0.0022742
0.16316	0.087007	0.091104	0.049772	0.10961	0.088828	0.0022759
0.16416	0.087612	0.091699	0.050435	0.11019	0.089422	0.0022775
0.16517	0.088218	0.092295	0.051102	0.11076	0.090016	0.0022788
0.16617	0.088824	0.092891	0.051771	0.11133	0.090611	0.0022801
0.16717	0.089431	0.093488	0.052443	0.11191	0.091207	0.0022811
0.16817	0.090039	0.094085	0.053118	0.11248	0.091803	0.0022821
0.16917	0.090648	0.094683	0.053796	0.11305	0.0924	0.0022829
0.17017	0.091257	0.095281	0.054476	0.11362	0.092998	0.0022835
0.17117	0.091866	0.09588	0.055159	0.11419	0.093596	0.002284
0.17217	0.092477	0.096479	0.055845	0.11476	0.094195	0.0022843
0.17317	0.093088	0.097079	0.056533	0.11533	0.094795	0.0022845
0.17417	0.093699	0.097679	0.057225	0.1159	0.095395	0.0022845
0.17518	0.094312	0.09828	0.057919	0.11647	0.095996	0.0022844
0.17618	0.094925	0.098881	0.058615	0.11704	0.096597	0.0022841
0.17718	0.095539	0.099483	0.059314	0.11761	0.097199	0.0022837
0.17818	0.096153	0.10009	0.060016	0.11818	0.097802	0.0022832
0.17918	0.096768	0.10069	0.06072	0.11874	0.098406	0.0022825
0.18018	0.097384	0.10129	0.061426	0.11931	0.09901	0.0022816
0.18118	0.098	0.1019	0.062135	0.11988	0.099615	0.0022807
0.18218	0.098617	0.1025	0.062847	0.12045	0.10022	0.0022796
0.18318	0.099235	0.1031	0.063561	0.12101	0.10083	0.0022783
0.18418	0.099854	0.10371	0.064277	0.12158	0.10143	0.0022769
0.18519	0.10047	0.10432	0.064996	0.12215	0.10204	0.0022754
0.18619	0.10109	0.10492	0.065717	0.12271	0.10265	0.0022737
0.18719	0.10171	0.10553	0.066441	0.12328	0.10326	0.0022719
0.18819	0.10233	0.10614	0.067167	0.12384	0.10387	0.00227
0.18919	0.10296	0.10675	0.067895	0.12441	0.10448	0.002268
0.19019	0.10358	0.10735	0.068625	0.12497	0.10509	0.0022658
0.19119	0.1042	0.10796	0.069358	0.12554	0.1057	0.0022634
0.19219	0.10482	0.10857	0.070092	0.1261	0.10631	0.002261
0.19319	0.10545	0.10918	0.070829	0.12667	0.10693	0.0022584
0.19419	0.10607	0.10979	0.071568	0.12723	0.10754	0.0022557
0.1952	0.1067	0.11041	0.07231	0.1278	0.10815	0.0022529
0.1962	0.10733	0.11102	0.073053	0.12836	0.10877	0.0022499
0.1972	0.10795	0.11163	0.073798	0.12893	0.10938	0.0022468
0.1982	0.10858	0.11224	0.074546	0.12949	0.11	0.0022436
0.1992	0.10921	0.11286	0.075295	0.13005	0.11062	0.0022403
0.2002	0.10984	0.11347	0.076047	0.13062	0.11123	0.0022368
0.2012	0.11047	0.11409	0.0768	0.13118	0.11185	0.0022332
0.2022	0.1111	0.1147	0.077556	0.13175	0.11247	0.0022295
0.2032	0.11173	0.11532	0.078313	0.13231	0.11309	0.0022257
0.2042	0.11236	0.11593	0.079073	0.13287	0.11371	0.0022218
0.20521	0.11299	0.11655	0.079834	0.13344	0.11433	0.0022178
0.20621	0.11363	0.11717	0.080597	0.134	0.11496	0.0022136
0.20721	0.11426	0.11779	0.081362	0.13457	0.11558	0.0022093
0.20821	0.11489	0.11841	0.082129	0.13513	0.1162	0.0022049
0.20921	0.11553	0.11903	0.082898	0.13569	0.11683	0.0022004
0.21021	0.11616	0.11965	0.083668	0.13626	0.11745	0.0021958
0.21121	0.1168	0.12027	0.08444	0.13682	0.11807	0.0021911
0.21221	0.11744	0.12089	0.085214	0.13739	0.1187	0.0021863
0.21321	0.11808	0.12151	0.08599	0.13795	0.11933	0.0021814
0.21421	0.11871	0.12213	0.086767	0.13852	0.11996	0.0021763
0.21522	0.11935	0.12275	0.087546	0.13908	0.12058	0.0021712
0.21622	0.11999	0.12338	0.088327	0.13964	0.12121	0.002166
0.21722	0.12063	0.124	0.089109	0.14021	0.12184	0.0021606
0.21822	0.12127	0.12463	0.089893	0.14077	0.12247	0.0021552
0.21922	0.12192	0.12525	0.090679	0.14134	0.1231	0.0021496
0.22022	0.12256	0.12588	0.091466	0.1419	0.12373	0.002144
0.22122	0.1232	0.12651	0.092254	0.14247	0.12437	0.0021382
0.22222	0.12384	0.12713	0.093045	0.14303	0.125	0.0021324
0.22322	0.12449	0.12776	0.093836	0.1436	0.12563	0.0021265
0.22422	0.12513	0.12839	0.094629	0.14417	0.12627	0.0021204
0.22523	0.12578	0.12902	0.095424	0.14473	0.1269	0.0021143
0.22623	0.12643	0.12965	0.09622	0.1453	0.12754	0.0021081
0.22723	0.12707	0.13028	0.097018	0.14586	0.12818	0.0021018
0.22823	0.12772	0.13091	0.097817	0.14643	0.12881	0.0020954
0.22923	0.12837	0.13154	0.098617	0.147	0.12945	0.002089
0.23023	0.12902	0.13217	0.099418	0.14757	0.13009	0.0020824
0.23123	0.12967	0.13281	0.10022	0.14813	0.13073	0.0020757
0.23223	0.13032	0.13344	0.10103	0.1487	0.13137	0.002069
0.23323	0.13097	0.13407	0.10183	0.14927	0.13201	0.0020622
0.23423	0.13162	0.13471	0.10264	0.14984	0.13265	0.0020553
0.23524	0.13227	0.13534	0.10345	0.15041	0.1333	0.0020483
0.23624	0.13293	0.13598	0.10426	0.15098	0.13394	0.0020413
0.23724	0.13358	0.13662	0.10507	0.15154	0.13458	0.0020341
0.23824	0.13423	0.13725	0.10588	0.15211	0.13523	0.0020269
0.23924	0.13489	0.13789	0.10669	0.15268	0.13587	0.0020196
0.24024	0.13554	0.13853	0.10751	0.15325	0.13652	0.0020122
0.24124	0.1362	0.13917	0.10832	0.15383	0.13717	0.0020048
0.24224	0.13686	0.13981	0.10914	0.1544	0.13781	0.0019973
0.24324	0.13752	0.14045	0.10995	0.15497	0.13846	0.0019897
0.24424	0.13817	0.14109	0.11077	0.15554	0.13911	0.0019821
0.24525	0.13883	0.14173	0.11159	0.15611	0.13976	0.0019743
0.24625	0.13949	0.14238	0.11241	0.15669	0.14041	0.0019666
0.24725	0.14015	0.14302	0.11324	0.15726	0.14106	0.0019587
0.24825	0.14082	0.14367	0.11406	0.15783	0.14171	0.0019508
0.24925	0.14148	0.14431	0.11488	0.15841	0.14237	0.0019428
0.25025	0.14214	0.14496	0.11571	0.15898	0.14302	0.0019347
0.25125	0.1428	0.1456	0.11653	0.15956	0.14367	0.0019266
0.25225	0.14347	0.14625	0.11736	0.16013	0.14433	0.0019185
0.25325	0.14413	0.1469	0.11819	0.16071	0.14499	0.0019102
0.25425	0.1448	0.14754	0.11902	0.16128	0.14564	0.001902
0.25526	0.14546	0.14819	0.11985	0.16186	0.1463	0.0018936
0.25626	0.14613	0.14884	0.12068	0.16244	0.14696	0.0018852
0.25726	0.1468	0.14949	0.12151	0.16302	0.14762	0.0018767
0.25826	0.14747	0.15014	0.12234	0.1636	0.14828	0.0018682
0.25926	0.14813	0.1508	0.12317	0.16418	0.14894	0.0018597
0.26026	0.1488	0.15145	0.12401	0.16476	0.1496	0.0018511
0.26126	0.14947	0.1521	0.12484	0.16534	0.15026	0.0018424
0.26226	0.15015	0.15276	0.12568	0.16592	0.15092	0.0018337
0.26326	0.15082	0.15341	0.12652	0.1665	0.15159	0.0018249
0.26426	0.15149	0.15407	0.12735	0.16708	0.15225	0.0018161
0.26527	0.15216	0.15472	0.12819	0.16766	0.15291	0.0018073
0.26627	0.15284	0.15538	0.12903	0.16825	0.15358	0.0017984
0.26727	0.15351	0.15604	0.12987	0.16883	0.15425	0.0017894
0.26827	0.15419	0.15669	0.13071	0.16941	0.15491	0.0017804
0.26927	0.15486	0.15735	0.13155	0.17	0.15558	0.0017714
0.27027	0.15554	0.15801	0.13239	0.17059	0.15625	0.0017624
0.27127	0.15622	0.15867	0.13323	0.17117	0.15692	0.0017533
0.27227	0.15689	0.15933	0.13408	0.17176	0.15759	0.0017441
0.27327	0.15757	0.16	0.13492	0.17235	0.15826	0.0017349
0.27427	0.15825	0.16066	0.13576	0.17294	0.15893	0.0017257
0.27528	0.15893	0.16132	0.13661	0.17353	0.15961	0.0017165
0.27628	0.15961	0.16199	0.13745	0.17412	0.16028	0.0017072
0.27728	0.1603	0.16265	0.1383	0.17471	0.16095	0.0016979
0.27828	0.16098	0.16332	0.13915	0.1753	0.16163	0.0016885
0.27928	0.16166	0.16398	0.13999	0.17589	0.1623	0.0016792
0.28028	0.16235	0.16465	0.14084	0.17648	0.16298	0.0016698
0.28128	0.16303	0.16532	0.14169	0.17708	0.16366	0.0016603
0.28228	0.16372	0.16599	0.14254	0.17767	0.16434	0.0016509
0.28328	0.1644	0.16666	0.14339	0.17826	0.16501	0.0016414
0.28428	0.16509	0.16733	0.14424	0.17886	0.16569	0.0016319
0.28529	0.16578	0.168	0.14509	0.17946	0.16637	0.0016223
0.28629	0.16646	0.16867	0.14594	0.18005	0.16706	0.0016128
0.28729	0.16715	0.16934	0.14679	0.18065	0.16774	0.0016032
0.28829	0.16784	0.17001	0.14764	0.18125	0.16842	0.0015936
0.28929	0.16853	0.17069	0.14849	0.18185	0.1691	0.001584
0.29029	0.16922	0.17136	0.14935	0.18245	0.16979	0.0015744
0.29129	0.16992	0.17204	0.1502	0.18305	0.17047	0.0015647
0.29229	0.17061	0.17272	0.15105	0.18366	0.17116	0.001555
0.29329	0.1713	0.17339	0.15191	0.18426	0.17185	0.0015454
0.29429	0.172	0.17407	0.15276	0.18486	0.17254	0.0015357
0.2953	0.17269	0.17475	0.15361	0.18547	0.17322	0.0015259
0.2963	0.17339	0.17543	0.15447	0.18607	0.17391	0.0015162
0.2973	0.17408	0.17611	0.15533	0.18668	0.1746	0.0015065
0.2983	0.17478	0.17679	0.15618	0.18729	0.17529	0.0014967
0.2993	0.17548	0.17747	0.15704	0.18789	0.17599	0.001487
0.3003	0.17618	0.17816	0.15789	0.1885	0.17668	0.0014772
0.3013	0.17688	0.17884	0.15875	0.18911	0.17737	0.0014674
0.3023	0.17758	0.17952	0.15961	0.18972	0.17807	0.0014576
0.3033	0.17828	0.18021	0.16046	0.19034	0.17876	0.0014478
0.3043	0.17898	0.18089	0.16132	0.19095	0.17946	0.0014381
0.30531	0.17968	0.18158	0.16218	0.19156	0.18015	0.0014283
0.30631	0.18039	0.18227	0.16304	0.19218	0.18085	0.0014185
0.30731	0.18109	0.18296	0.1639	0.19279	0.18155	0.0014086
0.30831	0.1818	0.18365	0.16476	0.19341	0.18225	0.0013988
0.30931	0.1825	0.18434	0.16562	0.19403	0.18295	0.001389
0.31031	0.18321	0.18503	0.16647	0.19464	0.18365	0.0013792
0.31131	0.18392	0.18572	0.16733	0.19526	0.18435	0.0013694
0.31231	0.18462	0.18641	0.16819	0.19588	0.18505	0.0013596
0.31331	0.18533	0.18711	0.16905	0.1965	0.18576	0.0013498
0.31431	0.18604	0.1878	0.16991	0.19713	0.18646	0.00134
0.31532	0.18675	0.1885	0.17078	0.19775	0.18717	0.0013302
0.31632	0.18746	0.18919	0.17164	0.19837	0.18787	0.0013205
0.31732	0.18818	0.18989	0.1725	0.199	0.18858	0.0013107
0.31832	0.18889	0.19059	0.17336	0.19963	0.18929	0.0013009
0.31932	0.1896	0.19129	0.17422	0.20025	0.18999	0.0012911
0.32032	0.19032	0.19198	0.17508	0.20088	0.1907	0.0012814
0.32132	0.19103	0.19268	0.17594	0.20151	0.19141	0.0012716
0.32232	0.19175	0.19339	0.1768	0.20214	0.19212	0.0012619
0.32332	0.19246	0.19409	0.17767	0.20277	0.19284	0.0012522
0.32432	0.19318	0.19479	0.17853	0.2034	0.19355	0.0012425
0.32533	0.1939	0.19549	0.17939	0.20404	0.19426	0.0012328
0.32633	0.19462	0.1962	0.18025	0.20467	0.19498	0.0012231
0.32733	0.19534	0.1969	0.18112	0.20531	0.19569	0.0012134
0.32833	0.19606	0.19761	0.18198	0.20594	0.19641	0.0012037
0.32933	0.19678	0.19832	0.18284	0.20658	0.19712	0.0011941
0.33033	0.1975	0.19903	0.18371	0.20722	0.19784	0.0011845
0.33133	0.19823	0.19974	0.18457	0.20786	0.19856	0.0011749
0.33233	0.19895	0.20044	0.18543	0.2085	0.19928	0.0011653
0.33333	0.19968	0.20116	0.1863	0.20914	0.2	0.0011557
0.33433	0.2004	0.20187	0.18716	0.20979	0.20072	0.0011462
0.33534	0.20113	0.20258	0.18802	0.21043	0.20144	0.0011366
0.33634	0.20186	0.20329	0.18889	0.21108	0.20217	0.0011271
0.33734	0.20258	0.20401	0.18975	0.21172	0.20289	0.0011176
0.33834	0.20331	0.20472	0.19062	0.21237	0.20361	0.0011082
0.33934	0.20404	0.20544	0.19148	0.21302	0.20434	0.0010987
0.34034	0.20477	0.20616	0.19235	0.21367	0.20507	0.0010893
0.34134	0.2055	0.20687	0.19321	0.21432	0.20579	0.0010799
0.34234	0.20624	0.20759	0.19407	0.21497	0.20652	0.0010705
0.34334	0.20697	0.20831	0.19494	0.21563	0.20725	0.0010612
0.34434	0.2077	0.20903	0.1958	0.21628	0.20798	0.0010519
0.34535	0.20844	0.20975	0.19667	0.21694	0.20871	0.0010426
0.34635	0.20917	0.21048	0.19753	0.21759	0.20944	0.0010333
0.34735	0.20991	0.2112	0.1984	0.21825	0.21018	0.001024
0.34835	0.21065	0.21192	0.19926	0.21891	0.21091	0.0010148
0.34935	0.21139	0.21265	0.20013	0.21957	0.21164	0.0010057
0.35035	0.21212	0.21338	0.20099	0.22023	0.21238	0.0009965
0.35135	0.21286	0.2141	0.20186	0.22089	0.21311	0.00098737
0.35235	0.2136	0.21483	0.20272	0.22156	0.21385	0.00097828
0.35335	0.21435	0.21556	0.20359	0.22222	0.21459	0.00096922
0.35435	0.21509	0.21629	0.20446	0.22289	0.21533	0.00096019
0.35536	0.21583	0.21702	0.20532	0.22356	0.21607	0.00095119
0.35636	0.21658	0.21775	0.20619	0.22422	0.21681	0.00094222
0.35736	0.21732	0.21848	0.20705	0.22489	0.21755	0.00093329
0.35836	0.21807	0.21922	0.20792	0.22557	0.21829	0.00092439
0.35936	0.21881	0.21995	0.20878	0.22624	0.21904	0.00091552
0.36036	0.21956	0.22069	0.20965	0.22691	0.21978	0.00090669
0.36136	0.22031	0.22142	0.21052	0.22759	0.22053	0.0008979
0.36236	0.22106	0.22216	0.21138	0.22826	0.22127	0.00088914
0.36336	0.22181	0.2229	0.21225	0.22894	0.22202	0.00088041
0.36436	0.22256	0.22364	0.21311	0.22962	0.22277	0.00087173
0.36537	0.22331	0.22438	0.21398	0.2303	0.22352	0.00086308
0.36637	0.22406	0.22512	0.21485	0.23098	0.22426	0.00085446
0.36737	0.22482	0.22586	0.21571	0.23166	0.22502	0.00084589
0.36837	0.22557	0.2266	0.21658	0.23235	0.22577	0.00083735
0.36937	0.22633	0.22735	0.21745	0.23303	0.22652	0.00082885
0.37037	0.22709	0.22809	0.21831	0.23372	0.22727	0.00082039
0.37137	0.22784	0.22884	0.21918	0.2344	0.22803	0.00081197
0.37237	0.2286	0.22959	0.22005	0.23509	0.22878	0.00080359
0.37337	0.22936	0.23033	0.22091	0.23578	0.22954	0.00079525
0.37437	0.23012	0.23108	0.22178	0.23647	0.2303	0.00078696
0.37538	0.23088	0.23183	0.22265	0.23717	0.23105	0.0007787
0.37638	0.23164	0.23258	0.22351	0.23786	0.23181	0.00077048
0.37738	0.2324	0.23333	0.22438	0.23856	0.23257	0.00076231
0.37838	0.23317	0.23409	0.22525	0.23925	0.23333	0.00075417
0.37938	0.23393	0.23484	0.22611	0.23995	0.2341	0.00074608
0.38038	0.2347	0.2356	0.22698	0.24065	0.23486	0.00073804
0.38138	0.23546	0.23635	0.22785	0.24135	0.23562	0.00073003
0.38238	0.23623	0.23711	0.22872	0.24205	0.23639	0.00072207
0.38338	0.237	0.23787	0.22958	0.24275	0.23715	0.00071415
0.38438	0.23777	0.23862	0.23045	0.24346	0.23792	0.00070628
0.38539	0.23854	0.23938	0.23132	0.24416	0.23869	0.00069845
0.38639	0.23931	0.24014	0.23219	0.24487	0.23945	0.00069066
0.38739	0.24008	0.24091	0.23306	0.24558	0.24022	0.00068292
0.38839	0.24085	0.24167	0.23392	0.24629	0.24099	0.00067523
0.38939	0.24163	0.24243	0.23479	0.247	0.24177	0.00066758
0.39039	0.2424	0.2432	0.23566	0.24771	0.24254	0.00065997
0.39139	0.24318	0.24396	0.23653	0.24843	0.24331	0.00065241
0.39239	0.24395	0.24473	0.2374	0.24914	0.24408	0.0006449
0.39339	0.24473	0.2455	0.23826	0.24986	0.24486	0.00063744
0.39439	0.24551	0.24627	0.23913	0.25057	0.24564	0.00063002
0.3954	0.24629	0.24704	0.24	0.25129	0.24641	0.00062264
0.3964	0.24707	0.24781	0.24087	0.25201	0.24719	0.00061532
0.3974	0.24785	0.24858	0.24174	0.25274	0.24797	0.00060804
0.3984	0.24863	0.24935	0.24261	0.25346	0.24875	0.0006008
0.3994	0.24941	0.25012	0.24348	0.25418	0.24953	0.00059362
0.4004	0.2502	0.2509	0.24435	0.25491	0.25031	0.00058648
0.4014	0.25098	0.25168	0.24522	0.25564	0.2511	0.00057939
0.4024	0.25177	0.25245	0.24609	0.25636	0.25188	0.00057235
0.4034	0.25256	0.25323	0.24696	0.25709	0.25266	0.00056536
0.4044	0.25334	0.25401	0.24783	0.25783	0.25345	0.00055841
0.40541	0.25413	0.25479	0.2487	0.25856	0.25424	0.00055151
0.40641	0.25492	0.25557	0.24957	0.25929	0.25503	0.00054467
0.40741	0.25571	0.25635	0.25044	0.26003	0.25581	0.00053787
0.40841	0.2565	0.25713	0.25131	0.26077	0.2566	0.00053112
0.40941	0.2573	0.25792	0.25218	0.2615	0.25739	0.00052441
0.41041	0.25809	0.2587	0.25305	0.26224	0.25819	0.00051776
0.41141	0.25889	0.25949	0.25392	0.26298	0.25898	0.00051116
0.41241	0.25968	0.26028	0.25479	0.26373	0.25977	0.0005046
0.41341	0.26048	0.26107	0.25566	0.26447	0.26057	0.00049809
0.41441	0.26127	0.26186	0.25654	0.26522	0.26136	0.00049164
0.41542	0.26207	0.26265	0.25741	0.26596	0.26216	0.00048523
0.41642	0.26287	0.26344	0.25828	0.26671	0.26296	0.00047887
0.41742	0.26367	0.26423	0.25915	0.26746	0.26376	0.00047256
0.41842	0.26447	0.26502	0.26003	0.26821	0.26456	0.00046631
0.41942	0.26528	0.26582	0.2609	0.26896	0.26536	0.0004601
0.42042	0.26608	0.26661	0.26177	0.26972	0.26616	0.00045394
0.42142	0.26688	0.26741	0.26264	0.27047	0.26696	0.00044783
0.42242	0.26769	0.26821	0.26352	0.27123	0.26777	0.00044177
0.42342	0.2685	0.26901	0.26439	0.27199	0.26857	0.00043576
0.42442	0.2693	0.26981	0.26527	0.27274	0.26938	0.00042979
0.42543	0.27011	0.27061	0.26614	0.27351	0.27018	0.00042388
0.42643	0.27092	0.27141	0.26701	0.27427	0.27099	0.00041802
0.42743	0.27173	0.27221	0.26789	0.27503	0.2718	0.00041221
0.42843	0.27254	0.27302	0.26876	0.2758	0.27261	0.00040645
0.42943	0.27336	0.27382	0.26964	0.27656	0.27342	0.00040073
0.43043	0.27417	0.27463	0.27052	0.27733	0.27423	0.00039507
0.43143	0.27498	0.27544	0.27139	0.2781	0.27505	0.00038946
0.43243	0.2758	0.27625	0.27227	0.27887	0.27586	0.00038389
0.43343	0.27662	0.27706	0.27314	0.27964	0.27668	0.00037838
0.43443	0.27743	0.27787	0.27402	0.28042	0.27749	0.00037292
0.43544	0.27825	0.27868	0.2749	0.28119	0.27831	0.0003675
0.43644	0.27907	0.27949	0.27578	0.28197	0.27913	0.00036213
0.43744	0.27989	0.28031	0.27665	0.28275	0.27995	0.00035682
0.43844	0.28071	0.28112	0.27753	0.28352	0.28077	0.00035155
0.43944	0.28154	0.28194	0.27841	0.28431	0.28159	0.00034633
0.44044	0.28236	0.28275	0.27929	0.28509	0.28241	0.00034116
0.44144	0.28318	0.28357	0.28017	0.28587	0.28324	0.00033604
0.44244	0.28401	0.28439	0.28105	0.28666	0.28406	0.00033097
0.44344	0.28484	0.28521	0.28193	0.28744	0.28489	0.00032595
0.44444	0.28566	0.28604	0.28281	0.28823	0.28571	0.00032098
0.44545	0.28649	0.28686	0.28369	0.28902	0.28654	0.00031605
0.44645	0.28732	0.28768	0.28457	0.28981	0.28737	0.00031117
0.44745	0.28815	0.28851	0.28545	0.2906	0.2882	0.00030635
0.44845	0.28899	0.28933	0.28633	0.2914	0.28903	0.00030157
0.44945	0.28982	0.29016	0.28721	0.29219	0.28986	0.00029683
0.45045	0.29065	0.29099	0.2881	0.29299	0.2907	0.00029215
0.45145	0.29149	0.29182	0.28898	0.29379	0.29153	0.00028751
0.45245	0.29233	0.29265	0.28986	0.29459	0.29237	0.00028293
0.45345	0.29316	0.29348	0.29075	0.29539	0.2932	0.00027839
0.45445	0.294	0.29432	0.29163	0.29619	0.29404	0.00027389
0.45546	0.29484	0.29515	0.29252	0.29699	0.29488	0.00026945
0.45646	0.29568	0.29598	0.2934	0.2978	0.29572	0.00026505
0.45746	0.29652	0.29682	0.29429	0.29861	0.29656	0.0002607
0.45846	0.29737	0.29766	0.29517	0.29941	0.2974	0.00025639
0.45946	0.29821	0.2985	0.29606	0.30022	0.29825	0.00025213
0.46046	0.29905	0.29934	0.29695	0.30104	0.29909	0.00024792
0.46146	0.2999	0.30018	0.29783	0.30185	0.29993	0.00024376
0.46246	0.30075	0.30102	0.29872	0.30266	0.30078	0.00023964
0.46346	0.3016	0.30186	0.29961	0.30348	0.30163	0.00023557
0.46446	0.30244	0.30271	0.3005	0.30429	0.30248	0.00023154
0.46547	0.30329	0.30355	0.30139	0.30511	0.30333	0.00022756
0.46647	0.30415	0.3044	0.30228	0.30593	0.30418	0.00022362
0.46747	0.305	0.30525	0.30317	0.30675	0.30503	0.00021973
0.46847	0.30585	0.3061	0.30406	0.30758	0.30588	0.00021588
0.46947	0.30671	0.30695	0.30495	0.3084	0.30674	0.00021208
0.47047	0.30756	0.3078	0.30585	0.30923	0.30759	0.00020833
0.47147	0.30842	0.30865	0.30674	0.31005	0.30845	0.00020461
0.47247	0.30928	0.30951	0.30763	0.31088	0.30931	0.00020095
0.47347	0.31014	0.31036	0.30853	0.31171	0.31016	0.00019732
0.47447	0.311	0.31122	0.30942	0.31255	0.31102	0.00019374
0.47548	0.31186	0.31207	0.31031	0.31338	0.31188	0.00019021
0.47648	0.31272	0.31293	0.31121	0.31421	0.31275	0.00018671
0.47748	0.31359	0.31379	0.31211	0.31505	0.31361	0.00018326
0.47848	0.31445	0.31465	0.313	0.31589	0.31447	0.00017985
0.47948	0.31532	0.31552	0.3139	0.31673	0.31534	0.00017649
0.48048	0.31618	0.31638	0.3148	0.31757	0.31621	0.00017317
0.48148	0.31705	0.31724	0.3157	0.31841	0.31707	0.00016989
0.48248	0.31792	0.31811	0.3166	0.31925	0.31794	0.00016665
0.48348	0.31879	0.31898	0.3175	0.3201	0.31881	0.00016345
0.48448	0.31966	0.31984	0.3184	0.32094	0.31968	0.00016029
0.48549	0.32054	0.32071	0.3193	0.32179	0.32056	0.00015718
0.48649	0.32141	0.32158	0.3202	0.32264	0.32143	0.00015411
0.48749	0.32228	0.32245	0.3211	0.32349	0.3223	0.00015107
0.48849	0.32316	0.32333	0.32201	0.32434	0.32318	0.00014808
0.48949	0.32404	0.3242	0.32291	0.3252	0.32406	0.00014513
0.49049	0.32492	0.32508	0.32382	0.32605	0.32493	0.00014221
0.49149	0.3258	0.32595	0.32472	0.32691	0.32581	0.00013934
0.49249	0.32668	0.32683	0.32563	0.32777	0.32669	0.00013651
0.49349	0.32756	0.32771	0.32654	0.32863	0.32757	0.00013371
0.49449	0.32844	0.32859	0.32744	0.32949	0.32846	0.00013096
0.4955	0.32933	0.32947	0.32835	0.33035	0.32934	0.00012824
0.4965	0.33021	0.33035	0.32926	0.33121	0.33023	0.00012556
0.4975	0.3311	0.33124	0.33017	0.33208	0.33111	0.00012292
0.4985	0.33199	0.33212	0.33108	0.33295	0.332	0.00012031
0.4995	0.33287	0.33301	0.33199	0.33381	0.33289	0.00011775
0.5005	0.33376	0.33389	0.3329	0.33468	0.33378	0.00011522
0.5015	0.33466	0.33478	0.33382	0.33556	0.33467	0.00011272
0.5025	0.33555	0.33567	0.33473	0.33643	0.33556	0.00011027
0.5035	0.33644	0.33656	0.33565	0.3373	0.33645	0.00010785
0.5045	0.33734	0.33745	0.33656	0.33818	0.33735	0.00010547
0.50551	0.33823	0.33835	0.33748	0.33906	0.33825	0.00010312
0.50651	0.33913	0.33924	0.33839	0.33994	0.33914	0.0001008
0.50751	0.34003	0.34014	0.33931	0.34082	0.34004	9.8527e-05
0.50851	0.34093	0.34104	0.34023	0.3417	0.34094	9.6285e-05
0.50951	0.34183	0.34193	0.34115	0.34258	0.34184	9.4076e-05
0.51051	0.34273	0.34283	0.34207	0.34347	0.34274	9.1903e-05
0.51151	0.34363	0.34373	0.34299	0.34435	0.34364	8.9763e-05
0.51251	0.34454	0.34464	0.34391	0.34524	0.34455	8.7656e-05
0.51351	0.34545	0.34554	0.34484	0.34613	0.34545	8.5584e-05
0.51451	0.34635	0.34644	0.34576	0.34702	0.34636	8.3544e-05
0.51552	0.34726	0.34735	0.34668	0.34791	0.34727	8.1537e-05
0.51652	0.34817	0.34826	0.34761	0.3488	0.34818	7.9562e-05
0.51752	0.34908	0.34917	0.34854	0.3497	0.34909	7.762e-05
0.51852	0.34999	0.35008	0.34946	0.3506	0.35	7.5709e-05
0.51952	0.3509	0.35099	0.35039	0.35149	0.35091	7.383e-05
0.52052	0.35182	0.3519	0.35132	0.35239	0.35183	7.1983e-05
0.52152	0.35273	0.35281	0.35225	0.35329	0.35274	7.0166e-05
0.52252	0.35365	0.35373	0.35318	0.3542	0.35366	6.838e-05
0.52352	0.35457	0.35464	0.35411	0.3551	0.35458	6.6625e-05
0.52452	0.35549	0.35556	0.35505	0.35601	0.3555	6.4899e-05
0.52553	0.35641	0.35648	0.35598	0.35691	0.35642	6.3204e-05
0.52653	0.35733	0.3574	0.35691	0.35782	0.35734	6.1538e-05
0.52753	0.35825	0.35832	0.35785	0.35873	0.35826	5.9901e-05
0.52853	0.35918	0.35924	0.35879	0.35964	0.35918	5.8293e-05
0.52953	0.3601	0.36017	0.35972	0.36056	0.36011	5.6713e-05
0.53053	0.36103	0.36109	0.36066	0.36147	0.36104	5.5162e-05
0.53153	0.36196	0.36202	0.3616	0.36239	0.36196	5.3639e-05
0.53253	0.36289	0.36294	0.36254	0.3633	0.36289	5.2143e-05
0.53353	0.36382	0.36387	0.36348	0.36422	0.36382	5.0675e-05
0.53453	0.36475	0.3648	0.36443	0.36514	0.36475	4.9234e-05
0.53554	0.36568	0.36573	0.36537	0.36606	0.36569	4.782e-05
0.53654	0.36662	0.36667	0.36632	0.36699	0.36662	4.6433e-05
0.53754	0.36755	0.3676	0.36726	0.36791	0.36756	4.5071e-05
0.53854	0.36849	0.36854	0.36821	0.36884	0.36849	4.3736e-05
0.53954	0.36943	0.36947	0.36916	0.36976	0.36943	4.2426e-05
0.54054	0.37037	0.37041	0.3701	0.37069	0.37037	4.1142e-05
0.54154	0.37131	0.37135	0.37105	0.37162	0.37131	3.9882e-05
0.54254	0.37225	0.37229	0.372	0.37256	0.37225	3.8647e-05
0.54354	0.37319	0.37323	0.37296	0.37349	0.3732	3.7437e-05
0.54454	0.37414	0.37418	0.37391	0.37443	0.37414	3.6251e-05
0.54555	0.37508	0.37512	0.37486	0.37536	0.37509	3.5088e-05
0.54655	0.37603	0.37607	0.37582	0.3763	0.37603	3.395e-05
0.54755	0.37698	0.37701	0.37678	0.37724	0.37698	3.2834e-05
0.54855	0.37793	0.37796	0.37773	0.37818	0.37793	3.1742e-05
0.54955	0.37888	0.37891	0.37869	0.37912	0.37888	3.0672e-05
0.55055	0.37983	0.37986	0.37965	0.38007	0.37983	2.9624e-05
0.55155	0.38079	0.38082	0.38061	0.38101	0.38079	2.8599e-05
0.55255	0.38174	0.38177	0.38157	0.38196	0.38174	2.7596e-05
0.55355	0.3827	0.38273	0.38254	0.38291	0.3827	2.6614e-05
0.55455	0.38365	0.38368	0.3835	0.38386	0.38366	2.5653e-05
0.55556	0.38461	0.38464	0.38447	0.38481	0.38462	2.4714e-05
0.55656	0.38557	0.3856	0.38543	0.38576	0.38558	2.3795e-05
0.55756	0.38654	0.38656	0.3864	0.38672	0.38654	2.2896e-05
0.55856	0.3875	0.38752	0.38737	0.38767	0.3875	2.2018e-05
0.55956	0.38846	0.38849	0.38834	0.38863	0.38846	2.1159e-05
0.56056	0.38943	0.38945	0.38931	0.38959	0.38943	2.032e-05
0.56156	0.39039	0.39042	0.39028	0.39055	0.3904	1.9501e-05
0.56256	0.39136	0.39138	0.39126	0.39151	0.39136	1.87e-05
0.56356	0.39233	0.39235	0.39223	0.39248	0.39233	1.7918e-05
0.56456	0.3933	0.39332	0.39321	0.39344	0.39331	1.7155e-05
0.56557	0.39428	0.39429	0.39418	0.39441	0.39428	1.641e-05
0.56657	0.39525	0.39527	0.39516	0.39537	0.39525	1.5683e-05
0.56757	0.39623	0.39624	0.39614	0.39634	0.39623	1.4973e-05
0.56857	0.3972	0.39722	0.39712	0.39731	0.3972	1.4281e-05
0.56957	0.39818	0.39819	0.3981	0.39829	0.39818	1.3606e-05
0.57057	0.39916	0.39917	0.39909	0.39926	0.39916	1.2948e-05
0.57157	0.40014	0.40015	0.40007	0.40024	0.40014	1.2307e-05
0.57257	0.40112	0.40113	0.40106	0.40121	0.40112	1.1682e-05
0.57357	0.4021	0.40212	0.40204	0.40219	0.40211	1.1073e-05
0.57457	0.40309	0.4031	0.40303	0.40317	0.40309	1.0481e-05
0.57558	0.40408	0.40409	0.40402	0.40415	0.40408	9.9032e-06
0.57658	0.40506	0.40507	0.40501	0.40514	0.40506	9.3413e-06
0.57758	0.40605	0.40606	0.406	0.40612	0.40605	8.7945e-06
0.57858	0.40704	0.40705	0.407	0.40711	0.40704	8.2625e-06
0.57958	0.40803	0.40804	0.40799	0.40809	0.40803	7.7452e-06
0.58058	0.40903	0.40903	0.40899	0.40908	0.40903	7.2422e-06
0.58158	0.41002	0.41003	0.40999	0.41007	0.41002	6.7534e-06
0.58258	0.41102	0.41102	0.41098	0.41107	0.41102	6.2785e-06
0.58358	0.41201	0.41202	0.41198	0.41206	0.41201	5.8172e-06
0.58458	0.41301	0.41302	0.41298	0.41305	0.41301	5.3694e-06
0.58559	0.41401	0.41402	0.41399	0.41405	0.41401	4.9347e-06
0.58659	0.41501	0.41502	0.41499	0.41505	0.41501	4.513e-06
0.58759	0.41602	0.41602	0.416	0.41605	0.41602	4.104e-06
0.58859	0.41702	0.41702	0.417	0.41705	0.41702	3.7075e-06
0.58959	0.41803	0.41803	0.41801	0.41805	0.41803	3.3232e-06
0.59059	0.41903	0.41904	0.41902	0.41906	0.41903	2.951e-06
0.59159	0.42004	0.42005	0.42003	0.42006	0.42004	2.5906e-06
0.59259	0.42105	0.42105	0.42104	0.42107	0.42105	2.2418e-06
0.59359	0.42206	0.42207	0.42205	0.42208	0.42206	1.9044e-06
0.59459	0.42308	0.42308	0.42307	0.42309	0.42308	1.5781e-06
0.5956	0.42409	0.42409	0.42409	0.4241	0.42409	1.2628e-06
0.5966	0.42511	0.42511	0.4251	0.42511	0.42511	9.5822e-07
0.5976	0.42612	0.42612	0.42612	0.42613	0.42612	6.6413e-07
0.5986	0.42714	0.42714	0.42714	0.42715	0.42714	3.8036e-07
0.5996	0.42816	0.42816	0.42816	0.42816	0.42816	1.0669e-07
0.6006	0.42918	0.42918	0.42919	0.42918	0.42918	1.5709e-07
0.6016	0.43021	0.43021	0.43021	0.4302	0.43021	4.1117e-07
0.6026	0.43123	0.43123	0.43124	0.43123	0.43123	6.5576e-07
0.6036	0.43226	0.43226	0.43226	0.43225	0.43226	8.9105e-07
0.6046	0.43329	0.43328	0.43329	0.43328	0.43329	1.1172e-06
0.60561	0.43431	0.43431	0.43432	0.4343	0.43431	1.3345e-06
0.60661	0.43534	0.43534	0.43535	0.43533	0.43534	1.5431e-06
0.60761	0.43638	0.43637	0.43638	0.43636	0.43638	1.7431e-06
0.60861	0.43741	0.43741	0.43742	0.4374	0.43741	1.9348e-06
0.60961	0.43845	0.43844	0.43845	0.43843	0.43844	2.1184e-06
0.61061	0.43948	0.43948	0.43949	0.43946	0.43948	2.294e-06
0.61161	0.44052	0.44052	0.44053	0.4405	0.44052	2.4618e-06
0.61261	0.44156	0.44156	0.44157	0.44154	0.44156	2.622e-06
0.61361	0.4426	0.4426	0.44261	0.44258	0.4426	2.7747e-06
0.61461	0.44364	0.44364	0.44365	0.44362	0.44364	2.9202e-06
0.61562	0.44469	0.44468	0.4447	0.44466	0.44469	3.0586e-06
0.61662	0.44573	0.44573	0.44574	0.44571	0.44573	3.1901e-06
0.61762	0.44678	0.44677	0.44679	0.44675	0.44678	3.3149e-06
0.61862	0.44783	0.44782	0.44784	0.4478	0.44783	3.4331e-06
0.61962	0.44888	0.44887	0.44889	0.44885	0.44888	3.5448e-06
0.62062	0.44993	0.44992	0.44994	0.4499	0.44993	3.6503e-06
0.62162	0.45098	0.45098	0.451	0.45095	0.45098	3.7497e-06
0.62262	0.45204	0.45203	0.45205	0.45201	0.45203	3.8432e-06
0.62362	0.45309	0.45309	0.45311	0.45306	0.45309	3.9308e-06
0.62462	0.45415	0.45414	0.45416	0.45412	0.45415	4.0128e-06
0.62563	0.45521	0.4552	0.45522	0.45518	0.45521	4.0894e-06
0.62663	0.45627	0.45626	0.45628	0.45624	0.45627	4.1606e-06
0.62763	0.45733	0.45733	0.45735	0.4573	0.45733	4.2266e-06
0.62863	0.45839	0.45839	0.45841	0.45836	0.45839	4.2876e-06
0.62963	0.45946	0.45946	0.45948	0.45943	0.45946	4.3437e-06
0.63063	0.46053	0.46052	0.46054	0.46049	0.46053	4.395e-06
0.63163	0.4616	0.46159	0.46161	0.46156	0.46159	4.4417e-06
0.63263	0.46267	0.46266	0.46268	0.46263	0.46266	4.4839e-06
0.63363	0.46374	0.46373	0.46375	0.4637	0.46374	4.5217e-06
0.63463	0.46481	0.4648	0.46483	0.46477	0.46481	4.5553e-06
0.63564	0.46588	0.46588	0.4659	0.46585	0.46588	4.5848e-06
0.63664	0.46696	0.46696	0.46698	0.46692	0.46696	4.6104e-06
0.63764	0.46804	0.46803	0.46805	0.468	0.46804	4.632e-06
0.63864	0.46912	0.46911	0.46913	0.46908	0.46912	4.65e-06
0.63964	0.4702	0.47019	0.47021	0.47016	0.4702	4.6644e-06
0.64064	0.47128	0.47128	0.4713	0.47125	0.47128	4.6753e-06
0.64164	0.47237	0.47236	0.47238	0.47233	0.47237	4.6828e-06
0.64264	0.47345	0.47345	0.47347	0.47342	0.47345	4.687e-06
0.64364	0.47454	0.47453	0.47455	0.4745	0.47454	4.6882e-06
0.64464	0.47563	0.47562	0.47564	0.47559	0.47563	4.6862e-06
0.64565	0.47672	0.47671	0.47673	0.47668	0.47672	4.6814e-06
0.64665	0.47781	0.47781	0.47783	0.47778	0.47781	4.6738e-06
0.64765	0.4789	0.4789	0.47892	0.47887	0.4789	4.6634e-06
0.64865	0.48	0.48	0.48001	0.47996	0.48	4.6504e-06
0.64965	0.4811	0.48109	0.48111	0.48106	0.4811	4.635e-06
0.65065	0.4822	0.48219	0.48221	0.48216	0.4822	4.6171e-06
0.65165	0.4833	0.48329	0.48331	0.48326	0.4833	4.5969e-06
0.65265	0.4844	0.48439	0.48441	0.48436	0.4844	4.5745e-06
0.65365	0.4855	0.4855	0.48552	0.48547	0.4855	4.5499e-06
0.65465	0.48661	0.4866	0.48662	0.48657	0.48661	4.5234e-06
0.65566	0.48771	0.48771	0.48773	0.48768	0.48771	4.4949e-06
0.65666	0.48882	0.48882	0.48884	0.48879	0.48882	4.4645e-06
0.65766	0.48993	0.48993	0.48995	0.4899	0.48993	4.4323e-06
0.65866	0.49105	0.49104	0.49106	0.49101	0.49104	4.3985e-06
0.65966	0.49216	0.49215	0.49217	0.49213	0.49216	4.363e-06
0.66066	0.49327	0.49327	0.49329	0.49324	0.49327	4.3261e-06
0.66166	0.49439	0.49439	0.4944	0.49436	0.49439	4.2876e-06
0.66266	0.49551	0.4955	0.49552	0.49548	0.49551	4.2478e-06
0.66366	0.49663	0.49663	0.49664	0.4966	0.49663	4.2067e-06
0.66466	0.49775	0.49775	0.49776	0.49772	0.49775	4.1644e-06
0.66567	0.49887	0.49887	0.49889	0.49884	0.49887	4.1209e-06
0.66667	0.5	0.5	0.50001	0.49997	0.5	4.0764e-06
0.66767	0.50113	0.50112	0.50114	0.5011	0.50113	4.0308e-06
0.66867	0.50226	0.50225	0.50227	0.50223	0.50226	3.9842e-06
0.66967	0.50339	0.50338	0.5034	0.50336	0.50339	3.9368e-06
0.67067	0.50452	0.50451	0.50453	0.50449	0.50452	3.8886e-06
0.67167	0.50565	0.50565	0.50566	0.50562	0.50565	3.8396e-06
0.67267	0.50679	0.50678	0.5068	0.50676	0.50679	3.7898e-06
0.67367	0.50792	0.50792	0.50793	0.5079	0.50792	3.7395e-06
0.67467	0.50906	0.50906	0.50907	0.50904	0.50906	3.6885e-06
0.67568	0.5102	0.5102	0.51021	0.51018	0.5102	3.637e-06
0.67668	0.51135	0.51134	0.51135	0.51132	0.51135	3.585e-06
0.67768	0.51249	0.51249	0.5125	0.51246	0.51249	3.5326e-06
0.67868	0.51364	0.51363	0.51364	0.51361	0.51364	3.4799e-06
0.67968	0.51478	0.51478	0.51479	0.51476	0.51478	3.4267e-06
0.68068	0.51593	0.51593	0.51594	0.51591	0.51593	3.3733e-06
0.68168	0.51708	0.51708	0.51709	0.51706	0.51708	3.3197e-06
0.68268	0.51824	0.51823	0.51824	0.51821	0.51824	3.2659e-06
0.68368	0.51939	0.51939	0.5194	0.51937	0.51939	3.2119e-06
0.68468	0.52055	0.52054	0.52055	0.52052	0.52055	3.1578e-06
0.68569	0.52171	0.5217	0.52171	0.52168	0.52171	3.1036e-06
0.68669	0.52287	0.52286	0.52287	0.52284	0.52287	3.0494e-06
0.68769	0.52403	0.52402	0.52403	0.52401	0.52403	2.9953e-06
0.68869	0.52519	0.52519	0.5252	0.52517	0.52519	2.9411e-06
0.68969	0.52636	0.52635	0.52636	0.52633	0.52636	2.8871e-06
0.69069	0.52752	0.52752	0.52753	0.5275	0.52752	2.8331e-06
0.69169	0.52869	0.52869	0.5287	0.52867	0.52869	2.7793e-06
0.69269	0.52986	0.52986	0.52987	0.52984	0.52986	2.7257e-06
0.69369	0.53103	0.53103	0.53104	0.53102	0.53103	2.6723e-06
0.69469	0.53221	0.53221	0.53221	0.53219	0.53221	2.6191e-06
0.6957	0.53338	0.53338	0.53339	0.53337	0.53338	2.5662e-06
0.6967	0.53456	0.53456	0.53457	0.53454	0.53456	2.5136e-06
0.6977	0.53574	0.53574	0.53575	0.53572	0.53574	2.4613e-06
0.6987	0.53692	0.53692	0.53693	0.53691	0.53692	2.4094e-06
0.6997	0.53811	0.5381	0.53811	0.53809	0.53811	2.3578e-06
0.7007	0.53929	0.53929	0.53929	0.53927	0.53929	2.3066e-06
0.7017	0.54048	0.54048	0.54048	0.54046	0.54048	2.2558e-06
0.7027	0.54167	0.54166	0.54167	0.54165	0.54167	2.2054e-06
0.7037	0.54286	0.54285	0.54286	0.54284	0.54286	2.1555e-06
0.7047	0.54405	0.54405	0.54405	0.54403	0.54405	2.1061e-06
0.70571	0.54524	0.54524	0.54525	0.54523	0.54524	2.0572e-06
0.70671	0.54644	0.54644	0.54644	0.54643	0.54644	2.0087e-06
0.70771	0.54764	0.54764	0.54764	0.54762	0.54764	1.9608e-06
0.70871	0.54884	0.54884	0.54884	0.54882	0.54884	1.9134e-06
0.70971	0.55004	0.55004	0.55004	0.55003	0.55004	1.8666e-06
0.71071	0.55124	0.55124	0.55124	0.55123	0.55124	1.8203e-06
0.71171	0.55245	0.55245	0.55245	0.55243	0.55245	1.7746e-06
0.71271	0.55365	0.55365	0.55366	0.55364	0.55365	1.7294e-06
0.71371	0.55486	0.55486	0.55487	0.55485	0.55486	1.6849e-06
0.71471	0.55607	0.55607	0.55608	0.55606	0.55607	1.641e-06
0.71572	0.55729	0.55729	0.55729	0.55728	0.55729	1.5977e-06
0.71672	0.5585	0.5585	0.5585	0.55849	0.5585	1.555e-06
0.71772	0.55972	0.55972	0.55972	0.55971	0.55972	1.5129e-06
0.71872	0.56094	0.56094	0.56094	0.56093	0.56094	1.4715e-06
0.71972	0.56216	0.56216	0.56216	0.56215	0.56216	1.4307e-06
0.72072	0.56338	0.56338	0.56338	0.56337	0.56338	1.3906e-06
0.72172	0.5646	0.5646	0.56461	0.5646	0.5646	1.3511e-06
0.72272	0.56583	0.56583	0.56583	0.56582	0.56583	1.3122e-06
0.72372	0.56706	0.56706	0.56706	0.56705	0.56706	1.2741e-06
0.72472	0.56829	0.56829	0.56829	0.56828	0.56829	1.2366e-06
0.72573	0.56952	0.56952	0.56952	0.56951	0.56952	1.1997e-06
0.72673	0.57075	0.57075	0.57076	0.57075	0.57075	1.1636e-06
0.72773	0.57199	0.57199	0.57199	0.57198	0.57199	1.1281e-06
0.72873	0.57323	0.57323	0.57323	0.57322	0.57323	1.0932e-06
0.72973	0.57447	0.57447	0.57447	0.57446	0.57447	1.0591e-06
0.73073	0.57571	0.57571	0.57571	0.5757	0.57571	1.0256e-06
0.73173	0.57695	0.57695	0.57695	0.57695	0.57695	9.9274e-07
0.73273	0.5782	0.5782	0.5782	0.57819	0.5782	9.6058e-07
0.73373	0.57945	0.57945	0.57945	0.57944	0.57945	9.2909e-07
0.73473	0.5807	0.5807	0.5807	0.58069	0.5807	8.9826e-07
0.73574	0.58195	0.58195	0.58195	0.58194	0.58195	8.6809e-07
0.73674	0.5832	0.5832	0.5832	0.5832	0.5832	8.3858e-07
0.73774	0.58446	0.58446	0.58446	0.58445	0.58446	8.0972e-07
0.73874	0.58571	0.58571	0.58571	0.58571	0.58571	7.8152e-07
0.73974	0.58697	0.58697	0.58697	0.58697	0.58697	7.5396e-07
0.74074	0.58824	0.58823	0.58824	0.58823	0.58824	7.2704e-07
0.74174	0.5895	0.5895	0.5895	0.58949	0.5895	7.0077e-07
0.74274	0.59076	0.59076	0.59076	0.59076	0.59076	6.7512e-07
0.74374	0.59203	0.59203	0.59203	0.59203	0.59203	6.501e-07
0.74474	0.5933	0.5933	0.5933	0.5933	0.5933	6.257e-07
0.74575	0.59457	0.59457	0.59457	0.59457	0.59457	6.0192e-07
0.74675	0.59585	0.59585	0.59585	0.59584	0.59585	5.7875e-07
0.74775	0.59712	0.59712	0.59712	0.59712	0.59712	5.5618e-07
0.74875	0.5984	0.5984	0.5984	0.5984	0.5984	5.342e-07
0.74975	0.59968	0.59968	0.59968	0.59968	0.59968	5.1282e-07
0.75075	0.60096	0.60096	0.60096	0.60096	0.60096	4.9201e-07
0.75175	0.60225	0.60224	0.60225	0.60224	0.60225	4.7179e-07
0.75275	0.60353	0.60353	0.60353	0.60353	0.60353	4.5213e-07
0.75375	0.60482	0.60482	0.60482	0.60482	0.60482	4.3303e-07
0.75475	0.60611	0.60611	0.60611	0.60611	0.60611	4.1448e-07
0.75576	0.6074	0.6074	0.6074	0.6074	0.6074	3.9647e-07
0.75676	0.6087	0.6087	0.6087	0.60869	0.6087	3.79e-07
0.75776	0.60999	0.60999	0.60999	0.60999	0.60999	3.6206e-07
0.75876	0.61129	0.61129	0.61129	0.61129	0.61129	3.4564e-07
0.75976	0.61259	0.61259	0.61259	0.61259	0.61259	3.2972e-07
0.76076	0.61389	0.61389	0.61389	0.61389	0.61389	3.1431e-07
0.76176	0.6152	0.6152	0.6152	0.6152	0.6152	2.994e-07
0.76276	0.6165	0.6165	0.6165	0.6165	0.6165	2.8497e-07
0.76376	0.61781	0.61781	0.61781	0.61781	0.61781	2.7101e-07
0.76476	0.61912	0.61912	0.61912	0.61912	0.61912	2.5752e-07
0.76577	0.62044	0.62044	0.62044	0.62044	0.62044	2.4449e-07
0.76677	0.62175	0.62175	0.62175	0.62175	0.62175	2.3191e-07
0.76777	0.62307	0.62307	0.62307	0.62307	0.62307	2.1976e-07
0.76877	0.62439	0.62439	0.62439	0.62439	0.62439	2.0805e-07
0.76977	0.62571	0.62571	0.62571	0.62571	0.62571	1.9676e-07
0.77077	0.62704	0.62704	0.62704	0.62703	0.62704	1.8589e-07
0.77177	0.62836	0.62836	0.62836	0.62836	0.62836	1.7542e-07
0.77277	0.62969	0.62969	0.62969	0.62969	0.62969	1.6534e-07
0.77377	0.63102	0.63102	0.63102	0.63102	0.63102	1.5565e-07
0.77477	0.63235	0.63235	0.63235	0.63235	0.63235	1.4633e-07
0.77578	0.63369	0.63369	0.63369	0.63369	0.63369	1.3739e-07
0.77678	0.63502	0.63502	0.63502	0.63502	0.63502	1.288e-07
0.77778	0.63636	0.63636	0.63636	0.63636	0.63636	1.2057e-07
0.77878	0.6377	0.6377	0.6377	0.6377	0.6377	1.1267e-07
0.77978	0.63905	0.63905	0.63905	0.63905	0.63905	1.0511e-07
0.78078	0.64039	0.64039	0.64039	0.64039	0.64039	9.787e-08
0.78178	0.64174	0.64174	0.64174	0.64174	0.64174	9.0947e-08
0.78278	0.64309	0.64309	0.64309	0.64309	0.64309	8.4331e-08
0.78378	0.64444	0.64444	0.64444	0.64444	0.64444	7.8012e-08
0.78478	0.6458	0.6458	0.6458	0.6458	0.6458	7.1983e-08
0.78579	0.64716	0.64716	0.64716	0.64716	0.64716	6.6236e-08
0.78679	0.64851	0.64851	0.64851	0.64851	0.64851	6.0762e-08
0.78779	0.64988	0.64988	0.64988	0.64988	0.64988	5.5552e-08
0.78879	0.65124	0.65124	0.65124	0.65124	0.65124	5.06e-08
0.78979	0.65261	0.65261	0.65261	0.65261	0.65261	4.5896e-08
0.79079	0.65397	0.65397	0.65397	0.65397	0.65397	4.1434e-08
0.79179	0.65534	0.65534	0.65534	0.65534	0.65534	3.7204e-08
0.79279	0.65672	0.65672	0.65672	0.65672	0.65672	3.3201e-08
0.79379	0.65809	0.65809	0.65809	0.65809	0.65809	2.9415e-08
0.79479	0.65947	0.65947	0.65947	0.65947	0.65947	2.584e-08
0.7958	0.66085	0.66085	0.66085	0.66085	0.66085	2.2468e-08
0.7968	0.66223	0.66223	0.66223	0.66223	0.66223	1.9293e-08
0.7978	0.66361	0.66361	0.66361	0.66361	0.66361	1.6306e-08
0.7988	0.665	0.665	0.665	0.665	0.665	1.3502e-08
0.7998	0.66639	0.66639	0.66639	0.66639	0.66639	1.0873e-08
0.8008	0.66778	0.66778	0.66778	0.66778	0.66778	8.4128e-09
0.8018	0.66917	0.66917	0.66917	0.66917	0.66917	6.1148e-09
0.8028	0.67057	0.67057	0.67057	0.67057	0.67057	3.9724e-09
0.8038	0.67197	0.67197	0.67197	0.67197	0.67197	1.9795e-09
0.8048	0.67337	0.67337	0.67337	0.67337	0.67337	1.2988e-10
0.80581	0.67477	0.67477	0.67477	0.67477	0.67477	1.5825e-09
0.80681	0.67617	0.67617	0.67617	0.67617	0.67617	3.1634e-09
0.80781	0.67758	0.67758	0.67758	0.67758	0.67758	4.6187e-09
0.80881	0.67899	0.67899	0.67899	0.67899	0.67899	5.9539e-09
0.80981	0.6804	0.6804	0.6804	0.6804	0.6804	7.1746e-09
0.81081	0.68182	0.68182	0.68182	0.68182	0.68182	8.286e-09
0.81181	0.68324	0.68324	0.68324	0.68324	0.68324	9.2933e-09
0.81281	0.68465	0.68465	0.68465	0.68465	0.68465	1.0202e-08
0.81381	0.68608	0.68608	0.68608	0.68608	0.68608	1.1016e-08
0.81481	0.6875	0.6875	0.6875	0.6875	0.6875	1.1741e-08
0.81582	0.68893	0.68893	0.68893	0.68893	0.68893	1.2381e-08
0.81682	0.69036	0.69036	0.69036	0.69036	0.69036	1.2941e-08
0.81782	0.69179	0.69179	0.69179	0.69179	0.69179	1.3426e-08
0.81882	0.69322	0.69322	0.69322	0.69322	0.69322	1.3838e-08
0.81982	0.69466	0.69466	0.69466	0.69466	0.69466	1.4184e-08
0.82082	0.6961	0.6961	0.6961	0.6961	0.6961	1.4466e-08
0.82182	0.69754	0.69754	0.69754	0.69754	0.69754	1.4688e-08
0.82282	0.69898	0.69898	0.69898	0.69898	0.69898	1.4855e-08
0.82382	0.70043	0.70043	0.70043	0.70043	0.70043	1.4969e-08
0.82482	0.70187	0.70187	0.70187	0.70187	0.70187	1.5035e-08
0.82583	0.70332	0.70332	0.70332	0.70332	0.70332	1.5055e-08
0.82683	0.70478	0.70478	0.70478	0.70478	0.70478	1.5033e-08
0.82783	0.70623	0.70623	0.70623	0.70623	0.70623	1.4972e-08
0.82883	0.70769	0.70769	0.70769	0.70769	0.70769	1.4874e-08
0.82983	0.70915	0.70915	0.70915	0.70915	0.70915	1.4744e-08
0.83083	0.71062	0.71062	0.71062	0.71062	0.71062	1.4582e-08
0.83183	0.71208	0.71208	0.71208	0.71208	0.71208	1.4393e-08
0.83283	0.71355	0.71355	0.71355	0.71355	0.71355	1.4179e-08
0.83383	0.71502	0.71502	0.71502	0.71502	0.71502	1.3941e-08
0.83483	0.71649	0.71649	0.71649	0.71649	0.71649	1.3682e-08
0.83584	0.71797	0.71797	0.71797	0.71797	0.71797	1.3406e-08
0.83684	0.71945	0.71945	0.71945	0.71945	0.71945	1.3112e-08
0.83784	0.72093	0.72093	0.72093	0.72093	0.72093	1.2804e-08
0.83884	0.72241	0.72241	0.72241	0.72241	0.72241	1.2484e-08
0.83984	0.7239	0.7239	0.7239	0.7239	0.7239	1.2153e-08
0.84084	0.72539	0.72539	0.72539	0.72539	0.72539	1.1812e-08
0.84184	0.72688	0.72688	0.72688	0.72688	0.72688	1.1465e-08
0.84284	0.72837	0.72837	0.72837	0.72837	0.72837	1.1111e-08
0.84384	0.72987	0.72987	0.72987	0.72987	0.72987	1.0752e-08
0.84484	0.73137	0.73137	0.73137	0.73137	0.73137	1.0391e-08
0.84585	0.73287	0.73287	0.73287	0.73287	0.73287	1.0027e-08
0.84685	0.73437	0.73438	0.73438	0.73438	0.73438	9.6624e-09
0.84785	0.73588	0.73588	0.73588	0.73588	0.73588	9.2982e-09
0.84885	0.73739	0.73739	0.73739	0.73739	0.73739	8.9352e-09
0.84985	0.7389	0.7389	0.7389	0.7389	0.7389	8.5745e-09
0.85085	0.74042	0.74042	0.74042	0.74042	0.74042	8.2169e-09
0.85185	0.74194	0.74194	0.74194	0.74194	0.74194	7.8632e-09
0.85285	0.74346	0.74346	0.74346	0.74346	0.74346	7.5141e-09
0.85385	0.74498	0.74498	0.74498	0.74498	0.74498	7.1704e-09
0.85485	0.7465	0.7465	0.7465	0.7465	0.7465	6.8325e-09
0.85586	0.74803	0.74803	0.74803	0.74803	0.74803	6.5012e-09
0.85686	0.74956	0.74956	0.74956	0.74956	0.74956	6.1769e-09
0.85786	0.7511	0.7511	0.7511	0.7511	0.7511	5.8599e-09
0.85886	0.75263	0.75263	0.75263	0.75263	0.75263	5.5508e-09
0.85986	0.75417	0.75417	0.75417	0.75417	0.75417	5.2499e-09
0.86086	0.75571	0.75571	0.75571	0.75571	0.75571	4.9574e-09
0.86186	0.75726	0.75726	0.75726	0.75726	0.75726	4.6737e-09
0.86286	0.7588	0.7588	0.7588	0.7588	0.7588	4.3988e-09
0.86386	0.76035	0.76035	0.76035	0.76035	0.76035	4.1331e-09
0.86486	0.7619	0.7619	0.7619	0.7619	0.7619	3.8765e-09
0.86587	0.76346	0.76346	0.76346	0.76346	0.76346	3.6293e-09
0.86687	0.76502	0.76502	0.76502	0.76502	0.76502	3.3914e-09
0.86787	0.76658	0.76658	0.76658	0.76658	0.76658	3.1629e-09
0.86887	0.76814	0.76814	0.76814	0.76814	0.76814	2.9438e-09
0.86987	0.76971	0.76971	0.76971	0.76971	0.76971	2.7341e-09
0.87087	0.77128	0.77128	0.77128	0.77128	0.77128	2.5337e-09
0.87187	0.77285	0.77285	0.77285	0.77285	0.77285	2.3425e-09
0.87287	0.77442	0.77442	0.77442	0.77442	0.77442	2.1604e-09
0.87387	0.776	0.776	0.776	0.776	0.776	1.9872e-09
0.87487	0.77758	0.77758	0.77758	0.77758	0.77758	1.823e-09
0.87588	0.77916	0.77916	0.77916	0.77916	0.77916	1.6674e-09
0.87688	0.78075	0.78075	0.78075	0.78075	0.78075	1.5202e-09
0.87788	0.78234	0.78234	0.78234	0.78234	0.78234	1.3814e-09
0.87888	0.78393	0.78393	0.78393	0.78393	0.78393	1.2507e-09
0.87988	0.78552	0.78552	0.78552	0.78552	0.78552	1.1279e-09
0.88088	0.78712	0.78712	0.78712	0.78712	0.78712	1.0127e-09
0.88188	0.78872	0.78872	0.78872	0.78872	0.78872	9.0498e-10
0.88288	0.79032	0.79032	0.79032	0.79032	0.79032	8.0439e-10
0.88388	0.79193	0.79193	0.79193	0.79193	0.79193	7.1073e-10
0.88488	0.79354	0.79354	0.79354	0.79354	0.79354	6.2374e-10
0.88589	0.79515	0.79515	0.79515	0.79515	0.79515	5.4317e-10
0.88689	0.79676	0.79676	0.79676	0.79676	0.79676	4.6874e-10
0.88789	0.79838	0.79838	0.79838	0.79838	0.79838	4.002e-10
0.88889	0.8	0.8	0.8	0.8	0.8	3.3728e-10
0.88989	0.80162	0.80162	0.80162	0.80162	0.80162	2.7973e-10
0.89089	0.80325	0.80325	0.80325	0.80325	0.80325	2.2727e-10
0.89189	0.80488	0.80488	0.80488	0.80488	0.80488	1.7965e-10
0.89289	0.80651	0.80651	0.80651	0.80651	0.80651	1.3662e-10
0.89389	0.80814	0.80814	0.80814	0.80814	0.80814	9.7905e-11
0.89489	0.80978	0.80978	0.80978	0.80978	0.80978	6.3271e-11
0.8959	0.81142	0.81142	0.81142	0.81142	0.81142	3.2468e-11
0.8969	0.81307	0.81307	0.81307	0.81307	0.81307	5.255e-12
0.8979	0.81471	0.81471	0.81471	0.81471	0.81471	1.8603e-11
0.8989	0.81636	0.81636	0.81636	0.81636	0.81636	3.9336e-11
0.8999	0.81802	0.81802	0.81802	0.81802	0.81802	5.7164e-11
0.9009	0.81967	0.81967	0.81967	0.81967	0.81967	7.2305e-11
0.9019	0.82133	0.82133	0.82133	0.82133	0.82133	8.4966e-11
0.9029	0.82299	0.82299	0.82299	0.82299	0.82299	9.5348e-11
0.9039	0.82466	0.82466	0.82466	0.82466	0.82466	1.0364e-10
0.9049	0.82633	0.82633	0.82633	0.82633	0.82633	1.1004e-10
0.90591	0.828	0.828	0.828	0.828	0.828	1.1471e-10
0.90691	0.82967	0.82967	0.82967	0.82967	0.82967	1.1783e-10
0.90791	0.83135	0.83135	0.83135	0.83135	0.83135	1.1956e-10
0.90891	0.83303	0.83303	0.83303	0.83303	0.83303	1.2005e-10
0.90991	0.83471	0.83471	0.83471	0.83471	0.83471	1.1944e-10
0.91091	0.8364	0.8364	0.8364	0.8364	0.8364	1.1786e-10
0.91191	0.83809	0.83809	0.83809	0.83809	0.83809	1.1546e-10
0.91291	0.83978	0.83978	0.83978	0.83978	0.83978	1.1234e-10
0.91391	0.84147	0.84147	0.84147	0.84147	0.84147	1.0862e-10
0.91491	0.84317	0.84317	0.84317	0.84317	0.84317	1.0441e-10
0.91592	0.84488	0.84488	0.84488	0.84488	0.84488	9.979e-11
0.91692	0.84658	0.84658	0.84658	0.84658	0.84658	9.4857e-11
0.91792	0.84829	0.84829	0.84829	0.84829	0.84829	8.9691e-11
0.91892	0.85	0.85	0.85	0.85	0.85	8.4366e-11
0.91992	0.85171	0.85171	0.85171	0.85171	0.85171	7.8947e-11
0.92092	0.85343	0.85343	0.85343	0.85343	0.85343	7.3495e-11
0.92192	0.85515	0.85515	0.85515	0.85515	0.85515	6.8064e-11
0.92292	0.85688	0.85688	0.85688	0.85688	0.85688	6.2701e-11
0.92392	0.8586	0.8586	0.8586	0.8586	0.8586	5.7447e-11
0.92492	0.86034	0.86034	0.86034	0.86034	0.86034	5.2338e-11
0.92593	0.86207	0.86207	0.86207	0.86207	0.86207	4.7405e-11
0.92693	0.86381	0.86381	0.86381	0.86381	0.86381	4.2673e-11
0.92793	0.86555	0.86555	0.86555	0.86555	0.86555	3.8163e-11
0.92893	0.86729	0.86729	0.86729	0.86729	0.86729	3.3891e-11
0.92993	0.86904	0.86904	0.86904	0.86904	0.86904	2.9872e-11
0.93093	0.87079	0.87079	0.87079	0.87079	0.87079	2.6111e-11
0.93193	0.87254	0.87254	0.87254	0.87254	0.87254	2.2616e-11
0.93293	0.8743	0.8743	0.8743	0.8743	0.8743	1.9387e-11
0.93393	0.87606	0.87606	0.87606	0.87606	0.87606	1.6426e-11
0.93493	0.87782	0.87782	0.87782	0.87782	0.87782	1.3727e-11
0.93594	0.87959	0.87959	0.87959	0.87959	0.87959	1.1286e-11
0.93694	0.88136	0.88136	0.88136	0.88136	0.88136	9.0935e-12
0.93794	0.88313	0.88313	0.88313	0.88313	0.88313	7.1421e-12
0.93894	0.88491	0.88491	0.88491	0.88491	0.88491	5.4211e-12
0.93994	0.88669	0.88669	0.88669	0.88669	0.88669	3.9188e-12
0.94094	0.88847	0.88847	0.88847	0.88847	0.88847	2.6216e-12
0.94194	0.89026	0.89026	0.89026	0.89026	0.89026	1.5151e-12
0.94294	0.89205	0.89205	0.89205	0.89205	0.89205	5.8631e-13
0.94394	0.89384	0.89384	0.89384	0.89384	0.89384	1.7819e-13
0.94494	0.89564	0.89564	0.89564	0.89564	0.89564	7.9459e-13
0.94595	0.89744	0.89744	0.89744	0.89744	0.89744	1.2768e-12
0.94695	0.89924	0.89924	0.89924	0.89924	0.89924	1.6384e-12
0.94795	0.90105	0.90105	0.90105	0.90105	0.90105	1.8952e-12
0.94895	0.90286	0.90286	0.90286	0.90286	0.90286	2.0597e-12
0.94995	0.90467	0.90467	0.90467	0.90467	0.90467	2.1438e-12
0.95095	0.90649	0.90649	0.90649	0.90649	0.90649	2.1619e-12
0.95195	0.90831	0.90831	0.90831	0.90831	0.90831	2.1233e-12
0.95295	0.91013	0.91013	0.91013	0.91013	0.91013	2.0397e-12
0.95395	0.91196	0.91196	0.91196	0.91196	0.91196	1.9221e-12
0.95495	0.91379	0.91379	0.91379	0.91379	0.91379	1.7774e-12
0.95596	0.91563	0.91563	0.91563	0.91563	0.91563	1.6159e-12
0.95696	0.91747	0.91747	0.91747	0.91747	0.91747	1.444e-12
0.95796	0.91931	0.91931	0.91931	0.91931	0.91931	1.2668e-12
0.95896	0.92115	0.92115	0.92115	0.92115	0.92115	1.0905e-12
0.95996	0.923	0.923	0.923	0.923	0.923	9.1915e-13
0.96096	0.92486	0.92486	0.92486	0.92486	0.92486	7.5728e-13
0.96196	0.92671	0.92671	0.92671	0.92671	0.92671	6.0774e-13
0.96296	0.92857	0.92857	0.92857	0.92857	0.92857	4.7229e-13
0.96396	0.93043	0.93043	0.93043	0.93043	0.93043	3.5105e-13
0.96496	0.9323	0.9323	0.9323	0.9323	0.9323	2.4514e-13
0.96597	0.93417	0.93417	0.93417	0.93417	0.93417	1.561e-13
0.96697	0.93605	0.93605	0.93605	0.93605	0.93605	8.2157e-14
0.96797	0.93792	0.93792	0.93792	0.93792	0.93792	2.4203e-14
0.96897	0.93981	0.93981	0.93981	0.93981	0.93981	1.9651e-14
0.96997	0.94169	0.94169	0.94169	0.94169	0.94169	5.218e-14
0.97097	0.94358	0.94358	0.94358	0.94358	0.94358	7.3275e-14
0.97197	0.94547	0.94547	0.94547	0.94547	0.94547	8.2601e-14
0.97297	0.94737	0.94737	0.94737	0.94737	0.94737	8.7597e-14
0.97397	0.94927	0.94927	0.94927	0.94927	0.94927	8.3267e-14
0.97497	0.95117	0.95117	0.95117	0.95117	0.95117	7.6716e-14
0.97598	0.95308	0.95308	0.95308	0.95308	0.95308	6.6058e-14
0.97698	0.95499	0.95499	0.95499	0.95499	0.95499	5.4512e-14
0.97798	0.9569	0.9569	0.9569	0.9569	0.9569	4.2744e-14
0.97898	0.95882	0.95882	0.95882	0.95882	0.95882	2.9421e-14
0.97998	0.96075	0.96075	0.96075	0.96075	0.96075	1.954e-14
0.98098	0.96267	0.96267	0.96267	0.96267	0.96267	1.088e-14
0.98198	0.9646	0.9646	0.9646	0.9646	0.9646	5.218e-15
0.98298	0.96654	0.96654	0.96654	0.96654	0.96654	4.4409e-16
0.98398	0.96847	0.96847	0.96847	0.96847	0.96847	4.2188e-15
0.98498	0.97041	0.97041	0.97041	0.97041	0.97041	2.8866e-15
0.98599	0.97236	0.97236	0.97236	0.97236	0.97236	1.3323e-15
0.98699	0.97431	0.97431	0.97431	0.97431	0.97431	1.8874e-15
0.98799	0.97626	0.97626	0.97626	0.97626	0.97626	1.4433e-15
0.98899	0.97822	0.97822	0.97822	0.97822	0.97822	3.3307e-15
0.98999	0.98018	0.98018	0.98018	0.98018	0.98018	4.2188e-15
0.99099	0.98214	0.98214	0.98214	0.98214	0.98214	7.8826e-15
0.99199	0.98411	0.98411	0.98411	0.98411	0.98411	7.1054e-15
0.99299	0.98608	0.98608	0.98608	0.98608	0.98608	6.6613e-15
0.99399	0.98806	0.98806	0.98806	0.98806	0.98806	6.4393e-15
0.99499	0.99004	0.99004	0.99004	0.99004	0.99004	5.218e-15
0.996	0.99202	0.99202	0.99202	0.99202	0.99202	4.6629e-15
0.997	0.99401	0.99401	0.99401	0.99401	0.99401	4.6629e-15
0.998	0.996	0.996	0.996	0.996	0.996	6.4393e-15
0.999	0.998	0.998	0.998	0.998	0.998	5.218e-15
1	1	1	1	1	1	4.6629e-15


==> prob_G.dat <==
0	2.8947e-13
1	1.1512
2	8.3797
3	23.84
4	32.085
5	19.655
6	8.9909
7	14.602
8	8.1958
9	9.3165
10	11.649
11	20.045
12	39.482
13	28.188
14	4.602
15	13.605
16	0.35888
17	11.435
18	10.966
19	5.009
20	0.937


==> prob_zoom.dat <==
0	2.1973e-14	-1.0698e-13	-2.236e-14	6.3191e-14	0
0.001001	0.00043471	0.00052177	-0.00015685	0.00082737	0.00050075
0.002002	0.0008712	0.0010441	-0.0003069	0.0016522	0.001002
0.003003	0.0013095	0.001567	-0.00045016	0.0024743	0.0015038
0.004004	0.0017495	0.0020904	-0.00058665	0.003294	0.002006
0.005005	0.0021913	0.0026144	-0.00071639	0.004111	0.0025088
0.006006	0.0026348	0.0031389	-0.00083938	0.0049255	0.003012
0.007007	0.00308	0.0036639	-0.00095565	0.0057375	0.0035158
0.008008	0.0035269	0.0041895	-0.0010652	0.006547	0.0040201
0.009009	0.0039755	0.0047156	-0.0011681	0.0073539	0.0045249
0.01001	0.0044257	0.0052423	-0.0012643	0.0081583	0.0050302
0.011011	0.0048777	0.0057694	-0.0013538	0.0089603	0.005536
0.012012	0.0053312	0.0062971	-0.0014366	0.0097598	0.0060423
0.013013	0.0057864	0.0068253	-0.0015129	0.010557	0.0065491
0.014014	0.0062432	0.007354	-0.0015825	0.011351	0.0070565
0.015015	0.0067016	0.0078833	-0.0016455	0.012143	0.0075643
0.016016	0.0071616	0.008413	-0.0017019	0.012933	0.0080727
0.017017	0.0076231	0.0089433	-0.0017518	0.01372	0.0085815
0.018018	0.0080862	0.009474	-0.0017951	0.014505	0.0090909
0.019019	0.0085509	0.010005	-0.0018319	0.015288	0.0096008
0.02002	0.0090171	0.010537	-0.0018622	0.016068	0.010111
0.021021	0.0094848	0.011069	-0.001886	0.016846	0.010622
0.022022	0.009954	0.011602	-0.0019033	0.017621	0.011134
0.023023	0.010425	0.012135	-0.0019141	0.018394	0.011646
0.024024	0.010897	0.012669	-0.0019185	0.019165	0.012158
0.025025	0.011371	0.013203	-0.0019164	0.019933	0.012671
0.026026	0.011846	0.013738	-0.001908	0.020699	0.013185
0.027027	0.012322	0.014273	-0.0018931	0.021463	0.013699
0.028028	0.0128	0.014809	-0.0018719	0.022225	0.014213
0.029029	0.01328	0.015345	-0.0018444	0.022984	0.014728
0.03003	0.01376	0.015881	-0.0018105	0.023741	0.015244
0.031031	0.014243	0.016418	-0.0017703	0.024496	0.01576
0.032032	0.014726	0.016956	-0.0017238	0.025249	0.016277
0.033033	0.015211	0.017494	-0.001671	0.025999	0.016794
0.034034	0.015697	0.018032	-0.001612	0.026747	0.017312
0.035035	0.016185	0.018571	-0.0015467	0.027493	0.01783
0.036036	0.016674	0.019111	-0.0014753	0.028237	0.018349
0.037037	0.017165	0.019651	-0.0013976	0.028979	0.018868
0.038038	0.017656	0.020191	-0.0013138	0.029718	0.019388
0.039039	0.018149	0.020732	-0.0012238	0.030455	0.019908
0.04004	0.018643	0.021273	-0.0011276	0.031191	0.020429
0.041041	0.019139	0.021815	-0.0010254	0.031924	0.02095
0.042042	0.019636	0.022357	-0.00091708	0.032655	0.021472
0.043043	0.020134	0.022899	-0.00080269	0.033384	0.021995
0.044044	0.020633	0.023442	-0.00068224	0.034111	0.022518
0.045045	0.021134	0.023986	-0.00055577	0.034836	0.023041
0.046046	0.021636	0.02453	-0.00042329	0.035558	0.023566
0.047047	0.022139	0.025074	-0.00028483	0.036279	0.02409
0.048048	0.022643	0.025619	-0.00014041	0.036998	0.024615
0.049049	0.023149	0.026164	9.9548e-06	0.037715	0.025141
0.05005	0.023655	0.02671	0.00016624	0.038429	0.025667
0.051051	0.024163	0.027256	0.00032841	0.039142	0.026194
0.052052	0.024672	0.027802	0.00049646	0.039853	0.026721
0.053053	0.025183	0.028349	0.00067036	0.040562	0.027249
0.054054	0.025694	0.028897	0.00085009	0.041269	0.027778
0.055055	0.026207	0.029444	0.0010356	0.041973	0.028307
0.056056	0.02672	0.029993	0.0012269	0.042677	0.028836
0.057057	0.027235	0.030541	0.001424	0.043378	0.029366
0.058058	0.027751	0.031091	0.0016268	0.044077	0.029897
0.059059	0.028268	0.03164	0.0018353	0.044774	0.030428
0.06006	0.028787	0.03219	0.0020495	0.04547	0.03096
0.061061	0.029306	0.03274	0.0022694	0.046163	0.031492
0.062062	0.029826	0.033291	0.0024949	0.046855	0.032025
0.063063	0.030348	0.033843	0.0027261	0.047545	0.032558
0.064064	0.03087	0.034394	0.0029628	0.048233	0.033092
0.065065	0.031394	0.034946	0.0032051	0.04892	0.033626
0.066066	0.031919	0.035499	0.003453	0.049604	0.034161
0.067067	0.032445	0.036052	0.0037063	0.050287	0.034697
0.068068	0.032971	0.036605	0.0039652	0.050968	0.035233
0.069069	0.033499	0.037159	0.0042295	0.051648	0.03577
0.07007	0.034028	0.037713	0.0044993	0.052325	0.036307
0.071071	0.034558	0.038268	0.0047745	0.053001	0.036845
0.072072	0.035089	0.038823	0.0050551	0.053675	0.037383
0.073073	0.035621	0.039378	0.0053411	0.054348	0.037922
0.074074	0.036154	0.039934	0.0056325	0.055019	0.038462
0.075075	0.036688	0.04049	0.0059291	0.055688	0.039002
0.076076	0.037223	0.041047	0.0062311	0.056355	0.039542
0.077077	0.037759	0.041604	0.0065383	0.057021	0.040083
0.078078	0.038296	0.042162	0.0068508	0.057686	0.040625
0.079079	0.038834	0.04272	0.0071685	0.058348	0.041167
0.08008	0.039373	0.043278	0.0074914	0.059009	0.04171
0.081081	0.039913	0.043837	0.0078195	0.059669	0.042254
0.082082	0.040453	0.044396	0.0081527	0.060327	0.042797
0.083083	0.040995	0.044955	0.0084911	0.060983	0.043342
0.084084	0.041538	0.045515	0.0088345	0.061638	0.043887
0.085085	0.042081	0.046076	0.009183	0.062291	0.044433
0.086086	0.042626	0.046637	0.0095366	0.062943	0.044979
0.087087	0.043171	0.047198	0.0098951	0.063593	0.045526
0.088088	0.043718	0.04776	0.010259	0.064242	0.046073
0.089089	0.044265	0.048322	0.010627	0.064889	0.046621
0.09009	0.044813	0.048884	0.011001	0.065535	0.04717
0.091091	0.045363	0.049447	0.011379	0.066179	0.047719
0.092092	0.045913	0.05001	0.011762	0.066822	0.048269
0.093093	0.046464	0.050574	0.01215	0.067463	0.048819
0.094094	0.047015	0.051138	0.012543	0.068103	0.04937
0.095095	0.047568	0.051703	0.012941	0.068742	0.049921
0.096096	0.048122	0.052268	0.013344	0.069379	0.050473
0.097097	0.048676	0.052833	0.013751	0.070015	0.051026
0.098098	0.049231	0.053399	0.014163	0.07065	0.051579
0.099099	0.049788	0.053965	0.01458	0.071283	0.052133
0.1001	0.050345	0.054532	0.015001	0.071915	0.052687
0.1011	0.050902	0.055099	0.015427	0.072545	0.053242
0.1021	0.051461	0.055666	0.015858	0.073175	0.053797
0.1031	0.052021	0.056234	0.016293	0.073803	0.054354
0.1041	0.052581	0.056803	0.016733	0.074429	0.05491
0.10511	0.053142	0.057371	0.017177	0.075055	0.055468
0.10611	0.053705	0.05794	0.017626	0.075679	0.056025
0.10711	0.054267	0.05851	0.018079	0.076302	0.056584
0.10811	0.054831	0.05908	0.018537	0.076923	0.057143
0.10911	0.055396	0.05965	0.018999	0.077544	0.057702
0.11011	0.055961	0.060221	0.019466	0.078163	0.058263
0.11111	0.056527	0.060792	0.019937	0.078781	0.058824
0.11211	0.057094	0.061364	0.020412	0.079398	0.059385
0.11311	0.057662	0.061936	0.020892	0.080014	0.059947
0.11411	0.058231	0.062509	0.021376	0.080628	0.06051
0.11512	0.0588	0.063082	0.021864	0.081242	0.061073
0.11612	0.05937	0.063655	0.022357	0.081854	0.061637
0.11712	0.059941	0.064229	0.022853	0.082466	0.062201
0.11812	0.060513	0.064803	0.023354	0.083076	0.062766
0.11912	0.061086	0.065378	0.023859	0.083685	0.063332
0.12012	0.061659	0.065953	0.024368	0.084293	0.063898
0.12112	0.062233	0.066528	0.024881	0.0849	0.064465
0.12212	0.062808	0.067104	0.025399	0.085506	0.065032
0.12312	0.063383	0.067681	0.02592	0.08611	0.0656
0.12412	0.06396	0.068257	0.026445	0.086714	0.066169
0.12513	0.064537	0.068835	0.026975	0.087317	0.066738
0.12613	0.065115	0.069412	0.027508	0.087919	0.067308
0.12713	0.065693	0.06999	0.028045	0.08852	0.067878
0.12813	0.066273	0.070569	0.028586	0.08912	0.068449
0.12913	0.066853	0.071148	0.029131	0.089719	0.069021
0.13013	0.067434	0.071727	0.02968	0.090317	0.069593
0.13113	0.068016	0.072307	0.030233	0.090914	0.070166
0.13213	0.068598	0.072888	0.030789	0.09151	0.07074
0.13313	0.069181	0.073468	0.03135	0.092106	0.071314
0.13413	0.069765	0.074049	0.031913	0.0927	0.071888
0.13514	0.07035	0.074631	0.032481	0.093294	0.072464
0.13614	0.070935	0.075213	0.033053	0.093886	0.07304
0.13714	0.071521	0.075796	0.033628	0.094478	0.073616
0.13814	0.072108	0.076379	0.034206	0.095069	0.074194
0.13914	0.072695	0.076962	0.034789	0.09566	0.074771
0.14014	0.073283	0.077546	0.035374	0.096249	0.07535
0.14114	0.073872	0.07813	0.035964	0.096838	0.075929
0.14214	0.074462	0.078715	0.036557	0.097425	0.076509
0.14314	0.075052	0.079301	0.037153	0.098013	0.077089
0.14414	0.075644	0.079886	0.037753	0.098599	0.07767
0.14515	0.076235	0.080472	0.038356	0.099184	0.078251
0.14615	0.076828	0.081059	0.038963	0.099769	0.078834
0.14715	0.077421	0.081646	0.039573	0.10035	0.079417
0.14815	0.078015	0.082234	0.040186	0.10094	0.08
0.14915	0.07861	0.082822	0.040803	0.10152	0.080584
0.15015	0.079205	0.08341	0.041423	0.1021	0.081169
0.15115	0.079801	0.083999	0.042047	0.10268	0.081754
0.15215	0.080398	0.084589	0.042673	0.10326	0.08234
0.15315	0.080995	0.085179	0.043303	0.10384	0.082927
0.15415	0.081593	0.085769	0.043936	0.10442	0.083514
0.15516	0.082192	0.08636	0.044572	0.105	0.084102
0.15616	0.082792	0.086951	0.045211	0.10558	0.084691
0.15716	0.083392	0.087543	0.045854	0.10616	0.08528
0.15816	0.083993	0.088135	0.046499	0.10674	0.08587
0.15916	0.084594	0.088728	0.047148	0.10731	0.08646
0.16016	0.085197	0.089321	0.047799	0.10789	0.087051
0.16116	0.085799	0.089915	0.048454	0.10846	0.087643
0.16216	0.086403	0.09051	0.049112	0.10904	0.088235
0.16316	0.087007	0.091104	0.049772	0.10961	0.088828
0.16416	0.087612	0.091699	0.050435	0.11019	0.089422
0.16517	0.088218	0.092295	0.051102	0.11076	0.090016
0.16617	0.088824	0.092891	0.051771	0.11133	0.090611
0.16717	0.089431	0.093488	0.052443	0.11191	0.091207
0.16817	0.090039	0.094085	0.053118	0.11248	0.091803
0.16917	0.090648	0.094683	0.053796	0.11305	0.0924
0.17017	0.091257	0.095281	0.054476	0.11362	0.092998
0.17117	0.091866	0.09588	0.055159	0.11419	0.093596
0.17217	0.092477	0.096479	0.055845	0.11476	0.094195
0.17317	0.093088	0.097079	0.056533	0.11533	0.094795
0.17417	0.093699	0.097679	0.057225	0.1159	0.095395
0.17518	0.094312	0.09828	0.057919	0.11647	0.095996
0.17618	0.094925	0.098881	0.058615	0.11704	0.096597
0.17718	0.095539	0.099483	0.059314	0.11761	0.097199
0.17818	0.096153	0.10009	0.060016	0.11818	0.097802
0.17918	0.096768	0.10069	0.06072	0.11874	0.098406
0.18018	0.097384	0.10129	0.061426	0.11931	0.09901
0.18118	0.098	0.1019	0.062135	0.11988	0.099615
0.18218	0.098617	0.1025	0.062847	0.12045	0.10022
0.18318	0.099235	0.1031	0.063561	0.12101	0.10083
0.18418	0.099854	0.10371	0.064277	0.12158	0.10143
0.18519	0.10047	0.10432	0.064996	0.12215	0.10204
0.18619	0.10109	0.10492	0.065717	0.12271	0.10265
0.18719	0.10171	0.10553	0.066441	0.12328	0.10326
0.18819	0.10233	0.10614	0.067167	0.12384	0.10387
0.18919	0.10296	0.10675	0.067895	0.12441	0.10448
0.19019	0.10358	0.10735	0.068625	0.12497	0.10509
0.19119	0.1042	0.10796	0.069358	0.12554	0.1057
0.19219	0.10482	0.10857	0.070092	0.1261	0.10631
0.19319	0.10545	0.10918	0.070829	0.12667	0.10693
0.19419	0.10607	0.10979	0.071568	0.12723	0.10754
0.1952	0.1067	0.11041	0.07231	0.1278	0.10815
0.1962	0.10733	0.11102	0.073053	0.12836	0.10877
0.1972	0.10795	0.11163	0.073798	0.12893	0.10938
0.1982	0.10858	0.11224	0.074546	0.12949	0.11
0.1992	0.10921	0.11286	0.075295	0.13005	0.11062
0.2002	0.10984	0.11347	0.076047	0.13062	0.11123


==> tP_z_.dat <==
0	0.94178
0.025253	0.94304
0.050505	0.94432
0.075758	0.9456
0.10101	0.94689
0.12626	0.94819
0.15152	0.9495
0.17677	0.95082
0.20202	0.95214
0.22727	0.95348
0.25253	0.95482
0.27778	0.95618
0.30303	0.95754
0.32828	0.95892
0.35354	0.9603
0.37879	0.9617
0.40404	0.9631
0.42929	0.96452
0.45455	0.96594
0.4798	0.96738
0.50505	0.96883
0.5303	0.97029
0.55556	0.97177
0.58081	0.97325
0.60606	0.97475
0.63131	0.97626
0.65657	0.97778
0.68182	0.97932
0.70707	0.98087
0.73232	0.98244
0.75758	0.98402
0.78283	0.98561
0.80808	0.98722
0.83333	0.98885
0.85859	0.99049
0.88384	0.99215
0.90909	0.99382
0.93434	0.99551
0.9596	0.99722
0.98485	0.99895
1.0101	1.0007
1.0354	1.0025
1.0606	1.0043
1.0859	1.0061
1.1111	1.0079
1.1364	1.0098
1.1616	1.0116
1.1869	1.0135
1.2121	1.0155
1.2374	1.0174
1.2626	1.0194
1.2879	1.0214
1.3131	1.0234
1.3384	1.0255
1.3636	1.0276
1.3889	1.0298
1.4141	1.0319
1.4394	1.0341
1.4646	1.0364
1.4899	1.0387
1.5152	1.041
1.5404	1.0434
1.5657	1.0459
1.5909	1.0483
1.6162	1.0509
1.6414	1.0535
1.6667	1.0562
1.6919	1.0589
1.7172	1.0618
1.7424	1.0647
1.7677	1.0677
1.7929	1.0708
1.8182	1.0741
1.8434	1.0775
1.8687	1.0811
1.8939	1.0849
1.9192	1.089
1.9444	1.0934
1.9697	1.0984
1.9949	1.1045
2.0202	Inf
2.0455	Inf
2.0707	Inf
2.096	Inf
2.1212	Inf
2.1465	Inf
2.1717	Inf
2.197	Inf
2.2222	Inf
2.2475	Inf
2.2727	Inf
2.298	Inf
2.3232	Inf
2.3485	Inf
2.3737	Inf
2.399	Inf
2.4242	Inf
2.4495	Inf
2.4747	Inf
2.5	Inf

